Machine-learning regression methods for American-style path-dependent contracts

Evaluating financial products with early-termination clauses, in particular those with path-dependent structures, is challenging. This paper focuses on Asian options, look-back options, and callable certificates. We will compare regression methods for pricing and computing sensitivities, highlighting modern machine learning techniques against traditional polynomial basis functions. Specifically, we will analyze randomized recurrent and feed-forward neural networks, along with a novel approach using signatures of the underlying price process. For option sensitivities like Delta and Gamma, we will incorporate Chebyshev interpolation. Our findings show that machine learning algorithms often match the accuracy and efficiency of traditional methods for Asian and look-back options, while randomized neural networks are best for callable certificates. Furthermore, we apply Chebyshev interpolation for Delta and Gamma calculations for the first time in Asian options and callable certificates.

==> amerasian_w2.dat <==
money fpc1 fdc1 fgc1 fpc0625 fdc0625 fgc0625 fpc05 fdc05 fgc05 fpc0375 fdc0375 fgc0375 fpc025 fdc025 fgc025 fpc0125 fdc0125 fgc0125 fpc00625 fdc00625 fgc00625 fpc003125 fdc003125 fgc003125 fpe025 fde025 fge025 fpe0125 fde0125 fge0125 fpe00625 fde00625 fge00625 fpe003125 fde003125 fge003125 ypc1 ydc1 ygc1 ypc0625 ydc0625 ygc0625 ypc05 ydc05 ygc05 ypc0375 ydc0375 ygc0375 ypc025 ydc025 ygc025 ypc0125 ydc0125 ygc0125 ypc00625 ydc00625 ygc00625 ypc003125 ydc003125 ygc003125 ype025 yde025 yge025 ype0125 yde0125 yge0125 ype00625 yde00625 yge00625 ype003125 yde003125 yge003125
0.60000000 40.74333606 -0.98218848 0.00004859 40.74333606 -0.98388825 0.00006618 40.74333606 -0.98380396 0.00035770 40.74333606 -0.98375158 0.00040427 40.74333606 -0.98138120 0.00058832 40.74333606 -0.98320176 0.00208712 40.74333606 -0.97224654 0.02282759 40.74333606 -0.98849038 0.00898950 40.77241698 -0.98304891 0.00006663 40.77241698 -0.98294075 0.00012482 40.77241698 -0.98258026 0.00070822 40.77241698 -0.98191657 -0.00132678 40.75576342 -0.98065632 0.00025797 40.75576342 -0.98364058 0.00009858 40.75576342 -0.98295154 -0.00000744 40.75576342 -0.98230958 -0.00009006 40.75576342 -0.98247969 -0.00021707 40.75576342 -0.98524529 0.00099055 40.75576342 -0.98898565 0.00244051 40.75576342 -0.98251407 -0.00608357 40.77731231 -0.98299377 0.00003462 40.77731231 -0.98340808 0.00020642 40.77731231 -0.98326166 0.00073015 40.77731231 -0.98291940 0.00011410
0.61000000 39.76567170 -0.98111362 0.00003729 39.76567170 -0.98332921 -0.00011865 39.76567170 -0.98431274 -0.00042306 39.76567170 -0.98312239 -0.00121737 39.76567170 -0.98398729 -0.00073008 39.76567170 -0.98462753 -0.00374516 39.76567170 -0.98138101 -0.01115611 39.76567170 -0.97743297 -0.13894717 39.79294970 -0.98269818 -0.00003300 39.79294970 -0.98283308 -0.00028386 39.79294970 -0.98237282 -0.00184620 39.79294970 -0.98103580 -0.00513544 39.77234425 -0.97938429 0.00031675 39.77234425 -0.98283570 0.00010734 39.77234425 -0.98245577 -0.00011603 39.77234425 -0.98191458 -0.00010616 39.77234425 -0.98274400 0.00073610 39.77234425 -0.98528667 0.00077386 39.77234425 -0.98200901 -0.00440639 39.77234425 -0.97891423 -0.01050760 39.79438156 -0.98291955 0.00006290 39.79438156 -0.98319288 0.00015519 39.79438156 -0.98309981 -0.00019434 39.79438156 -0.98208589 0.00100723
0.62000000 38.78170151 -0.97984939 0.00011256 38.78170151 -0.98376106 -0.00012540 38.78170151 -0.98395461 -0.00049396 38.78170151 -0.98340156 -0.00050909 38.78170151 -0.98307826 -0.00177454 38.78170151 -0.97925516 -0.00362878 38.78170151 -0.98148907 0.00306063 38.78170151 -0.97772878 -0.08302366 38.80900578 -0.98267335 0.00002920 38.80900578 -0.98277975 -0.00017015 38.80900578 -0.98289583 0.00117350 38.80900578 -0.98459597 -0.00210069 38.78667602 -0.97906371 0.00036935 38.78667602 -0.98314658 0.00006606 38.78667602 -0.98234535 -0.00011831 38.78667602 -0.98298763 0.00014091 38.78667602 -0.98336024 0.00116854 38.78667602 -0.98156128 0.00516644 38.78667602 -0.98416393 0.00970762 38.78667602 -0.98088515 0.03546678 38.81218707 -0.98271697 0.00014338 38.81218707 -0.98295511 0.00014295 38.81218707 -0.98283505 -0.00050728 38.81218707 -0.98300278 -0.00222690
0.63000000 37.79415282 -0.98066456 0.00007778 37.79415282 -0.98349181 -0.00006224 37.79415282 -0.98422802 -0.00020528 37.79415282 -0.98343234 -0.00017354 37.79415282 -0.98463263 0.00047757 37.79415282 -0.97934367 -0.00154251 37.79415282 -0.98945184 -0.00260616 37.79415282 -1.00275522 -0.00606506 37.82442833 -0.98277715 0.00001729 37.82442833 -0.98251254 -0.00008911 37.82442833 -0.98285995 0.00124538 37.82442833 -0.98180877 0.00119310 37.80548820 -0.97938720 0.00027082 37.80548820 -0.98241316 0.00005558 37.80548820 -0.98244352 -0.00018815 37.80548820 -0.98344287 0.00017494 37.80548820 -0.98364433 0.00017023 37.80548820 -0.98184144 0.00076686 37.80548820 -0.98303395 -0.00146045 37.80548820 -0.98013759 0.00528196 37.82823411 -0.98246615 0.00021502 37.82823411 -0.98292248 0.00004618 37.82823411 -0.98303660 -0.00008325 37.82823411 -0.98290785 0.00177002
0.64000000 36.81631043 -0.98099217 -0.00011722 36.81631043 -0.98372426 -0.00034126 36.81631043 -0.98417858 -0.00064824 36.81631043 -0.98327836 -0.00082710 36.81631043 -0.98465414 -0.00227822 36.81631043 -0.97506106 -0.00559138 36.81631043 -0.98378138 -0.00410690 36.81631043 -0.98922503 -0.08076068 36.84369895 -0.98261761 0.00002095 36.84369895 -0.98243327 -0.00012688 36.84369895 -0.98291472 -0.00026131 36.84369895 -0.98221010 -0.00296144 36.82798518 -0.98054348 0.00001039 36.82798518 -0.98224230 -0.00022808 36.82798518 -0.98239334 -0.00028428 36.82798518 -0.98374735 -0.00028720 36.82798518 -0.98212011 -0.00150025 36.82798518 -0.98056632 -0.00325926 36.82798518 -0.98456699 -0.01090836 36.82798518 -0.98520762 -0.02643827 36.84618003 -0.98246735 0.00021963 36.84618003 -0.98266820 0.00005743 36.84618003 -0.98288848 0.00011504 36.84618003 -0.98341997 -0.00273178
0.65000000 35.82253862 -0.98332281 -0.00017172 35.82253862 -0.98235443 0.00018650 35.82253862 -0.98483411 -0.00001088 35.82253862 -0.98461083 0.00062918 35.82253862 -0.98407324 0.00131883 35.82253862 -0.98497023 0.00482110 35.82253862 -0.98355133 0.01822297 35.82253862 -0.97892141 0.07293081 35.86000813 -0.98249958 0.00001078 35.86000813 -0.98243260 0.00001776 35.86000813 -0.98218849 -0.00042937 35.86000813 -0.98333390 -0.00032621 35.84104310 -0.98239163 -0.00013751 35.84104310 -0.98129027 -0.00002617 35.84104310 -0.98285810 -0.00004075 35.84104310 -0.98421677 -0.00018394 35.84104310 -0.98308776 -0.00029678 35.84104310 -0.98551911 -0.00087333 35.84104310 -0.98701825 0.00388105 35.84104310 -0.98594077 0.00961951 35.86139418 -0.98225932 0.00029095 35.86139418 -0.98233503 0.00045387 35.86139418 -0.98280686 0.00055142 35.86139418 -0.98298575 0.00349530
0.66000000 34.83971377 -0.98579293 -0.00037236 34.83971377 -0.98206110 0.00026249 34.84362159 -0.98338589 -0.00038068 34.84362159 -0.98295700 -0.00070467 34.84362159 -0.98425859 -0.00040022 34.84362159 -0.98453548 -0.01015310 34.84362159 -0.97878972 0.00173947 34.84362159 -0.97025798 0.01222065 34.87734688 -0.98284504 -0.00003832 34.87734688 -0.98263207 0.00007284 34.87734688 -0.98404166 -0.00004001 34.87734688 -0.98316818 0.00112327 34.85848375 -0.98546347 -0.00048083 34.85848375 -0.98107835 0.00000073 34.85848375 -0.98322865 0.00003283 34.85848375 -0.98260280 0.00011658 34.85848375 -0.98315544 -0.00045806 34.85848375 -0.98634298 0.00152554 34.85848375 -0.98068051 -0.00487290 34.85848375 -0.99036168 0.00076354 34.88063314 -0.98217216 0.00020811 34.88063314 -0.98198089 0.00043206 34.88063314 -0.98237039 0.00010340 34.88063314 -0.98255231 -0.00220173
0.67000000 33.85832779 -0.99017596 -0.00090437 33.85832779 -0.98245801 0.00007333 33.85832779 -0.98371829 -0.00014928 33.85832779 -0.98400134 -0.00015145 33.85832779 -0.98438326 0.00005819 33.85832779 -0.98640169 0.00420864 33.85832779 -0.98139736 0.00938973 33.85832779 -0.99453187 0.10745406 33.89314683 -0.98265045 0.00004331 33.89314683 -0.98254714 0.00031189 33.89314683 -0.98228865 -0.00015142 33.89314683 -0.98043373 0.00431869 33.87436033 -0.98886708 -0.00088188 33.87436033 -0.98156389 0.00001970 33.87436033 -0.98285051 0.00003430 33.87436033 -0.98218088 0.00008283 33.87436033 -0.98345569 -0.00034488 33.87436033 -0.98314080 -0.00072923 33.87436033 -0.98317506 0.00358182 33.87436033 -0.98058637 -0.00383555 33.89653354 -0.98217230 0.00020976 33.89653354 -0.98140679 0.00072113 33.89653354 -0.98165478 0.00111348 33.89653354 -0.98248007 0.00401254
0.68000000 32.86990457 -0.99339559 -0.00102552 32.86990457 -0.98381012 0.00014220 32.86990457 -0.98305330 0.00033716 32.86990457 -0.98401033 -0.00008016 32.86990457 -0.98219952 0.00143439 32.86990457 -0.98474330 -0.00100890 32.86990457 -0.97659924 0.02709918 32.86990457 -0.98728940 0.01935719 32.91295083 -0.98274204 -0.00003911 32.91295083 -0.98218241 0.00000451 32.91295083 -0.98231706 -0.00040649 32.91295083 -0.98168103 -0.00158114 32.89088648 -0.99197994 -0.00108412 32.89088648 -0.98113364 0.00015962 32.89088648 -0.98219735 0.00020163 32.89088648 -0.98246594 0.00008669 32.89088648 -0.98383050 0.00100055 32.89088648 -0.98371687 0.00029318 32.89088648 -0.98138909 -0.00120087 32.89088648 -0.98092256 0.00644047 32.91596669 -0.98204312 0.00018197 32.91596669 -0.98171526 0.00030194 32.91596669 -0.98133446 0.00133177 32.91596669 -0.98067362 0.00071301
0.69000000 31.88583226 -0.99615148 -0.00119782 31.88583226 -0.98145924 0.00011573 31.88583226 -0.98234261 0.00034023 31.88583226 -0.98424361 0.00054070 31.88583226 -0.98570483 0.00102014 31.88583226 -0.98834034 0.00422383 31.88583226 -0.97912406 -0.00415024 31.88583226 -0.98985343 0.00528315 31.93106507 -0.98250476 0.00004062 31.93106507 -0.98236733 -0.00021593 31.93106507 -0.98266232 -0.00082808 31.93106507 -0.98110376 -0.00189819 31.90924311 -0.99569632 -0.00137124 31.90924311 -0.98048373 0.00010223 31.90924311 -0.98199576 0.00000676 31.90924311 -0.98317717 -0.00016566 31.90924311 -0.98216464 0.00034819 31.90924311 -0.98128234 -0.00156020 31.90924311 -0.98459139 -0.00533834 31.90924311 -0.98231791 -0.01451543 31.93564417 -0.98166235 0.00015226 31.93564417 -0.98127536 0.00027207 31.93564417 -0.98029116 0.00040756 31.93564417 -0.97958542 0.00096574
0.70000000 30.90344678 -0.99894123 -0.00133445 30.90344678 -0.98216961 0.00000548 30.90344678 -0.98304759 0.00050520 30.90344678 -0.98396590 0.00008167 30.90344678 -0.98496823 0.00046381 30.90344678 -0.98129546 -0.00035422 30.90344678 -0.98832430 0.00118935 30.90344678 -0.97335629 0.03453339 30.94710389 -0.98216188 0.00011871 30.94710389 -0.98278508 0.00001882 30.94710389 -0.98203411 0.00022127 30.94710389 -0.98300755 0.00201769 30.92272930 -0.99926601 -0.00150778 30.92272930 -0.98089948 0.00020561 30.92272930 -0.98178625 0.00023327 30.92272930 -0.98326384 0.00019396 30.92272930 -0.98291477 0.00064457 30.92272930 -0.98248353 0.00364013 30.92272930 -0.98075317 0.01020284 30.92272930 -0.98998236 0.01563726 30.95621340 -0.98170212 0.00006718 30.95621340 -0.98124656 -0.00006585 30.95621340 -0.98104264 -0.00110922 30.95621340 -0.97944478 -0.00145462
0.71000000 29.92290850 -1.00255924 -0.00145675 29.92290850 -0.98499988 -0.00031542 29.92290850 -0.98454578 -0.00025767 29.92290850 -0.98344039 -0.00048793 29.92290850 -0.98034722 0.00060877 29.92290850 -0.98541839 0.00158173 29.92290850 -0.97902713 0.00492799 29.92290850 -0.98613706 0.03582658 29.96743112 -0.98204445 0.00008715 29.96743112 -0.98245403 -0.00032983 29.96743112 -0.98276638 -0.00116006 29.96743112 -0.98142950 -0.00643917 29.94209175 -1.00241284 -0.00164165 29.94209175 -0.98371265 -0.00038567 29.94209175 -0.98119933 0.00017670 29.94209175 -0.98237009 0.00012592 29.94209175 -0.98276825 -0.00022135 29.94209175 -0.98223155 0.00126698 29.94209175 -0.97997342 -0.00165353 29.94209175 -0.97787787 0.00485268 29.97461265 -0.98184012 0.00003008 29.97461265 -0.98148513 -0.00020639 29.97461265 -0.98022612 -0.00070138 29.97461265 -0.98168622 0.00046695
0.72000000 28.93619973 -1.00404050 -0.00116924 28.93619973 -0.98656381 -0.00043071 28.93619973 -0.98369740 0.00000968 28.93619973 -0.98441028 0.00029284 28.93619973 -0.98361099 0.00035124 28.93619973 -0.98441299 0.00058157 28.93619973 -0.98252867 0.00674451 28.93619973 -0.99151218 -0.07952101 28.98342830 -0.98155837 0.00017221 28.98342830 -0.98257703 -0.00035565 28.98342830 -0.98324984 -0.00140045 28.98342830 -0.98135087 -0.00292912 28.96073200 -1.00461352 -0.00153956 28.96073200 -0.98638209 -0.00085325 28.96073200 -0.98242719 -0.00002241 28.96073200 -0.98239171 0.00015896 28.96073200 -0.98461275 -0.00123557 28.96073200 -0.98258981 -0.00104460 28.96073200 -0.98415921 0.00032822 28.96073200 -0.98876458 0.02132634 28.99346934 -0.98129403 0.00007700 28.99346934 -0.98118432 -0.00029293 28.99346934 -0.98125366 -0.00033726 28.99346934 -0.98126204 0.00093451
0.73000000 27.94903693 -1.00464838 -0.00084957 27.94903693 -0.98938976 -0.00061476 27.94903693 -0.98403582 -0.00012955 27.94903693 -0.98422092 0.00051913 27.94903693 -0.98362006 0.00052786 27.94903693 -0.98484175 0.00839117 27.94903693 -0.98464711 0.01456986 27.94903693 -0.98145516 0.05302846 28.00063982 -0.98135832 0.00029732 28.00063982 -0.98255636 0.00014101 28.00063982 -0.98256611 -0.00048477 28.00063982 -0.98184510 -0.00351744 27.97800975 -1.00438464 -0.00108667 27.97800975 -0.98889216 -0.00103509 27.97800975 -0.98387248 -0.00052448 27.97800975 -0.98196610 -0.00005234 27.97800975 -0.98428895 -0.00102461 27.97800975 -0.98423003 -0.00109460 27.97800975 -0.98082501 0.00701537 27.97800975 -0.98235705 0.01553631 28.01224273 -0.98093291 0.00013234 28.01224273 -0.98060276 -0.00016509 28.01224273 -0.98188499 -0.00070784 28.01224273 -0.98140979 -0.00096005
0.74000000 26.96724008 -1.00329931 -0.00027385 26.96724008 -0.99071581 -0.00075159 26.96724008 -0.98820871 -0.00052524 26.96724008 -0.98515247 0.00011028 26.96724008 -0.98346428 0.00101837 26.96724008 -0.98203795 0.00255486 26.96724008 -0.96908625 0.00719582 26.96724008 -0.98110345 0.00275084 27.01592785 -0.97956862 0.00065347 27.01592785 -0.98174008 0.00030480 27.01592785 -0.98278148 0.00042285 27.01592785 -0.98271928 0.00088971 26.99280142 -1.00385457 -0.00049159 26.99280142 -0.99196477 -0.00105388 26.99280142 -0.98633406 -0.00088635 26.99280142 -0.98262203 -0.00010419 26.99280142 -0.98090547 0.00009264 26.99280142 -0.98603336 0.00098456 26.99280142 -0.97912600 0.00413655 26.99280142 -0.98225021 0.02109011 27.03049523 -0.97968535 0.00036615 27.03049523 -0.98123886 -0.00009103 27.03049523 -0.98175759 0.00010411 27.03049523 -0.98181395 -0.00169358
0.75000000 25.98785585 -1.00026648 0.00051162 25.98785585 -0.99226583 -0.00069714 25.98785585 -0.98707035 -0.00052335 25.98785585 -0.98193183 -0.00092110 25.98785585 -0.98174468 0.00039114 25.98785585 -0.98524242 -0.00376989 25.98785585 -0.98810879 -0.01394607 25.98785585 -0.98976868 -0.06423351 26.03250415 -0.97769682 0.00110494 26.03250415 -0.98161158 0.00048111 26.03250415 -0.98230099 0.00075905 26.03250415 -0.98326798 0.00066207 26.01091542 -1.00045834 0.00039759 26.01091542 -0.99283415 -0.00102020 26.01091542 -0.98754383 -0.00097520 26.01091542 -0.98463381 -0.00073904 26.01091542 -0.98260301 0.00069226 26.01091542 -0.98530416 -0.00312514 26.01091542 -0.98366667 -0.00864050 26.01091542 -0.98308392 0.00194718 26.04763039 -0.97757715 0.00082195 26.04763039 -0.98144584 0.00012860 26.04763039 -0.98062793 0.00127804 26.04763039 -0.98229578 0.00180286
0.76000000 24.99548784 -0.99642047 0.00154680 24.99548784 -0.99368897 -0.00037633 24.99548784 -0.98924424 -0.00006156 24.99548784 -0.98550690 -0.00078643 24.99548784 -0.98302795 0.00186836 24.99548784 -0.98724304 0.01119571 24.99548784 -0.98888675 0.02609345 24.99548784 -0.96825419 0.03085917 25.04858568 -0.97417256 0.00183169 25.04858568 -0.98119047 0.00091876 25.04858568 -0.98194889 0.00141638 25.04858568 -0.98288854 0.00635488 25.02611904 -0.99647873 0.00139308 25.02611904 -0.99390394 -0.00069728 25.02611904 -0.98897265 -0.00068909 25.02611904 -0.98528452 -0.00073315 25.02611904 -0.98399995 0.00022655 25.02611904 -0.98447672 0.00224574 25.02611904 -0.98471940 -0.00570442 25.02611904 -0.98291864 -0.00536415 25.06554093 -0.97457583 0.00144013 25.06554093 -0.98105372 0.00035935 25.06554093 -0.98134552 0.00115935 25.06554093 -0.97985078 0.00467466
0.77000000 24.01410773 -0.99033209 0.00275571 24.01410773 -0.99270077 0.00026744 24.01410773 -0.98820126 0.00025759 24.01410773 -0.98589016 0.00010042 24.01410773 -0.98641568 -0.00005028 24.01410773 -0.98602925 0.00604536 24.01410773 -0.98689831 0.00630087 24.01410773 -0.99034011 0.07577012 24.07115528 -0.97004060 0.00258633 24.07115528 -0.98015851 0.00097284 24.07115528 -0.98082399 0.00066041 24.07115528 -0.98264686 -0.00197802 24.04342401 -0.99185235 0.00242958 24.04342401 -0.99421756 -0.00033683 24.04342401 -0.99006464 -0.00053478 24.04342401 -0.98550905 -0.00052148 24.04342401 -0.98564032 -0.00060830 24.04342401 -0.98217116 -0.00017686 24.04342401 -0.97964116 -0.00352138 24.04342401 -0.98206343 -0.00261993 24.08699215 -0.97070883 0.00213507 24.08699215 -0.98015438 0.00030601 24.08699215 -0.98225408 -0.00076734 24.08699215 -0.97923772 -0.00246316
0.78000000 23.03927631 -0.98423487 0.00392801 23.03927631 -0.99148789 0.00081793 23.03927631 -0.99059578 -0.00010784 23.03927631 -0.98323871 0.00032107 23.03927631 -0.98648152 -0.00265670 23.03927631 -0.97926546 -0.00335924 23.03927631 -0.97699014 -0.02413168 23.03927631 -0.97436368 -0.09464160 23.08968750 -0.96500001 0.00354922 23.08968750 -0.97763084 0.00184444 23.08968750 -0.97940440 0.00139001 23.08968750 -0.97924620 -0.00094869 23.06193436 -0.98403651 0.00382989 23.06193436 -0.99146541 0.00074463 23.06193436 -0.99046610 -0.00019497 23.06193436 -0.98634268 0.00010730 23.06193436 -0.98633304 -0.00116200 23.06193436 -0.98002954 -0.00198104 23.06193436 -0.97874654 -0.00948273 23.06193436 -0.98543680 -0.01836901 23.10645806 -0.96570153 0.00308980 23.10645806 -0.97941235 0.00076141 23.10645806 -0.98018794 -0.00083814 23.10645806 -0.98261509 -0.00348385
0.79000000 22.04930361 -0.97551239 0.00556487 22.04930361 -0.98707091 0.00250061 22.04930361 -0.98599780 0.00173000 22.04930361 -0.98459480 0.00093348 22.04930361 -0.98509653 0.00182194 22.04930361 -0.97967652 0.00334857 22.04930361 -0.98178823 0.01053145 22.04930361 -1.00265884 0.12429147 22.11217321 -0.95846222 0.00467779 22.11217321 -0.97490236 0.00243884 22.11217321 -0.97784949 0.00094668 22.11217321 -0.97942108 0.00124808 22.08088527 -0.97556034 0.00529142 22.08088527 -0.98751993 0.00206653 22.08088527 -0.98806474 0.00090231 22.08088527 -0.98663989 0.00047477 22.08088527 -0.98429401 -0.00056370 22.08088527 -0.98371919 -0.00774872 22.08088527 -0.98201376 -0.00141696 22.08088527 -0.97342014 0.00953592 22.11996070 -0.95994750 0.00437731 22.11996070 -0.97565922 0.00263883 22.11996070 -0.97957823 0.00204060 22.11996070 -0.98100897 0.00790804
0.80000000 21.07257480 -0.96489140 0.00719082 21.07257480 -0.97859781 0.00437739 21.07257480 -0.98408643 0.00310968 21.07257480 -0.98345979 0.00199659 21.07257480 -0.98124724 0.00252372 21.07257480 -0.99253676 -0.00422357 21.07257480 -0.98242011 -0.01420553 21.07257480 -0.97514638 -0.03504548 21.13150828 -0.95012781 0.00628635 21.13150828 -0.96940385 0.00431813 21.13150828 -0.97500843 0.00357772 21.13150828 -0.97779160 0.00509940 21.09326622 -0.96512666 0.00704641 21.09326622 -0.98000674 0.00422983 21.09326622 -0.98403815 0.00293949 21.09326622 -0.98527181 0.00173203 21.09326622 -0.98106412 0.00181748 21.09326622 -0.98714125 -0.00083260 21.09326622 -0.98231274 -0.00035972 21.09326622 -0.99919125 0.01748701 21.14095482 -0.95137991 0.00602919 21.14095482 -0.97164678 0.00387533 21.14095482 -0.97911230 0.00331189 21.14095482 -0.97786349 0.00717741
0.81000000 20.08411900 -0.95265730 0.00906794 20.08411900 -0.97008882 0.00679556 20.08411900 -0.97648432 0.00547048 20.08411900 -0.97987377 0.00542813 20.08411900 -0.97579968 0.00564637 20.08411900 -0.98396135 0.00468832 20.08411900 -0.98835335 0.01059941 20.08411900 -0.99659181 -0.00139417 20.15637767 -0.94016816 0.00799906 20.15637767 -0.96352946 0.00624269 20.15637767 -0.97176120 0.00539506 20.15637767 -0.97462186 0.00329070 20.10503227 -0.95368287 0.00891362 20.10503227 -0.97098982 0.00665197 20.10503227 -0.97767027 0.00553413 20.10503227 -0.98160743 0.00428989 20.10503227 -0.97967570 0.00491701 20.10503227 -0.98223485 0.00781777 20.10503227 -0.98821300 0.00715449 20.10503227 -0.98964710 0.00593268 20.16494166 -0.94176706 0.00775779 20.16494166 -0.96514700 0.00592516 20.16494166 -0.97485649 0.00405696 20.16494166 -0.97512129 0.00319741
0.82000000 19.09564632 -0.93966108 0.01108565 19.09564632 -0.96094262 0.00943117 19.09564632 -0.96675190 0.00883286 19.09564632 -0.97310637 0.00778267 19.09564632 -0.97460620 0.00834931 19.09564632 -0.97343598 0.01792772 19.09564632 -0.98094295 0.01284947 19.09564632 -0.96531993 -0.00390027 19.17782283 -0.92868995 0.01013878 19.17782283 -0.95461552 0.00927762 19.17782283 -0.96461066 0.00967917 19.17782283 -0.96520948 0.01647794 19.12102559 -0.94060185 0.01092077 19.12102559 -0.96256238 0.00911658 19.12102559 -0.96749954 0.00858101 19.12102559 -0.97334577 0.00784722 19.12102559 -0.97580320 0.00784960 19.12102559 -0.97466429 0.01605551 19.12102559 -0.97825477 0.02049297 19.12102559 -0.96551788 0.09841140 19.18976820 -0.93027453 0.00980136 19.18976820 -0.95764659 0.00845189 19.18976820 -0.96800232 0.00635466 19.18976820 -0.97026963 0.00865906
0.83000000 18.13884700 -0.92519616 0.01286824 18.13884700 -0.94844431 0.01168348 18.13884700 -0.95484019 0.01138129 18.13884700 -0.96179235 0.01024871 18.13884700 -0.96504857 0.01140168 18.13884700 -0.96057098 0.01538839 18.13884700 -0.95383840 0.01439413 18.13884700 -0.94893175 -0.05862240 18.22551856 -0.91555989 0.01191262 18.22551856 -0.94476591 0.01092146 18.22551856 -0.95433990 0.01160482 18.22551856 -0.95814018 0.00653280 18.15485568 -0.92507965 0.01288582 18.15485568 -0.95077170 0.01158726 18.15485568 -0.95577816 0.01156631 18.15485568 -0.96422803 0.01032861 18.15485568 -0.97027712 0.01006228 18.15485568 -0.96480555 0.01322762 18.15485568 -0.95506586 0.01343082 18.15485568 -0.97285593 0.04949689 18.22114385 -0.91720512 0.01193571 18.22114385 -0.94826923 0.01112383 18.22114385 -0.95639844 0.01267234 18.22114385 -0.95841765 0.01875265
0.84000000 17.18377543 -0.90855279 0.01495161 17.18377543 -0.93477291 0.01436113 17.18361607 -0.94167968 0.01410089 17.18361607 -0.94738727 0.01423712 17.18361607 -0.95384684 0.01301756 17.18361607 -0.95242146 0.00675609 17.18361607 -0.94178712 0.01695273 17.18361607 -0.93513221 0.11809117 17.26740248 -0.90095206 0.01412583 17.26740248 -0.93300655 0.01393523 17.26740248 -0.94032207 0.01603836 17.26740248 -0.94276191 0.02268053 17.20051426 -0.90846252 0.01487640 17.20051426 -0.93591806 0.01429290 17.20051426 -0.94322438 0.01406307 17.20051426 -0.94841316 0.01392787 17.20051426 -0.95748438 0.01314888 17.20051426 -0.94852642 0.00890575 17.20051426 -0.95974319 0.01108855 17.20051426 -0.97541338 -0.03236458 17.27653732 -0.90260202 0.01394578 17.27653732 -0.93612648 0.01289362 17.27653732 -0.94450419 0.01323629 17.27653732 -0.94592374 0.00523042
0.85000000 16.24363183 -0.88967547 0.01691547 16.24363183 -0.91842484 0.01682467 16.24363183 -0.92504348 0.01728318 16.24363183 -0.93122370 0.01719169 16.24363183 -0.93915558 0.01530558 16.24363183 -0.92944099 0.01423668 16.24363183 -0.95281877 0.00147351 16.24363183 -0.93143541 0.06326371 16.33846564 -0.88489728 0.01607042 16.33846564 -0.91746202 0.01587398 16.33846564 -0.92553540 0.01546089 16.33846564 -0.92504035 0.01333907 16.24668826 -0.89035578 0.01697782 16.24668826 -0.92057451 0.01697395 16.24668826 -0.92766173 0.01733279 16.24668826 -0.93318594 0.01856838 16.24668826 -0.94024991 0.01838988 16.24668826 -0.94171268 0.02013591 16.24668826 -0.94298526 0.03559819 16.24668826 -0.92315382 0.06691380 16.33116256 -0.88663788 0.01613844 16.33116256 -0.91936757 0.01652666 16.33116256 -0.92952867 0.01684188 16.33116256 -0.92533998 0.01792554
0.86000000 15.30024525 -0.87009087 0.01905036 15.30024525 -0.90107841 0.01982277 15.30024525 -0.90772835 0.02068303 15.30024525 -0.91418038 0.02159383 15.30024525 -0.91348025 0.02297975 15.30024525 -0.92014507 0.02773373 15.30024525 -0.92686273 0.09160723 15.30024525 -0.92817052 0.10607820 15.41438074 -0.86755597 0.01821407 15.41438074 -0.89927119 0.01891960 15.41438074 -0.91046137 0.01760037 15.41438074 -0.90888650 0.01913015 15.31713908 -0.87091620 0.01899090 15.31713908 -0.90261586 0.01980871 15.31713908 -0.90906721 0.02058636 15.31713908 -0.91559184 0.02155691 15.31713908 -0.91656557 0.02175547 15.31713908 -0.92412416 0.02381273 15.31713908 -0.91688735 0.01736358 15.31713908 -0.92969543 0.04257587 15.41151314 -0.86895181 0.01814612 15.41151314 -0.90258826 0.01860775 15.41151314 -0.91360070 0.01599396 15.41151314 -0.91102823 0.00739590
0.87000000 14.41491323 -0.84962709 0.02074111 14.41491323 -0.88150860 0.02187405 14.41491323 -0.88777311 0.02289312 14.41491323 -0.89187709 0.02361971 14.41491323 -0.89074749 0.02192431 14.41491323 -0.90884111 0.01906514 14.41491323 -0.90155452 -0.03411608 14.41491323 -0.88877891 -0.01925244 14.51668957 -0.84811397 0.02008469 14.51668957 -0.87889497 0.02106200 14.51668957 -0.88882765 0.01898311 14.51668957 -0.89197258 0.01473656 14.40563815 -0.85016158 0.02096514 14.40563815 -0.88311901 0.02226883 14.40563815 -0.89003760 0.02334138 14.40563815 -0.89494401 0.02470098 14.40563815 -0.89185551 0.02635544 14.40563815 -0.89400125 0.02458432 14.40563815 -0.90269694 0.02106146 14.40563815 -0.89683488 0.02252566 14.50483219 -0.84983552 0.02025767 14.50483219 -0.88144249 0.02164335 14.50483219 -0.89205035 0.02084683 14.50483219 -0.89638624 0.01662677
0.88000000 13.51973707 -0.82784716 0.02267623 13.51973707 -0.86071556 0.02441133 13.51973707 -0.86604152 0.02559053 13.51973707 -0.86639725 0.02665296 13.51973707 -0.86997682 0.02815154 13.51973707 -0.86542809 0.03046948 13.51973707 -0.86901736 0.03061929 13.51973707 -0.89082342 0.06479315 13.63238221 -0.82766430 0.02205729 13.63238221 -0.85719910 0.02368200 13.63238221 -0.86751421 0.02383799 13.63238221 -0.87154448 0.02492475 13.51599683 -0.82807188 0.02283292 13.51599683 -0.86151621 0.02474828 13.51599683 -0.86735062 0.02616440 13.51599683 -0.86855806 0.02780988 13.51599683 -0.86766177 0.02987947 13.51599683 -0.87215436 0.03492877 13.51599683 -0.87204517 0.04527902 13.51599683 -0.86495155 0.09996178 13.61541017 -0.82904361 0.02234880 13.61541017 -0.85889961 0.02407707 13.61541017 -0.86718601 0.02549307 13.61541017 -0.87473609 0.02607042
0.89000000 12.66066916 -0.80438362 0.02436848 12.66066916 -0.83747140 0.02638400 12.66066916 -0.83993050 0.02779518 12.66066916 -0.83945874 0.02850139 12.66066916 -0.84050700 0.03188326 12.66066916 -0.83558205 0.02977439 12.66066916 -0.83816979 0.03829154 12.66066916 -0.84042561 -0.01875971 12.77039803 -0.80575441 0.02387601 12.77039803 -0.83229886 0.02601308 12.77039803 -0.84058178 0.02862223 12.77039803 -0.84478739 0.03143881 12.67149545 -0.80556982 0.02437535 12.67149545 -0.83753861 0.02662449 12.67149545 -0.84342120 0.02783567 12.67149545 -0.84266167 0.02857386 12.67149545 -0.84323510 0.02973421 12.67149545 -0.83538790 0.03260167 12.67149545 -0.83695906 0.02306917 12.67149545 -0.84842817 0.00407245 12.74974464 -0.80689792 0.02428365 12.74974464 -0.83358119 0.02673436 12.74974464 -0.84353727 0.03113915 12.74974464 -0.84340773 0.04241139
0.90000000 11.84698317 -0.78057871 0.02580136 11.84698317 -0.81281434 0.02815505 11.84698317 -0.81521198 0.02918003 11.84698317 -0.81216447 0.02926221 11.84698317 -0.81395670 0.03013077 11.84698317 -0.80768058 0.02943878 11.84698317 -0.80132324 0.02763391 11.84698317 -0.78731692 -0.03386714 11.94454766 -0.78249077 0.02544455 11.94454766 -0.80636634 0.02748334 11.94454766 -0.81427996 0.03019113 11.94454766 -0.81229089 0.02805804 11.84568075 -0.78152149 0.02590042 11.84568075 -0.81257443 0.02850375 11.84568075 -0.81652370 0.02958135 11.84568075 -0.81462383 0.03060502 11.84568075 -0.81094346 0.03110377 11.84568075 -0.80031834 0.03335135 11.84568075 -0.80532958 0.04297038 11.84568075 -0.81374235 0.05265697 11.92861515 -0.78325163 0.02573741 11.92861515 -0.80865696 0.02791695 11.92861515 -0.81471567 0.02948894 11.92861515 -0.81314222 0.02064163
0.91000000 11.05857037 -0.75612429 0.02701729 11.05857037 -0.78449316 0.02962515 11.05857037 -0.78834346 0.03014629 11.05857037 -0.78292033 0.03054584 11.05857037 -0.77991081 0.02895722 11.05857037 -0.77062326 0.02491079 11.05857037 -0.77303747 0.00865670 11.05857037 -0.78764021 -0.02960938 11.14428625 -0.75746077 0.02688058 11.14428625 -0.77947390 0.02903632 11.14428625 -0.78415355 0.03079971 11.14428625 -0.78181467 0.02905227 11.06149697 -0.75683025 0.02717368 11.06149697 -0.78600181 0.02984778 11.06149697 -0.78713440 0.03037573 11.06149697 -0.78522254 0.03092522 11.06149697 -0.78098176 0.03064707 11.06149697 -0.78152684 0.02440339 11.06149697 -0.76136603 0.02955805 11.06149697 -0.77029280 0.01565926 11.12854230 -0.75821936 0.02711868 11.12854230 -0.78092106 0.02902756 11.12854230 -0.78502907 0.02990322 11.12854230 -0.78363174 0.02714552
0.92000000 10.29238364 -0.73091575 0.02816718 10.29238364 -0.75539364 0.03089496 10.29238364 -0.75498186 0.03103603 10.29238364 -0.75426299 0.03169739 10.29238364 -0.74851473 0.03108194 10.29238364 -0.74093458 0.02149852 10.29238364 -0.75985908 0.02826636 10.29238364 -0.74091959 0.03777206 10.37649168 -0.73164096 0.02800536 10.37649168 -0.75152526 0.02996453 10.37649168 -0.75246055 0.02986075 10.37649168 -0.75269559 0.02781299 10.30156496 -0.73179022 0.02830606 10.30156496 -0.75766647 0.03108757 10.30156496 -0.75618118 0.03126553 10.30156496 -0.75198062 0.03094028 10.30156496 -0.74691603 0.02997443 10.30156496 -0.74752406 0.02341122 10.30156496 -0.75241286 0.01318959 10.30156496 -0.74735104 0.01571439 10.35800640 -0.73243777 0.02828961 10.35800640 -0.75284157 0.03040582 10.35800640 -0.75326974 0.02947657 10.35800640 -0.75752692 0.03220725
0.93000000 9.55896044 -0.70534457 0.02922390 9.55896044 -0.72587280 0.03186025 9.55896044 -0.72471441 0.03203072 9.55896044 -0.72388324 0.03180728 9.55896044 -0.71460437 0.03173145 9.55896044 -0.71862922 0.03249321 9.55896044 -0.71954643 0.02099153 9.55896044 -0.70486569 0.02047137 9.63265098 -0.70501885 0.02904397 9.63265098 -0.72174671 0.03115656 9.63265098 -0.72306342 0.03086756 9.63265098 -0.72248366 0.03662381 9.55685497 -0.70583083 0.02939359 9.55685497 -0.72732039 0.03223071 9.55685497 -0.72514327 0.03256406 9.55685497 -0.72063389 0.03200021 9.55685497 -0.71484127 0.03067327 9.55685497 -0.71771159 0.03240543 9.55685497 -0.73081552 0.03873770 9.55685497 -0.74175921 0.07787528 9.61734221 -0.70570925 0.02930654 9.61734221 -0.72194926 0.03095808 9.61734221 -0.72424815 0.03141325 9.61734221 -0.72203742 0.02952456
0.94000000 8.85305634 -0.67897877 0.03005396 8.85305634 -0.69449774 0.03260956 8.85305634 -0.69197642 0.03298220 8.85305634 -0.68789903 0.03159459 8.85305634 -0.68487005 0.03082324 8.85305634 -0.68765143 0.03344051 8.85305634 -0.68058576 0.03092237 8.85305634 -0.69307867 0.00533711 8.93151984 -0.67758526 0.02965521 8.93151984 -0.69034552 0.03102816 8.93151984 -0.69258126 0.02947712 8.93151984 -0.69392045 0.02763075 8.85227278 -0.67950290 0.03019000 8.85227278 -0.69478133 0.03294696 8.85227278 -0.69342893 0.03313004 8.85227278 -0.68749332 0.03250135 8.85227278 -0.68534006 0.03170800 8.85227278 -0.68985237 0.03528966 8.85227278 -0.68516416 0.05387714 8.85227278 -0.68230152 0.01728152 8.90973141 -0.67808601 0.03000418 8.90973141 -0.69014820 0.03143368 8.90973141 -0.69334671 0.03055788 8.90973141 -0.69487871 0.03065176
0.95000000 8.17805265 -0.65231876 0.03069405 8.17805265 -0.66130341 0.03309083 8.17805265 -0.65939169 0.03338878 8.17805265 -0.65508260 0.03295365 8.17805265 -0.65371946 0.03167362 8.17805265 -0.65715849 0.03266142 8.17805265 -0.65903382 0.05023050 8.17805265 -0.64939499 0.06850412 8.25266846 -0.64970168 0.03030618 8.25266846 -0.65884650 0.03131583 8.25266846 -0.66097027 0.03106637 8.25266846 -0.66171738 0.02892363 8.18903895 -0.65289766 0.03078161 8.18903895 -0.66275192 0.03320158 8.18903895 -0.65855245 0.03301333 8.18903895 -0.65329598 0.03214265 8.18903895 -0.65232612 0.03143513 8.18903895 -0.65802588 0.03424880 8.18903895 -0.65059987 0.01753936 8.18903895 -0.64848110 -0.00934118 8.22931456 -0.64971013 0.03061333 8.22931456 -0.65774254 0.03201960 8.22931456 -0.66108405 0.03217186 8.22931456 -0.66056903 0.03061750
0.96000000 7.54963864 -0.62609216 0.03111539 7.54963864 -0.62869588 0.03334023 7.54963864 -0.62453871 0.03303715 7.54963864 -0.62029110 0.03235255 7.54963864 -0.62609101 0.03159919 7.54963864 -0.61906622 0.03446051 7.54963864 -0.61570184 0.01840937 7.54963864 -0.61986631 0.05594993 7.60745331 -0.62107931 0.03065274 7.60745331 -0.62650536 0.03211457 7.60745331 -0.62835171 0.03114278 7.60745331 -0.63005301 0.03044183 7.55564612 -0.62605121 0.03121488 7.55564612 -0.62975508 0.03344024 7.55564612 -0.62447141 0.03323158 7.55564612 -0.62030018 0.03184331 7.55564612 -0.62250673 0.03147437 7.55564612 -0.61948830 0.02597412 7.55564612 -0.62035776 0.02741504 7.55564612 -0.63310850 -0.00821489 7.58440716 -0.62163159 0.03100765 7.58440716 -0.62569648 0.03277940 7.58440716 -0.62821826 0.03295117 7.58440716 -0.63114798 0.03275402
0.97000000 6.94385106 -0.59885117 0.03142452 6.94385106 -0.59622596 0.03343264 6.94385106 -0.59038649 0.03281313 6.94385106 -0.58735205 0.03231202 6.94385106 -0.58974219 0.03167123 6.94385106 -0.58458598 0.03072171 6.94385106 -0.58682940 0.03306254 6.94385106 -0.59698164 0.01620019 6.98722017 -0.59255162 0.03098917 6.98722017 -0.59441317 0.03284323 6.98722017 -0.59697445 0.03346824 6.98722017 -0.59730522 0.03401900 6.94922840 -0.59896838 0.03149496 6.94922840 -0.59659160 0.03357353 6.94922840 -0.58967297 0.03290864 6.94922840 -0.58674061 0.03201080 6.94922840 -0.59201836 0.03250355 6.94922840 -0.58527599 0.02708908 6.94922840 -0.59112799 0.02282098 6.94922840 -0.58022135 -0.01655498 6.96920830 -0.59252481 0.03117306 6.96920830 -0.59387747 0.03316688 6.96920830 -0.59555216 0.03403102 6.96920830 -0.59527340 0.03526230
0.98000000 6.37623035 -0.57207104 0.03149575 6.37623035 -0.56475352 0.03340752 6.37623035 -0.55703313 0.03262618 6.37623035 -0.55528538 0.03184312 6.37623035 -0.55705462 0.03165811 6.37623035 -0.56480431 0.02608419 6.37623035 -0.56063857 0.02129125 6.37623035 -0.55321264 -0.01406612 6.40920084 -0.56384944 0.03094259 6.40920084 -0.56245908 0.03278111 6.40920084 -0.56451212 0.03340546 6.40920084 -0.56322813 0.03525475 6.37166318 -0.57169048 0.03164117 6.37166318 -0.56200356 0.03326424 6.37166318 -0.55520789 0.03261746 6.37166318 -0.55361234 0.03225690 6.37166318 -0.55800918 0.03274058 6.37166318 -0.56018412 0.03281765 6.37166318 -0.55594297 0.02628580 6.37166318 -0.56596313 0.03016982 6.39075311 -0.56365066 0.03121568 6.39075311 -0.56171228 0.03319777 6.39075311 -0.56133111 0.03431192 6.39075311 -0.56095284 0.03528437
0.99000000 5.82177551 -0.54482387 0.03150047 5.82177551 -0.52966442 0.03301717 5.82177551 -0.52215427 0.03238228 5.82177551 -0.52228189 0.03226158 5.82177551 -0.52667077 0.03386755 5.82177551 -0.52990791 0.03111827 5.82177551 -0.52358725 0.03578529 5.82177551 -0.52884680 0.07940236 5.86254070 -0.53574578 0.03084646 5.86254070 -0.53080374 0.03274923 5.86254070 -0.52970311 0.03349525 5.86254070 -0.53021828 0.03344915 5.82577771 -0.54492940 0.03162741 5.82577771 -0.52928810 0.03309513 5.82577771 -0.52128487 0.03239594 5.82577771 -0.52265970 0.03276059 5.82577771 -0.52344043 0.03235907 5.82577771 -0.52467412 0.03341856 5.82577771 -0.52935244 0.03815204 5.82577771 -0.52337545 0.03656697 5.84803263 -0.53506913 0.03099509 5.84803263 -0.52984020 0.03277717 5.84803263 -0.52804858 0.03415962 5.84803263 -0.52564440 0.03383284
1.00000000 5.31756789 -0.51811493 0.03127000 5.31756789 -0.49519394 0.03219403 5.31756789 -0.48939824 0.03175364 5.31756789 -0.49105097 0.03214583 5.31756789 -0.49230727 0.03211666 5.31756789 -0.49231464 0.03272083 5.31756789 -0.50110741 0.03235624 5.31756789 -0.50213003 -0.01376939 5.34942574 -0.50728604 0.03050866 5.34942574 -0.49936634 0.03245126 5.34942574 -0.49598966 0.03376302 5.34942574 -0.49590484 0.03225975 5.31889104 -0.51794069 0.03138533 5.31889104 -0.49487425 0.03238561 5.31889104 -0.48903668 0.03195645 5.31889104 -0.49186520 0.03236320 5.31889104 -0.49183303 0.03245215 5.31889104 -0.49167356 0.03390119 5.31889104 -0.49055570 0.03253061 5.31889104 -0.49405611 0.02673354 5.33599322 -0.50635093 0.03060029 5.33599322 -0.49783189 0.03258274 5.33599322 -0.49432624 0.03310184 5.33599322 -0.49323990 0.03587946
1.01000000 4.82655717 -0.49064836 0.03095381 4.82655717 -0.46366084 0.03182581 4.82655717 -0.45821705 0.03166898 4.82655717 -0.45954301 0.03214599 4.82655717 -0.46164698 0.03311357 4.82655717 -0.46130191 0.04053897 4.82655717 -0.46381120 0.05437681 4.82655717 -0.47188073 0.03985319 4.86735965 -0.47895793 0.02999610 4.86735965 -0.46829096 0.03195222 4.86735965 -0.46419214 0.03339445 4.86735965 -0.46355275 0.03740405 4.84413526 -0.49109522 0.03100367 4.84413526 -0.46282496 0.03167857 4.84413526 -0.45725417 0.03136955 4.84413526 -0.45969441 0.03177115 4.84413526 -0.45853917 0.03208623 4.84413526 -0.46094736 0.03141987 4.84413526 -0.46060477 0.03477054 4.84413526 -0.46124526 0.02791468 4.86077513 -0.47794865 0.03002351 4.86077513 -0.46660644 0.03172888 4.86077513 -0.46206303 0.03188260 4.86077513 -0.46074539 0.03264654
1.02000000 4.39129036 -0.46397292 0.03038348 4.39129036 -0.43116402 0.03074444 4.39129036 -0.42864990 0.03087834 4.39129036 -0.42925248 0.03123252 4.39129036 -0.43006727 0.03204421 4.39129036 -0.42612089 0.03386911 4.39129036 -0.41892764 0.02619366 4.39129036 -0.42440671 0.04741950 4.42648334 -0.45139512 0.02927356 4.42648334 -0.43766257 0.03085335 4.42648334 -0.43273969 0.03109631 4.42648334 -0.42919980 0.02909909 4.40308951 -0.46439907 0.03046125 4.40308951 -0.43066161 0.03069568 4.40308951 -0.42731636 0.03075364 4.40308951 -0.42774899 0.03073166 4.40308951 -0.42687281 0.03052950 4.40308951 -0.42734495 0.02867836 4.40308951 -0.42554074 0.02647144 4.40308951 -0.42789967 0.02399792 4.42025741 -0.45020545 0.02927104 4.42025741 -0.43598514 0.03060543 4.42025741 -0.43088437 0.02958075 4.42025741 -0.42999399 0.02880782
1.03000000 3.98549324 -0.43693970 0.02965709 3.98549324 -0.40135074 0.02971022 3.98549324 -0.39781384 0.02984350 3.98549324 -0.39884731 0.02992395 3.98549324 -0.39829206 0.02988848 3.98549324 -0.39471372 0.02636133 3.98549324 -0.39140971 0.02515288 3.98549324 -0.38972294 0.02057747 4.01322924 -0.42439593 0.02846178 4.01322924 -0.40786479 0.02985603 4.01322924 -0.40218572 0.02939246 4.01322924 -0.39867298 0.02598416 3.99010009 -0.43749782 0.02976751 3.99010009 -0.40026765 0.02980470 3.99010009 -0.39762990 0.02996552 3.99010009 -0.39829446 0.03003814 3.99010009 -0.39864148 0.03005093 3.99010009 -0.39709840 0.03031650 3.99010009 -0.39740275 0.02611948 3.99010009 -0.39857733 0.00686847 4.00320866 -0.42375312 0.02859689 4.00320866 -0.40628295 0.02977974 4.00320866 -0.39986600 0.02966151 4.00320866 -0.39875768 0.02921356
1.04000000 3.59885994 -0.41064463 0.02889793 3.59885994 -0.37201865 0.02878197 3.59885994 -0.36797013 0.02864713 3.59885994 -0.37100799 0.02920571 3.59885994 -0.36865378 0.02975423 3.59885994 -0.36682948 0.02615338 3.59885994 -0.37076531 0.03410315 3.59885994 -0.36137083 0.05769186 3.62686415 -0.39848982 0.02765745 3.62686415 -0.37870586 0.02878905 3.62686415 -0.37184222 0.02829365 3.62686415 -0.37163498 0.02760456 3.60532121 -0.41085488 0.02895443 3.60532121 -0.37067798 0.02873983 3.60532121 -0.36818951 0.02892235 3.60532121 -0.36897137 0.02913767 3.60532121 -0.36848271 0.02924391 3.60532121 -0.36628193 0.03009451 3.60532121 -0.37029956 0.02913191 3.60532121 -0.36764213 0.01632215 3.61907293 -0.39764597 0.02769316 3.61907293 -0.37689434 0.02866969 3.61907293 -0.37089141 0.02868662 3.61907293 -0.37036306 0.02827775
1.05000000 3.24396131 -0.38397765 0.02794698 3.24396131 -0.34427803 0.02764098 3.24396131 -0.34116530 0.02781756 3.24396131 -0.34247937 0.02829942 3.24396131 -0.34059738 0.02831498 3.24396131 -0.34006591 0.02626383 3.24396131 -0.34132078 0.03055395 3.24396131 -0.34792857 0.02444776 3.26807007 -0.37318576 0.02673814 3.26807007 -0.35080662 0.02755828 3.26807007 -0.34431591 0.02747972 3.26807007 -0.34298253 0.02931431 3.25097620 -0.38487564 0.02804252 3.25097620 -0.34274147 0.02767424 3.25097620 -0.33971451 0.02768455 3.25097620 -0.33991805 0.02805721 3.25097620 -0.33910117 0.02806370 3.25097620 -0.33998297 0.02772760 3.25097620 -0.33492558 0.03358213 3.25097620 -0.34118448 0.02329819 3.26266631 -0.37229866 0.02675951 3.26266631 -0.34937940 0.02763221 3.26266631 -0.34381282 0.02818246 3.26266631 -0.34089775 0.02942998
1.06000000 2.91562856 -0.35907605 0.02701344 2.91562856 -0.31685640 0.02637932 2.91562856 -0.31428585 0.02656400 2.91562856 -0.31375799 0.02677183 2.91562856 -0.31158383 0.02661011 2.91562856 -0.31465945 0.02909726 2.91562856 -0.31480340 0.03373518 2.91562856 -0.31026901 0.02498232 2.93786897 -0.34884910 0.02575509 2.93786897 -0.32418472 0.02651200 2.93786897 -0.31749501 0.02711993 2.93786897 -0.31638820 0.02785077 2.92790831 -0.35951852 0.02702372 2.92790831 -0.31634716 0.02645658 2.92790831 -0.31303953 0.02643233 2.92790831 -0.31345554 0.02677737 2.92790831 -0.31192992 0.02635402 2.92790831 -0.31280827 0.02698513 2.92790831 -0.31132033 0.02688628 2.92790831 -0.30808277 0.03659023 2.93776853 -0.34772786 0.02568073 2.93776853 -0.32274065 0.02627941 2.93776853 -0.31665572 0.02617379 2.93776853 -0.31428857 0.02428694
1.07000000 2.61500521 -0.33470724 0.02599192 2.61500521 -0.29160914 0.02521334 2.61500521 -0.28900896 0.02546921 2.61500521 -0.28897004 0.02581924 2.61500521 -0.28548913 0.02476507 2.61500521 -0.28809994 0.02812605 2.61500521 -0.28305955 0.03028775 2.61500521 -0.29191858 0.03120213 2.63693867 -0.32504242 0.02463430 2.63693867 -0.29844347 0.02507511 2.63693867 -0.29190105 0.02542418 2.63693867 -0.28935398 0.02568340 2.62997413 -0.33490312 0.02595865 2.62997413 -0.29071756 0.02518036 2.62997413 -0.28841674 0.02526021 2.62997413 -0.28663442 0.02524207 2.62997413 -0.28576261 0.02501148 2.62997413 -0.28600362 0.02435495 2.62997413 -0.28596931 0.01726756 2.62997413 -0.29541722 0.03011908 2.63661339 -0.32400887 0.02456927 2.63661339 -0.29733911 0.02513894 2.63661339 -0.29002034 0.02535702 2.63661339 -0.28815566 0.02299492
1.08000000 2.34587652 -0.31099082 0.02487802 2.34587652 -0.26731720 0.02382117 2.34587652 -0.26512697 0.02383149 2.34587652 -0.26268109 0.02383988 2.34587652 -0.26223313 0.02355409 2.34587652 -0.26168948 0.02327179 2.34587652 -0.25749482 0.02324713 2.34587652 -0.26560707 0.01526096 2.36149898 -0.30242729 0.02351180 2.36149898 -0.27415570 0.02368787 2.36149898 -0.26736403 0.02378520 2.36149898 -0.26444771 0.02423546 2.35131590 -0.31008607 0.02479434 2.35131590 -0.26572567 0.02379050 2.35131590 -0.26387409 0.02395661 2.35131590 -0.26161641 0.02393307 2.35131590 -0.26091713 0.02417507 2.35131590 -0.26144198 0.02442939 2.35131590 -0.26438309 0.03026326 2.35131590 -0.26188740 0.04967984 2.35737906 -0.30146537 0.02349318 2.35737906 -0.27306706 0.02392968 2.35737906 -0.26575823 0.02447819 2.35737906 -0.26448977 0.02662887
1.09000000 2.09273011 -0.28693865 0.02366047 2.09273011 -0.24428326 0.02251388 2.09273011 -0.24175458 0.02245335 2.09273011 -0.23877001 0.02233876 2.09273011 -0.23852729 0.02242593 2.09273011 -0.23827104 0.02176114 2.09273011 -0.23925419 0.01992389 2.09273011 -0.23410502 0.03991838 2.10926222 -0.28076196 0.02229297 2.10926222 -0.25159107 0.02242237 2.10926222 -0.24422490 0.02240739 2.10926222 -0.24091803 0.02352538 2.10433300 -0.28703480 0.02362069 2.10433300 -0.24253196 0.02240735 2.10433300 -0.24184925 0.02260217 2.10433300 -0.23926570 0.02246220 2.10433300 -0.23889219 0.02262508 2.10433300 -0.23922340 0.02348616 2.10433300 -0.23637050 0.02495303 2.10433300 -0.23425534 0.01312363 2.10642612 -0.27952668 0.02226423 2.10642612 -0.25044067 0.02257073 2.10642612 -0.24252828 0.02282220 2.10642612 -0.24072312 0.02434535
1.10000000 1.86727888 -0.26388042 0.02239892 1.86727888 -0.22144085 0.02107171 1.86727888 -0.22148462 0.02124055 1.86727888 -0.21632055 0.02068142 1.86727888 -0.21804626 0.02115175 1.86727888 -0.21717247 0.01953985 1.86727888 -0.21499068 0.01917818 1.86727888 -0.22112021 0.02174573 1.87984668 -0.26004696 0.02108357 1.87984668 -0.23034640 0.02119250 1.87984668 -0.22228842 0.02103432 1.87984668 -0.21957159 0.01962001 1.87772836 -0.26386983 0.02236453 1.87772836 -0.22115683 0.02110757 1.87772836 -0.21977413 0.02108387 1.87772836 -0.21721985 0.02100462 1.87772836 -0.21671250 0.02086013 1.87772836 -0.21759380 0.02187064 1.87772836 -0.21430810 0.01651062 1.87772836 -0.21315954 0.02674098 1.88087829 -0.25880394 0.02102219 1.88087829 -0.22910748 0.02102422 1.88087829 -0.22112377 0.02134740 1.88087829 -0.21840048 0.02030467
1.11000000 1.65560379 -0.24191822 0.02118357 1.65560379 -0.20083599 0.01982351 1.65560379 -0.20024028 0.01971372 1.65560379 -0.19766663 0.01951443 1.65560379 -0.19798758 0.01982490 1.65560379 -0.19735002 0.02059352 1.65560379 -0.20234079 0.02817372 1.65560379 -0.19441563 0.04127483 1.67020908 -0.24001834 0.01985360 1.67020908 -0.20998546 0.01978971 1.67020908 -0.20141216 0.01976992 1.67020908 -0.19970706 0.01928386 1.66949896 -0.24153305 0.02109560 1.66949896 -0.20044180 0.01975937 1.66949896 -0.19894404 0.01965118 1.66949896 -0.19719299 0.01958239 1.66949896 -0.19585055 0.01962701 1.66949896 -0.19511967 0.01986122 1.66949896 -0.19793948 0.02139898 1.66949896 -0.19705150 0.01998051 1.67269660 -0.23908950 0.01980490 1.67269660 -0.20888543 0.01974412 1.67269660 -0.19998574 0.01972028 1.67269660 -0.19761655 0.01910503
1.12000000 1.46940846 -0.22045877 0.01989017 1.46940846 -0.18168492 0.01850661 1.46940846 -0.18070608 0.01831735 1.46940846 -0.17933846 0.01817579 1.46940846 -0.17778981 0.01842084 1.46940846 -0.17962404 0.01901173 1.46940846 -0.17657926 0.01841023 1.46940846 -0.18093916 0.02240066 1.47893976 -0.22137883 0.01868324 1.47893976 -0.19072330 0.01853336 1.47893976 -0.18238580 0.01840061 1.47893976 -0.18016005 0.01925640 1.48390878 -0.22039453 0.01982940 1.48390878 -0.18123666 0.01836661 1.48390878 -0.17977014 0.01821151 1.48390878 -0.17835301 0.01812216 1.48390878 -0.17766530 0.01817175 1.48390878 -0.17756026 0.01795418 1.48390878 -0.17767702 0.02152737 1.48390878 -0.17710632 0.01234780 1.48480809 -0.22037122 0.01857906 1.48480809 -0.18977617 0.01834388 1.48480809 -0.18126008 0.01809595 1.48480809 -0.17914519 0.01950791
1.13000000 1.30181101 -0.20039054 0.01864375 1.30181101 -0.16326859 0.01712032 1.30181101 -0.16172225 0.01682542 1.30181101 -0.16223856 0.01684214 1.30181101 -0.16069005 0.01677446 1.30181101 -0.16205259 0.01676904 1.30181101 -0.16236822 0.01835136 1.30181101 -0.16395568 0.01707240 1.30930854 -0.20355815 0.01746719 1.30930854 -0.17295650 0.01715523 1.30930854 -0.16523803 0.01718233 1.30930854 -0.16184553 0.01722815 1.31640038 -0.20035921 0.01858062 1.31640038 -0.16338305 0.01702646 1.31640038 -0.16155028 0.01679398 1.31640038 -0.16065596 0.01657990 1.31640038 -0.16048876 0.01690196 1.31640038 -0.16018037 0.01623169 1.31640038 -0.16034708 0.01421694 1.31640038 -0.15934143 0.01385144 1.31510589 -0.20267163 0.01738743 1.31510589 -0.17235901 0.01703183 1.31510589 -0.16363599 0.01675885 1.31510589 -0.16120842 0.01725026
1.14000000 1.14963771 -0.18111665 0.01739848 1.14963771 -0.14701912 0.01588487 1.14963771 -0.14460994 0.01546023 1.14963771 -0.14531058 0.01532937 1.14963771 -0.14504136 0.01506026 1.14963771 -0.14434345 0.01386001 1.14963771 -0.14425115 0.00895416 1.14963771 -0.14744104 0.01099021 1.15720890 -0.18697823 0.01629622 1.15720890 -0.15648371 0.01584254 1.15720890 -0.14878234 0.01576897 1.15720890 -0.14644614 0.01423283 1.16434058 -0.18101371 0.01733715 1.16434058 -0.14637749 0.01567973 1.16434058 -0.14487123 0.01547825 1.16434058 -0.14405580 0.01522939 1.16434058 -0.14420832 0.01514977 1.16434058 -0.14444337 0.01486534 1.16434058 -0.14476077 0.01355071 1.16434058 -0.14833001 0.01628045 1.16440028 -0.18607429 0.01619577 1.16440028 -0.15584448 0.01566783 1.16440028 -0.14777795 0.01523371 1.16440028 -0.14535700 0.01428701
1.15000000 1.01035174 -0.16330695 0.01623523 1.01035174 -0.13091023 0.01460085 1.01035174 -0.12989724 0.01438452 1.01035174 -0.12924285 0.01400270 1.01035174 -0.13062803 0.01406793 1.01035174 -0.12890060 0.01567497 1.01035174 -0.13012030 0.01715006 1.01035174 -0.12713614 0.02587529 1.01524525 -0.17116182 0.01518864 1.01524525 -0.14131909 0.01470520 1.01524525 -0.13303127 0.01477065 1.01524525 -0.13173785 0.01612167 1.02640673 -0.16292431 0.01614182 1.02640673 -0.13112184 0.01448760 1.02640673 -0.12966214 0.01422975 1.02640673 -0.12935326 0.01396575 1.02640673 -0.12987314 0.01394515 1.02640673 -0.13009799 0.01418270 1.02640673 -0.13088148 0.01712725 1.02640673 -0.12931197 0.01196332 1.02578188 -0.17062075 0.01508919 1.02578188 -0.14048973 0.01441572 1.02578188 -0.13268214 0.01413645 1.02578188 -0.13093026 0.01331746
1.16000000 0.88853496 -0.14590722 0.01503536 0.88853496 -0.11631828 0.01335693 0.88853496 -0.11598823 0.01318927 0.88853496 -0.11629619 0.01297904 0.88853496 -0.11732745 0.01300478 0.88853496 -0.11485681 0.01215358 0.88853496 -0.11470097 0.01071768 0.88853496 -0.11718649 0.01184607 0.89263751 -0.15651093 0.01409065 0.89263751 -0.12728746 0.01341762 0.89263751 -0.11932533 0.01343449 0.89263751 -0.11813266 0.01422825 0.90252880 -0.14599086 0.01498311 0.90252880 -0.11692111 0.01328681 0.90252880 -0.11609775 0.01302523 0.90252880 -0.11638371 0.01298943 0.90252880 -0.11662594 0.01283962 0.90252880 -0.11551773 0.01348942 0.90252880 -0.11509321 0.01265111 0.90252880 -0.11692687 0.01603471 0.90235054 -0.15608321 0.01399389 0.90235054 -0.12650470 0.01325366 0.90235054 -0.11911080 0.01284422 0.90235054 -0.11783832 0.01332954
1.17000000 0.77740766 -0.12950832 0.01388517 0.77740766 -0.10286521 0.01216426 0.77740766 -0.10296284 0.01208335 0.77740766 -0.10336022 0.01188222 0.77740766 -0.10491076 0.01164297 0.77740766 -0.10468403 0.01179025 0.77740766 -0.10162723 0.01288516 0.77740766 -0.10473426 0.02014002 0.78355104 -0.14288320 0.01303470 0.78355104 -0.11460396 0.01227387 0.78355104 -0.10646989 0.01199378 0.78355104 -0.10499099 0.01155635 0.79440113 -0.12971073 0.01383250 0.79440113 -0.10352279 0.01208582 0.79440113 -0.10299108 0.01183273 0.79440113 -0.10346841 0.01173025 0.79440113 -0.10435290 0.01173078 0.79440113 -0.10444582 0.01183260 0.79440113 -0.10291837 0.01041923 0.79440113 -0.10813573 0.00488001 0.78974711 -0.14242702 0.01295528 0.78974711 -0.11379853 0.01223312 0.78974711 -0.10660794 0.01227272 0.78974711 -0.10473393 0.01304070
1.18000000 0.68318212 -0.11395997 0.01273821 0.68318212 -0.09092579 0.01106264 0.68318212 -0.09100598 0.01089769 0.68318212 -0.09284279 0.01089575 0.68318212 -0.09307498 0.01036845 0.68318212 -0.09348897 0.00871968 0.68318212 -0.09258934 0.00310772 0.68318212 -0.08757729 -0.00386014 0.68339773 -0.13013219 0.01203966 0.68339773 -0.10276434 0.01126682 0.68339773 -0.09532582 0.01126413 0.68339773 -0.09333415 0.01185011 0.69479841 -0.11443664 0.01273394 0.69479841 -0.09161386 0.01102793 0.69479841 -0.09109010 0.01080778 0.69479841 -0.09182501 0.01064102 0.69479841 -0.09260506 0.01063504 0.69479841 -0.09259300 0.01049659 0.69479841 -0.09260629 0.01190411 0.69479841 -0.09461659 0.01435005 0.69328294 -0.12967889 0.01192749 0.69328294 -0.10206536 0.01112844 0.69328294 -0.09533471 0.01100934 0.69328294 -0.09355415 0.01063454
1.19000000 0.59177115 -0.09935729 0.01167112 0.59177115 -0.07998665 0.01010493 0.59177115 -0.08022713 0.00993440 0.59177115 -0.08272373 0.01015465 0.59177115 -0.08262917 0.00985029 0.59177115 -0.08283468 0.00948540 0.59177115 -0.08439531 0.00936018 0.59177115 -0.09112382 0.02161958 0.59794390 -0.11823229 0.01104878 0.59794390 -0.09152876 0.01014638 0.59794390 -0.08498988 0.00966951 0.59794390 -0.08273133 0.01004688 0.60903492 -0.09935191 0.01160495 0.60903492 -0.08043328 0.00997047 0.60903492 -0.08093259 0.00980407 0.60903492 -0.08204435 0.00963374 0.60903492 -0.08223925 0.00950956 0.60903492 -0.08246784 0.00873416 0.60903492 -0.08237487 0.00769527 0.60903492 -0.08247650 0.00475998 0.60579996 -0.11792020 0.01096528 0.60579996 -0.09125712 0.01013621 0.60579996 -0.08454658 0.00991911 0.60579996 -0.08269535 0.00930448
1.20000000 0.51182332 -0.08580689 0.01065734 0.51182332 -0.07013442 0.00917774 0.51182332 -0.07040121 0.00901186 0.51182332 -0.07233047 0.00916427 0.51182332 -0.07273046 0.00917544 0.51182332 -0.07416106 0.00866703 0.51182332 -0.07687736 0.01451852 0.51182332 -0.07792974 0.02066240 0.51913109 -0.10721811 0.01013927 0.51913109 -0.08158861 0.00927265 0.51913109 -0.07542592 0.00867176 0.51913109 -0.07337096 0.00929382 0.52835784 -0.08551234 0.01057011 0.52835784 -0.07032530 0.00902192 0.52835784 -0.07157298 0.00892217 0.52835784 -0.07261298 0.00887771 0.52835784 -0.07381779 0.00910217 0.52835784 -0.07366586 0.00905317 0.52835784 -0.07320103 0.00946731 0.52835784 -0.07621575 0.01795678 0.52728173 -0.10696060 0.01005312 0.52728173 -0.08139857 0.00922609 0.52728173 -0.07516808 0.00912737 0.52728173 -0.07358944 0.00902073
1.21000000 0.44183686 -0.07299780 0.00966966 0.44183686 -0.06134805 0.00830631 0.44183686 -0.06214863 0.00820344 0.44183686 -0.06308953 0.00824149 0.44183686 -0.06368849 0.00840352 0.44183686 -0.06610129 0.00912120 0.44183686 -0.06372142 0.00915029 0.44183686 -0.06546598 0.00884180 0.45095407 -0.09698301 0.00925851 0.45095407 -0.07267373 0.00837385 0.45095407 -0.06701215 0.00791768 0.45095407 -0.06544206 0.00718384 0.46035561 -0.07290153 0.00959164 0.46035561 -0.06113126 0.00809715 0.46035561 -0.06239418 0.00794782 0.46035561 -0.06397977 0.00800822 0.46035561 -0.06454964 0.00804577 0.46035561 -0.06477499 0.00739744 0.46035561 -0.06739129 0.00813964 0.46035561 -0.06553449 0.00329236 0.45952880 -0.09688506 0.00919158 0.45952880 -0.07253513 0.00835141 0.45952880 -0.06645642 0.00793252 0.45952880 -0.06508724 0.00792759
1.22000000 0.38391884 -0.06133788 0.00873190 0.38391884 -0.05260552 0.00735360 0.38391884 -0.05416095 0.00732482 0.38391884 -0.05564914 0.00742305 0.38391884 -0.05590327 0.00748107 0.38391884 -0.05748136 0.00796019 0.38391884 -0.05626084 0.00281953 0.38391884 -0.05737723 -0.00358118 0.39081330 -0.08771947 0.00845262 0.39081330 -0.06447250 0.00757649 0.39081330 -0.05894905 0.00706440 0.39081330 -0.05848302 0.00599720 0.39745451 -0.06100507 0.00865938 0.39745451 -0.05267803 0.00725927 0.39745451 -0.05495784 0.00723133 0.39745451 -0.05649890 0.00727672 0.39745451 -0.05732180 0.00736673 0.39745451 -0.05751896 0.00794205 0.39745451 -0.05728753 0.00792535 0.39745451 -0.05813552 0.00977246 0.39858382 -0.08761221 0.00838321 0.39858382 -0.06452830 0.00759718 0.39858382 -0.05882902 0.00726116 0.39858382 -0.05733635 0.00707130
1.23000000 0.32570359 -0.04994854 0.00783754 0.32570359 -0.04532341 0.00663265 0.32570359 -0.04783609 0.00671823 0.32570359 -0.04854309 0.00680870 0.32570359 -0.04907875 0.00714757 0.32570359 -0.04824313 0.00765524 0.32570359 -0.05077310 0.01222030 0.32570359 -0.05001811 0.01683246 0.33582784 -0.07907831 0.00769882 0.33582784 -0.05690296 0.00687543 0.33582784 -0.05185490 0.00650953 0.33582784 -0.05172020 0.00652883 0.34456594 -0.04990308 0.00776016 0.34456594 -0.04610505 0.00653903 0.34456594 -0.04817565 0.00648549 0.34456594 -0.04984553 0.00656988 0.34456594 -0.05045238 0.00665406 0.34456594 -0.05024380 0.00724811 0.34456594 -0.05089844 0.00695526 0.34456594 -0.04921380 0.00334307 0.34538208 -0.07894956 0.00760800 0.34538208 -0.05708969 0.00677759 0.34538208 -0.05175786 0.00658566 0.34538208 -0.05058964 0.00645325
1.24000000 0.28210134 -0.03999660 0.00699554 0.28210134 -0.03861999 0.00585430 0.28210134 -0.04115084 0.00589233 0.28210134 -0.04287695 0.00612280 0.28210134 -0.04258039 0.00627283 0.28210134 -0.04213631 0.00672122 0.28210134 -0.04162155 0.00760544 0.28210134 -0.04153932 0.00891882 0.28752907 -0.07113202 0.00699204 0.28752907 -0.05011319 0.00622836 0.28752907 -0.04573290 0.00614431 0.28752907 -0.04452711 0.00640609 0.29785790 -0.03992730 0.00693629 0.29785790 -0.03977849 0.00581803 0.29785790 -0.04213744 0.00581143 0.29785790 -0.04375835 0.00589483 0.29785790 -0.04397870 0.00602278 0.29785790 -0.04380217 0.00617059 0.29785790 -0.04291927 0.00545015 0.29785790 -0.04526390 0.00260346 0.29829788 -0.07111145 0.00690556 0.29829788 -0.05051809 0.00611116 0.29829788 -0.04541473 0.00588882 0.29829788 -0.04452730 0.00565293
1.25000000 0.24429175 -0.03080809 0.00620505 0.24429175 -0.03335797 0.00520831 0.24429175 -0.03634722 0.00528292 0.24429175 -0.03722292 0.00537782 0.24429175 -0.03806278 0.00576949 0.24429175 -0.03697843 0.00585479 0.24429175 -0.03541526 0.00492186 0.24429175 -0.03497231 0.00343523 0.24653525 -0.06396404 0.00633683 0.24653525 -0.04424173 0.00563653 0.24653525 -0.04013170 0.00570095 0.24653525 -0.03890872 0.00555808 0.25766457 -0.03041447 0.00613353 0.25766457 -0.03359896 0.00510174 0.25766457 -0.03668092 0.00516369 0.25766457 -0.03794969 0.00522067 0.25766457 -0.03841840 0.00527702 0.25766457 -0.03847932 0.00499753 0.25766457 -0.03815313 0.00494282 0.25766457 -0.03694991 0.00129662 0.25687194 -0.06392459 0.00625150 0.25687194 -0.04440288 0.00547396 0.25687194 -0.03984213 0.00540614 0.25687194 -0.03863079 0.00562419
1.26000000 0.21085324 -0.02189843 0.00543457 0.21085324 -0.02828339 0.00456845 0.21085324 -0.03145833 0.00465711 0.21085324 -0.03225892 0.00472874 0.21085324 -0.03248744 0.00488481 0.21085324 -0.03108092 0.00445152 0.21085324 -0.03105794 0.00415613 0.21085324 -0.03124158 0.00444046 0.21059357 -0.05735471 0.00572256 0.21059357 -0.03882176 0.00505432 0.21059357 -0.03452928 0.00506604 0.21059357 -0.03344413 0.00506401 0.22212216 -0.02164713 0.00537853 0.22212216 -0.02855974 0.00450992 0.22212216 -0.03193745 0.00459392 0.22212216 -0.03324678 0.00466629 0.22212216 -0.03395417 0.00475608 0.22212216 -0.03291183 0.00415496 0.22212216 -0.03273238 0.00340601 0.22212216 -0.03218753 0.00322911 0.22035908 -0.05748182 0.00566378 0.22035908 -0.03912772 0.00492227 0.22035908 -0.03477653 0.00488756 0.22035908 -0.03367510 0.00525618
1.27000000 0.18174994 -0.01398334 0.00473007 0.18174994 -0.02393881 0.00401385 0.18174994 -0.02710378 0.00408949 0.18174994 -0.02808641 0.00417791 0.18174994 -0.02740922 0.00406889 0.18174994 -0.02663909 0.00369812 0.18174994 -0.02718868 0.00400443 0.18174994 -0.02704831 0.00395614 0.18021499 -0.05143221 0.00516015 0.18021499 -0.03400773 0.00450015 0.18021499 -0.02987025 0.00451878 0.18021499 -0.02872982 0.00430955 0.19108845 -0.01389539 0.00469518 0.19108845 -0.02425474 0.00396611 0.19108845 -0.02798550 0.00409364 0.19108845 -0.02908654 0.00417158 0.19108845 -0.02902714 0.00414408 0.19108845 -0.02868723 0.00404607 0.19108845 -0.02918957 0.00250912 0.19108845 -0.02912213 0.00282466 0.19071536 -0.05145893 0.00508408 0.19071536 -0.03441382 0.00434646 0.19071536 -0.03043937 0.00410510 0.19071536 -0.02929080 0.00393571
1.28000000 0.15657956 -0.00651005 0.00406035 0.15657956 -0.01990478 0.00348752 0.15657956 -0.02333420 0.00358959 0.15657956 -0.02389148 0.00358259 0.15657956 -0.02336866 0.00343855 0.15657956 -0.02302770 0.00322644 0.15657956 -0.02343236 0.00335441 0.15657956 -0.02339493 0.00328747 0.15325092 -0.04586076 0.00462435 0.15325092 -0.02969741 0.00400940 0.15325092 -0.02557844 0.00399555 0.15325092 -0.02444266 0.00422867 0.16319859 -0.00685289 0.00406361 0.16319859 -0.02078486 0.00351577 0.16319859 -0.02406007 0.00360943 0.16319859 -0.02497145 0.00367704 0.16319859 -0.02511735 0.00373872 0.16319859 -0.02486171 0.00368925 0.16319859 -0.02562223 0.00418191 0.16319859 -0.02717508 0.00499359 0.16350118 -0.04603377 0.00456849 0.16350118 -0.03006248 0.00385252 0.16350118 -0.02635086 0.00367416 0.16350118 -0.02505121 0.00337774
1.29000000 0.13474555 -0.00000605 0.00345590 0.13474555 -0.01673268 0.00303983 0.13474555 -0.01986639 0.00310739 0.13474555 -0.02100752 0.00320168 0.13474555 -0.02026543 0.00300196 0.13474555 -0.02021066 0.00291905 0.13474555 -0.02027561 0.00290055 0.13474555 -0.02033240 0.00299628 0.13137639 -0.04100342 0.00414658 0.13137639 -0.02589937 0.00352330 0.13137639 -0.02188271 0.00335463 0.13137639 -0.02080158 0.00349814 0.13993425 -0.00046659 0.00347278 0.13993425 -0.01724348 0.00305162 0.13993425 -0.02086982 0.00317235 0.13993425 -0.02173260 0.00326125 0.13993425 -0.02140682 0.00319588 0.13993425 -0.02203075 0.00318766 0.13993425 -0.02115008 0.00437569 0.13993425 -0.02162044 0.00225107 0.13985918 -0.04110608 0.00409636 0.13985918 -0.02634093 0.00342136 0.13985918 -0.02278328 0.00324397 0.13985918 -0.02227095 0.00313445
1.30000000 0.11584736 0.00514483 0.00293978 0.11584736 -0.01376221 0.00261378 0.11584736 -0.01719513 0.00272207 0.11584736 -0.01752312 0.00266669 0.11584736 -0.01695976 0.00246972 0.11584736 -0.01778321 0.00261511 0.11584736 -0.01751630 0.00263956 0.11584736 -0.01754234 0.00257209 0.11282294 -0.03647943 0.00369255 0.11282294 -0.02256513 0.00308208 0.11282294 -0.01889197 0.00287328 0.11282294 -0.01773964 0.00276679 0.11970714 0.00513153 0.00293616 0.11970714 -0.01461271 0.00267157 0.11970714 -0.01782172 0.00275868 0.11970714 -0.01895479 0.00286866 0.11970714 -0.01832501 0.00277056 0.11970714 -0.01864676 0.00309079 0.11970714 -0.01790699 0.00318157 0.11970714 -0.01739946 0.00427822 0.12015425 -0.03671735 0.00366856 0.12015425 -0.02295512 0.00298395 0.12015425 -0.01965669 0.00274202 0.12015425 -0.01905666 0.00261007
1.31000000 0.09954984 0.00981944 0.00246416 0.09954984 -0.01165714 0.00227610 0.09954984 -0.01460977 0.00234252 0.09954984 -0.01490708 0.00227985 0.09954984 -0.01433632 0.00208376 0.09954984 -0.01522530 0.00220497 0.09954984 -0.01514202 0.00220692 0.09954984 -0.01507359 0.00230144 0.09678732 -0.03245067 0.00328747 0.09678732 -0.01941118 0.00263609 0.09678732 -0.01612483 0.00238518 0.09678732 -0.01516258 0.00214518 0.10314183 0.01003075 0.00244613 0.10314183 -0.01245174 0.00233467 0.10314183 -0.01546692 0.00241597 0.10314183 -0.01607683 0.00244289 0.10314183 -0.01573523 0.00242790 0.10314183 -0.01615176 0.00245373 0.10314183 -0.01632356 0.00165182 0.10314183 -0.01620954 0.00199892 0.10163412 -0.03267508 0.00328042 0.10163412 -0.02001465 0.00266429 0.10163412 -0.01708254 0.00257667 0.10163412 -0.01640126 0.00280558
1.32000000 0.08551208 0.01423346 0.00201191 0.08551208 -0.00962666 0.00196493 0.08551208 -0.01245343 0.00200787 0.08551208 -0.01283952 0.00196644 0.08551208 -0.01245948 0.00183175 0.08551208 -0.01310149 0.00189291 0.08551208 -0.01310817 0.00179746 0.08551208 -0.01311979 0.00166304 0.08290157 -0.02873573 0.00291094 0.08290157 -0.01668404 0.00225417 0.08290157 -0.01373866 0.00198298 0.08290157 -0.01312043 0.00185418 0.08833991 0.01427454 0.00200226 0.08833991 -0.01037890 0.00201706 0.08833991 -0.01300803 0.00207104 0.08833991 -0.01368314 0.00209992 0.08833991 -0.01323380 0.00203079 0.08833991 -0.01348467 0.00193083 0.08833991 -0.01371780 0.00196386 0.08833991 -0.01378097 -0.00076044 0.08749103 -0.02897371 0.00290673 0.08749103 -0.01740450 0.00230671 0.08749103 -0.01466997 0.00217721 0.08749103 -0.01415483 0.00217647
1.33000000 0.07322894 0.01762037 0.00162304 0.07322894 -0.00807148 0.00168532 0.07322894 -0.01086528 0.00177668 0.07322894 -0.01076049 0.00165563 0.07322894 -0.01104197 0.00164204 0.07322894 -0.01130350 0.00167023 0.07322894 -0.01135273 0.00167224 0.07322894 -0.01142059 0.00173888 0.07077036 -0.02543191 0.00257701 0.07077036 -0.01435931 0.00193807 0.07077036 -0.01179203 0.00170903 0.07077036 -0.01132509 0.00169222 0.07509520 0.01781117 0.00160937 0.07509520 -0.00855743 0.00173684 0.07509520 -0.01134108 0.00182835 0.07509520 -0.01160223 0.00179673 0.07509520 -0.01175814 0.00188308 0.07509520 -0.01149381 0.00183378 0.07509520 -0.01168326 0.00215646 0.07509520 -0.01207185 0.00409261 0.07475292 -0.02572570 0.00258354 0.07475292 -0.01503488 0.00199873 0.07475292 -0.01274463 0.00188292 0.07475292 -0.01190396 0.00154592
1.34000000 0.06265761 0.02074189 0.00126092 0.06265761 -0.00669000 0.00145184 0.06265761 -0.00864669 0.00144049 0.06265761 -0.00887063 0.00135958 0.06265761 -0.00954467 0.00142919 0.06265761 -0.00971327 0.00148718 0.06265761 -0.00980112 0.00154882 0.06265761 -0.00976230 0.00154592 0.06038120 -0.02251189 0.00228127 0.06038120 -0.01239216 0.00167260 0.06038120 -0.01017336 0.00149598 0.06038120 -0.00974529 0.00152380 0.06382112 0.02077713 0.00125899 0.06382112 -0.00707431 0.00149369 0.06382112 -0.00984729 0.00159712 0.06382112 -0.01002425 0.00156574 0.06382112 -0.01005130 0.00159570 0.06382112 -0.01020975 0.00179594 0.06382112 -0.00919114 0.00178297 0.06382112 -0.00962635 0.00485540 0.06358106 -0.02272672 0.00228411 0.06358106 -0.01304001 0.00174547 0.06358106 -0.01096393 0.00162780 0.06358106 -0.01022954 0.00165056
1.35000000 0.05361794 0.02329322 0.00093600 0.05361794 -0.00522973 0.00120451 0.05361794 -0.00715649 0.00121320 0.05361794 -0.00765534 0.00117085 0.05361794 -0.00841799 0.00125949 0.05361794 -0.00837101 0.00130087 0.05361794 -0.00834829 0.00131361 0.05361794 -0.00833072 0.00133194 0.05152683 -0.01986204 0.00201105 0.05152683 -0.01069241 0.00144134 0.05152683 -0.00877254 0.00129927 0.05152683 -0.00834669 0.00129347 0.05582887 0.02326599 0.00094007 0.05582887 -0.00588101 0.00127023 0.05582887 -0.00833283 0.00134505 0.05582887 -0.00856132 0.00131189 0.05582887 -0.00873515 0.00131646 0.05582887 -0.00847607 0.00128314 0.05582887 -0.00848782 0.00014730 0.05582887 -0.00797672 -0.00208916 0.05384841 -0.02010146 0.00202312 0.05384841 -0.01128338 0.00152394 0.05384841 -0.00927529 0.00137321 0.05384841 -0.00893738 0.00154701
1.36000000 0.04589284 0.02546804 0.00065203 0.04589284 -0.00414973 0.00101439 0.04589284 -0.00611711 0.00104434 0.04589284 -0.00658956 0.00101128 0.04589284 -0.00730044 0.00108925 0.04589284 -0.00718820 0.00112506 0.04589284 -0.00712063 0.00112748 0.04589284 -0.00713586 0.00108995 0.04397259 -0.01752260 0.00177223 0.04397259 -0.00927109 0.00125213 0.04397259 -0.00755607 0.00111959 0.04397259 -0.00714865 0.00107726 0.04743352 0.02523878 0.00066654 0.04743352 -0.00482171 0.00107796 0.04743352 -0.00699155 0.00114681 0.04743352 -0.00727070 0.00112447 0.04743352 -0.00733922 0.00107863 0.04743352 -0.00709248 0.00111155 0.04743352 -0.00714271 0.00097184 0.04743352 -0.00828868 -0.00000870 0.04628209 -0.01775366 0.00178343 0.04628209 -0.00973937 0.00130683 0.04628209 -0.00798875 0.00111548 0.04628209 -0.00769873 0.00098114
1.37000000 0.03929063 0.02716126 0.00040003 0.03929063 -0.00357568 0.00087574 0.03929063 -0.00511251 0.00086809 0.03929063 -0.00566363 0.00086851 0.03929063 -0.00639301 0.00094547 0.03929063 -0.00615830 0.00093768 0.03929063 -0.00612077 0.00090254 0.03929063 -0.00609318 0.00093527 0.03745138 -0.01538118 0.00155274 0.03745138 -0.00786103 0.00104833 0.03745138 -0.00648616 0.00095828 0.03745138 -0.00613804 0.00091799 0.04031339 0.02680193 0.00042205 0.04031339 -0.00414791 0.00092856 0.04031339 -0.00581417 0.00096335 0.04031339 -0.00622173 0.00096859 0.04031339 -0.00637491 0.00094050 0.04031339 -0.00619573 0.00090916 0.04031339 -0.00607986 0.00150692 0.04031339 -0.00577574 0.00281736 0.03912806 -0.01561296 0.00156838 0.03912806 -0.00841443 0.00113757 0.03912806 -0.00691655 0.00102665 0.03912806 -0.00660539 0.00099401
1.38000000 0.03361485 0.02800813 0.00019982 0.03361485 -0.00269775 0.00071148 0.03361485 -0.00430182 0.00072888 0.03361485 -0.00486526 0.00074572 0.03361485 -0.00545283 0.00080046 0.03361485 -0.00527245 0.00077813 0.03361485 -0.00526390 0.00075335 0.03361485 -0.00531832 0.00070211 0.03185876 -0.01355043 0.00136629 0.03185876 -0.00678402 0.00090652 0.03185876 -0.00556946 0.00081579 0.03185876 -0.00527765 0.00079138 0.03505843 0.02803154 0.00019867 0.03505843 -0.00358700 0.00079324 0.03505843 -0.00502689 0.00082177 0.03505843 -0.00539731 0.00082102 0.03505843 -0.00566166 0.00081669 0.03505843 -0.00531425 0.00062366 0.03505843 -0.00547509 0.00057947 0.03505843 -0.00496250 0.00022521 0.03308473 -0.01375427 0.00138168 0.03308473 -0.00723226 0.00098575 0.03308473 -0.00595329 0.00090094 0.03308473 -0.00567024 0.00087784
1.39000000 0.02867206 0.02909145 0.00000081 0.02867206 -0.00208167 0.00057757 0.02867206 -0.00352927 0.00060265 0.02867206 -0.00410845 0.00063323 0.02867206 -0.00468313 0.00068740 0.02867206 -0.00454466 0.00065030 0.02867206 -0.00457465 0.00067138 0.02867206 -0.00455865 0.00074120 0.02703114 -0.01185222 0.00119279 0.02703114 -0.00585527 0.00078584 0.02703114 -0.00478745 0.00069888 0.02703114 -0.00453298 0.00068903 0.02980112 0.02848817 0.00003012 0.02980112 -0.00283639 0.00065382 0.02980112 -0.00420441 0.00069228 0.02980112 -0.00451232 0.00068980 0.02980112 -0.00469052 0.00066419 0.02980112 -0.00483956 0.00066470 0.02980112 -0.00477333 0.00035296 0.02980112 -0.00491812 0.00218200 0.02788737 -0.01206861 0.00121202 0.02788737 -0.00620364 0.00084797 0.02788737 -0.00508481 0.00078859 0.02788737 -0.00482458 0.00080968
1.40000000 0.02443742 0.02913237 -0.00013374 0.02443742 -0.00171631 0.00047924 0.02443742 -0.00310475 0.00051976 0.02443742 -0.00381368 0.00057058 0.02443742 -0.00398283 0.00058597 0.02443742 -0.00395426 0.00054728 0.02443742 -0.00395878 0.00057261 0.02443742 -0.00395623 0.00051238 0.02291079 -0.01025226 0.00102829 0.02291079 -0.00504760 0.00068043 0.02291079 -0.00411712 0.00059997 0.02291079 -0.00390341 0.00058536 0.02554559 0.02895758 -0.00012712 0.02554559 -0.00240057 0.00054808 0.02554559 -0.00353356 0.00057779 0.02554559 -0.00373894 0.00056521 0.02554559 -0.00396199 0.00054897 0.02554559 -0.00433421 0.00051100 0.02554559 -0.00431848 0.00057671 0.02554559 -0.00452059 -0.00055440 0.02365178 -0.01057904 0.00106080 0.02365178 -0.00531151 0.00072140 0.02365178 -0.00435731 0.00065750 0.02365178 -0.00410971 0.00064494


==> american-greeks-mc.dat <==
npath	b080	b085	b090	b095	b100	b105	b110	b115	b120	c080	c085	c090	c095	c100	c105	c110	c115	c120	e080	e085	e090	e095	e100	e105	e110	e115	e120	r080	r085	r090	r095	r100	r105	r110	r115	r120
1500	0.0074	0.0235	0.0295	0.0323	0.0308	0.0258	0.0193	0.0131	0.0081	0.0000	0.0192	0.0266	0.0402	0.0310	0.0242	0.0191	0.0143	0.0092	0.0131	0.0188	0.0272	0.0299	0.0306	0.0284	0.0192	0.0121	0.0081	0.0076	0.0224	0.0365	0.0328	0.0296	0.0205	0.0185	0.0126	0.0100
7500	0.0074	0.0235	0.0295	0.0323	0.0308	0.0258	0.0193	0.0131	0.0081	0.0093	0.0233	0.0285	0.0331	0.0325	0.0264	0.0185	0.0128	0.0082	0.0069	0.0246	0.0302	0.0328	0.0298	0.0255	0.0189	0.0133	0.0084	0.0062	0.0250	0.0321	0.0324	0.0303	0.0229	0.0166	0.0117	0.0085
15000	0.0074	0.0235	0.0295	0.0323	0.0308	0.0258	0.0193	0.0131	0.0081	0.0000	0.0254	0.0265	0.0310	0.0340	0.0260	0.0177	0.0127	0.0082	0.0081	0.0247	0.0281	0.0313	0.0304	0.0262	0.0191	0.0130	0.0083	0.0078	0.0243	0.0301	0.0321	0.0302	0.0234	0.0162	0.0121	0.0081
75000	0.0074	0.0235	0.0295	0.0323	0.0308	0.0258	0.0193	0.0131	0.0081	0.0000	0.0249	0.0291	0.0322	0.0310	0.0257	0.0194	0.0132	0.0080	0.0077	0.0240	0.0299	0.0321	0.0299	0.0251	0.0191	0.0131	0.0083	0.0091	0.0241	0.0311	0.0329	0.0295	0.0231	0.0174	0.0121	0.0082
150000	0.0074	0.0235	0.0295	0.0323	0.0308	0.0258	0.0193	0.0131	0.0081	0.0000	0.0233	0.0311	0.0325	0.0300	0.0258	0.0195	0.0131	0.0080	0.0074	0.0247	0.0297	0.0318	0.0300	0.0253	0.0191	0.0133	0.0084	0.0084	0.0242	0.0308	0.0328	0.0293	0.0237	0.0174	0.0122	0.0080
750000	0.0074	0.0235	0.0295	0.0323	0.0308	0.0258	0.0193	0.0131	0.0081	0.0000	0.0236	0.0303	0.0321	0.0304	0.0255	0.0192	0.0131	0.0082	0.0079	0.0241	0.0298	0.0317	0.0301	0.0253	0.0192	0.0132	0.0084	0.0091	0.0241	0.0311	0.0329	0.0294	0.0237	0.0176	0.0123	0.0080
1500000	0.0074	0.0235	0.0295	0.0323	0.0308	0.0258	0.0193	0.0131	0.0081	0.0000	0.0236	0.0301	0.0324	0.0305	0.0256	0.0191	0.0130	0.0082	0.0079	0.0239	0.0299	0.0319	0.0299	0.0253	0.0190	0.0132	0.0084	0.0092	0.0241	0.0311	0.0328	0.0294	0.0237	0.0176	0.0122	0.0080


==> asian-greeks-mc.dat <==
npath	ye085	    ye100	    ye115	    fe085       fe100       fe115       yc085       yc100       yc115       fc085       fc100       fc115
1500	0.052309549	0.019788466	0.018921326 0.014425964 0.026941214 0.013133408 0.024629669	0.024788572	0.018344587 0.019512279 0.033721879 0.012346477
7500	0.010056061	0.028379842	0.014162537 0.015164665 0.029379856 0.012945290 0.010847974	0.039439610	0.013128883 0.021935758 0.030232872 0.013330786
15000	0.014513444	0.038049978	0.012129171 0.014104792 0.029720499 0.012923446 0.016552841	0.030025329	0.015303362 0.017905838 0.034090243 0.012584802
75000	0.019742176	0.032964773	0.015037518 0.018937115 0.030213001 0.013832088 0.015922752	0.032374620	0.014410699 0.015684258 0.035365834 0.012147085
150000	0.017874079	0.032012837	0.014251992 0.018965196 0.031550517 0.015300550 0.016531995	0.033021246	0.014382617 0.01646608  0.033866538 0.013982187
750000  0.016277037	0.031856132	0.014446769 0.015873980	0.032451260 0.014705200 0.016592827	0.032792383	0.014361421 0.01682467  0.03219403  0.01460085
1500000	0.017196329	0.032312381	0.014523399 0.017424843 0.032036205 0.014492774 0.016071558	0.032877922	0.014443246 0.016078153 0.032689033 0.014689523


==> asian_fixed_strike.dat <==
model;axs2p;axs2e;axs2t;axs3p;axs3e;axs3t;axs4p;axs4e;axs4t;axs5p;axs5e;axs5t;axs10p;axs10e;axs10t;axs20p;axs20e;axs20t;axs30p;axs30e;axs30t
Polynomial, $\rho=1, \text{deg}=2$;5.3142;0.0112;5.8500;5.4813;0.0113;8.0100;5.5592;0.0111;5.9800;5.5731;0.1150;6.0400;5.3653;0.0106;6.8000;4.5449;0.0096;4.1700;3.7402;0.0085;3.5900
Polynomial, $\rho=2, \text{deg}=2$;5.3125;0.0113;5.8976;5.4918;0.0116;6.8700;5.5796;0.0116;7.1800;5.6240;0.0117;6.8500;5.5478;0.0114;7.0100;4.9349;0.0107;5.6200;4.1864;0.0096;4.4400
Polynomial, $\rho=3, \text{deg}=2$;5.3142;0.0113;4.9800;5.4918;0.0116;50.5300;5.5785;0.0116;70.9000;5.6239;0.0117;15.0000;5.5446;0.0114;55.0000;4.9350;0.0106;210.0000;4.1967;0.0097;465.0000
Polynomial, $\rho=4, \text{deg}=2$;5.2322;0.0113;4719.0300;5.4165;0.0114;1275.0000;5.5138;0.0115;1275.0000;5.5651;0.0116;87.1600;5.5111;0.0114;194.4700;4.9260;0.0106;368.0900;4.1952;0.0097;674.0500
#Polynomial, $\rho=5, \text{deg}=2$;4.0005;0.0066;5.3100;3.8252;0.0064;5397.2400;3.7285;0.0063;7107.3700;3.6668;0.0062;1275.0000;3.5078;0.0062;1275.0000;3.3422;0.0065;1275.0000;3.1640;0.0069;1275.0000
R-FFNN, $\rho=1, h=10$;5.3343;0.0114;8.2400;5.5080;0.0114;9.6300;5.5862;0.0114;8.6500;5.6041;0.0113;8.8500;5.3800;0.0108;9.9600;4.5393;0.0097;7.5400;3.7394;0.0085;5.3700
R-FFNN, $\rho=2, h=10$;5.3303;0.0113;8.7654;5.5121;0.0115;9.4700;5.6012;0.0115;10.1300;5.6418;0.0116;9.4400;5.5538;0.0114;8.7700;4.9277;0.0106;7.2700;4.1823;0.0097;6.0400
R-FFNN, $\rho=3, h=10$;5.3343;0.0114;8.8200;5.5118;0.0115;55.3600;5.5949;0.0115;73.3800;5.6230;0.0115;90.2200;5.3575;0.0109;164.2800;4.7831;0.0100;254.9400;4.1056;0.0096;265.2400
R-FFNN, $\rho=4, h=10$;3.6640;0.0059;576.4600;3.8610;0.0065;565.7000;4.0819;0.0071;559.1400;4.3069;0.0078;575.3600;4.9203;0.0099;535.6600;4.6986;0.0103;492.0300;4.0565;0.0095;372.3000
#R-FFNN, $\rho=5, h=10$;3.9899;0.0065;8.2200;3.8341;0.0064;48.9300;3.7339;0.0063;66.0800;3.6457;0.0062;82.6300;3.3915;0.0060;146.2600;3.2131;0.0062;221.9000;3.0602;0.0065;231.0500
#R-FFNN, $\rho=1, h=20$;5.3319;0.0114;12.3800;5.5073;0.0114;11.7200;5.5850;0.0113;11.3900;5.6037;0.0112;10.5800;5.3796;0.0107;11.5300;4.5391;0.0097;9.0200;3.7392;0.0085;6.4800
#R-FFNN, $\rho=2, h=20$;5.3289;0.0113;58.5000;5.5130;0.0115;13.3400;5.6039;0.0115;12.3800;5.6452;0.0116;11.8800;5.5616;0.0114;11.2000;4.9396;0.0106;8.6800;4.1903;0.0096;7.1500
#R-FFNN, $\rho=3, h=20$;5.3323;0.0113;12.1300;5.5117;0.0115;56.4200;5.6033;0.0116;77.6700;5.6420;0.0116;94.0000;5.5094;0.0112;170.8000;4.8295;0.0104;250.3700;4.0993;0.0095;266.3000
#R-FFNN, $\rho=4, h=20$;3.7659;0.0063;569.8300;3.9197;0.0068;556.6600;4.1375;0.0074;567.9900;4.3774;0.0082;556.1300;4.9901;0.0102;533.6600;4.7023;0.0103;462.8600;4.0608;0.0095;366.9400
#R-FFNN, $\rho=5, h=20$;3.9899;0.0065;12.9000;3.8404;0.0064;51.3300;3.7482;0.0063;66.5300;3.6801;0.0063;85.3900;3.4484;0.0061;147.1100;3.2157;0.0062;222.6600;3.0602;0.0066;226.4200
R-FFNN, $\rho=1, h=40$;5.3290;0.0113;30.9500;5.5037;0.0114;14.9900;5.5817;0.0114;14.4200;5.6013;0.0113;14.8400;5.3781;0.0107;13.2900;4.5387;0.0096;10.3300;3.7390;0.0085;7.5500
R-FFNN, $\rho=2, h=40$;5.3256;0.0113;17.4574;5.5098;0.0116;16.2800;5.5994;0.0116;16.5900;5.6416;0.0116;15.8100;5.5613;0.0114;14.5300;4.9441;0.0106;11.2600;4.1938;0.0096;8.1900
R-FFNN, $\rho=3, h=40$;5.3290;0.0113;14.6500;5.5092;0.0115;56.3000;5.6033;0.0116;74.2100;5.6439;0.0116;85.7200;5.5468;0.0113;145.2600;4.8977;0.0106;221.1500;4.1511;0.0097;228.6500
R-FFNN, $\rho=4, h=40$;4.1968;0.0076;504.9400;4.4356;0.0084;508.0700;4.6233;0.0088;498.0000;4.8183;0.0094;492.3500;5.1158;0.0104;472.7800;4.7161;0.0103;403.3300;4.0542;0.0095;302.2700
#R-FFNN, $\rho=5, h=40$;3.9907;0.0066;16.6300;3.8417;0.0064;58.8500;3.7538;0.0063;74.9400;3.6883;0.0063;91.9300;3.4908;0.0062;159.7300;3.2618;0.0063;226.9300;3.0804;0.0066;226.0100
#R-FFNN, $\rho=1, h=80$;5.3195;0.0113;37.5800;5.4985;0.0114;38.7900;5.5788;0.0113;34.2100;5.5958;0.0112;34.9100;5.3747;0.0107;31.7700;4.5377;0.0096;25.3200;3.7390;0.0085;15.9600
#R-FFNN, $\rho=2, h=80$;5.3110;0.0113;94.7400;5.4978;0.0114;76.2200;5.5889;0.0115;63.5900;5.6305;0.0116;36.4800;5.5571;0.0114;30.5700;4.9432;0.0106;23.0900;4.1946;0.0097;16.0900
#R-FFNN, $\rho=3, h=80$;5.3195;0.0113;36.5100;5.4980;0.0114;80.1100;5.5943;0.0115;94.8000;5.6378;0.0116;107.1900;5.5524;0.0113;210.8300;4.9183;0.0106;240.4300;4.1801;0.0096;226.7700
#R-FFNN, $\rho=4, h=80$;4.6998;0.0093;528.6700;5.0000;0.0101;539.3400;5.2155;0.0107;506.0600;5.3358;0.0109;519.7900;5.4077;0.0111;495.5700;4.8496;0.0105;412.4900;4.1386;0.0096;315.7500
#R-FFNN, $\rho=5, h=80$;3.9910;0.0065;35.0800;3.8405;0.0064;75.0700;3.7563;0.0063;95.7300;3.6953;0.0062;0.0000;3.5138;0.0062;167.5500;3.2966;0.0064;232.1300;3.1095;0.0067;241.7700
R-FFNN, $\rho=1, h=120$;5.3117;0.0113;59.7800;5.4923;0.0114;54.6600;5.5696;0.0113;54.7000;5.5886;0.0113;53.6700;5.3709;0.0107;51.8600;4.5368;0.0097;36.5400;3.7381;0.0085;25.0100
R-FFNN, $\rho=2, h=120$;5.2977;0.0113;56.8932;5.4886;0.0114;55.3600;5.5761;0.0115;54.6400;5.6241;0.0115;54.2800;5.5528;0.0114;53.0700;4.9420;0.0106;38.6500;4.1940;0.0096;25.9600
R-FFNN, $\rho=3, h=120$;5.3117;0.0113;55.4900;5.4873;0.0115;100.2200;5.5827;0.0115;113.8000;5.6313;0.0116;130.3400;5.5529;0.0113;186.4400;4.9248;0.0106;260.5600;4.1869;0.0097;245.4500
R-FFNN, $\rho=4, h=120$;4.9543;0.0102;552.2800;5.2370;0.0108;545.1400;5.3990;0.0111;546.5800;5.4784;0.0112;544.1100;5.4705;0.0112;517.8100;4.8838;0.0105;428.4500;4.1696;0.0096;320.8900
#R-FFNN, $\rho=5, h=120$;3.9909;0.0065;55.0300;3.8407;0.0064;97.4400;3.7582;0.0063;117.4800;3.6978;0.0062;124.2600;3.5202;0.0062;189.6900;3.3164;0.0064;251.0600;3.1224;0.0067;248.5100
#R-FFNN, $\rho=1, h=180$;5.2988;0.0112;79.8100;5.4791;0.0113;81.3900;5.5602;0.0113;80.8300;5.5819;0.0112;76.0700;5.3647;0.0107;68.5100;4.5343;0.0096;50.6200;3.7372;0.0085;34.6400
#R-FFNN, $\rho=2, h=180$;5.2843;0.0112;126.6000;5.4703;0.0114;87.3400;5.5640;0.0115;85.2100;5.6084;0.0115;78.3100;5.5425;0.0114;71.4000;4.9389;0.0106;53.4100;4.1933;0.0096;37.3300
#R-FFNN, $\rho=3, h=180$;5.2988;0.0112;82.1000;5.4681;0.0114;127.8600;5.5684;0.0115;143.9800;5.6191;0.0116;160.2200;5.5504;0.0114;227.5300;4.9280;0.0106;285.9300;4.1901;0.0097;256.2400
#R-FFNN, $\rho=4, h=180$;5.0923;0.0107;569.8800;5.5313;0.0112;590.1500;5.4707;0.0113;580.8800;5.5331;0.0113;571.7700;5.5331;0.0113;530.3700;4.9012;0.0106;459.7700;4.1821;0.0097;361.2800
#R-FFNN, $\rho=5, h=180$;3.9911;0.0066;90.0600;3.8406;0.0064;139.4100;3.7585;0.0063;141.5500;3.6982;0.0062;167.2300;3.5235;0.0062;228.2200;3.3250;0.0064;269.3100;3.1366;0.0068;249.9100
R-FFNN, $\rho=1, h=250$;5.2841;0.0114;125.5400;5.4667;0.0113;114.4500;5.5498;0.0112;113.2000;5.5712;0.0111;114.1700;5.3579;0.0106;101.3700;4.5323;0.0096;72.1200;3.7370;0.0085;50.6900
R-FFNN, $\rho=2, h=250$;5.2676;0.0111;125.7863;5.4526;0.0114;128.2200;5.5503;0.0115;117.1300;5.5959;0.0115;122.1900;5.5344;0.0114;105.9900;4.9330;0.0106;77.2500;4.1921;0.0097;54.2100
R-FFNN, $\rho=3, h=250$;5.2841;0.0111;124.7000;5.4559;0.0114;167.1200;5.5527;0.0115;179.5300;5.6023;0.0115;189.6500;5.5439;0.0114;243.7800;4.9307;0.0106;300.6700;4.1911;0.0097;279.5300
R-FFNN, $\rho=4, h=250$;5.1655;0.0109;618.7400;5.3886;0.0112;603.5900;5.5012;0.0113;616.2700;5.5561;0.0113;603.2200;5.5039;0.0113;554.9900;4.9093;0.0106;484.4600;4.1848;0.0096;370.9500
#R-FFNN, $\rho=5, h=2$50;3.9923;0.0065;117.6800;3.8402;0.0064;169.0400;3.7567;0.0063;203.3200;3.6965;0.0062;195.6700;3.5238;0.0062;248.7600;3.3324;0.0065;301.6000;3.1462;0.0068;284.6600
R-RNN, $\rho=4, h=10$;5.3539;0.0144;25.6200;5.5244;0.0145;25.2200;5.6067;0.0144;29.7400;5.6247;0.0143;27.9000;5.4208;0.0137;25.2600;4.5832;0.0123;21.1200;3.7672;0.0108;16.6200
R-RNN, $\rho=4, h=40$;5.3491;0.0144;60.3000;5.5242;0.0145;51.9000;5.5999;0.0144;53.6100;5.6154;0.0143;53.3900;5.3930;0.0136;49.7300;4.5527;0.0122;40.2000;3.7486;0.0108;33.9000
#R-RNN, $\rho=4, h=80$;5.3452;0.0144;112.8900;5.5192;0.0145;97.5100;5.5961;0.0143;101.4400;5.6125;0.0142;109.0700;5.3906;0.0136;96.5100;4.5637;0.0123;68.6700;3.7646;0.0109;52.7900
R-RNN, $\rho=4, h=120$;5.3401;0.0144;160.2600;5.5140;0.0144;163.4300;5.5956;0.0144;152.1800;5.6126;0.0143;153.7400;5.3918;0.0136;140.9000;4.5543;0.0122;103.3800;3.7491;0.0108;80.8700
R-RNN, $\rho=4, h=150$;5.3402;0.0144;213.1600;5.5184;0.0144;197.3600;5.5951;0.0143;211.1200;5.6139;0.0143;190.9500;5.3890;0.0136;206.5500;4.5520;0.0122;162.9900;3.7487;0.0108;106.2200
Signature, $\rho=3, n=2$;5.2992;0.0112;620;4.0109;0.0067;664.0200;3.9607;0.0068;716.4500;3.9020;0.0067;751.6700;3.6651;0.0066;848.3500;3.3776;0.0067;957.0800;3.0981;0.0066;796.0100
Signature, $\rho=3, n=3$;5.2992;0.0113;642;4.0110;0.0067;680.1400;3.9314;0.0068;716.9400;3.8875;0.0060;753.0100;3.6760;0.0067;888.6100;3.3692;0.0066;1005.7800;3.1418;0.0068;895.9800
Signature, $\rho=4, n=2$;5.1560;0.0104;1955.3400;5.2455;0.0107;1901.2200;5.3952;0.0109;1887.0700;5.4584;0.0109;1883.9500;5.3353;0.0107;1856.1500;4.5323;0.0097;1527.0800;3.8230;0.0090;1110.5700
Signature, $\rho=4, n=3$;5.3201;0.0113;2068.1800;5.4831;0.0113;2057.3000;5.5601;0.0113;1936.6800;5.5755;0.0112;1940.9700;5.4029;0.0109;1919.6500;4.7847;0.0104;1586.7000;4.1486;0.0096;1280.7500
Signature, $\rho=4, n=3$, no lead-lag;5.2658;0.0109;436.83;5.4706;0.0112;439.54;5.5431;0.0112;419.99;5.5729;0.0112;410.55;5.3806;0.0109;361.92;4.7760;0.0103;277.76;4.1463;0.0096;190.33
Signature, $\rho=4, n=5$;5.2881;0.0111;4159.7400;5.4650;0.0113;3897.1800;5.5607;0.0114;3863.0800;5.5833;0.0113;4043.1200;5.5179;0.0113;3732.4900;4.8989;0.0105;3290.4400;4.1845;0.0096;2502.7800
RandSig, $\varsigma=0.3, k^\star=20$, norm=True;5.3186136;0.0113213;70.317;5.4889337;0.01142128;65.771;5.561188;0.0113736;64.435;5.579434;0.011295;60.116;5.3869135;0.0109207;62.141;4.7226422;0.0102336;54.892;4.0460884;0.0094278;50.451
RandSig, $\varsigma=0.05, k^\star=20$, norm=True;5.317950;0.0113227;66.797;5.4888386;0.0114184;61.159;5.5608549;0.0113699;59.133;5.579262;0.011292;60.421;5.3880485;0.0109273;56.278;4.7316208;0.0102619;54.349;4.0629811;0.0094621;50.109
RandSig, $\varsigma=0.05, k^\star=40$, norm=True;5.3148564;0.0113229;176.032;5.4847772;0.0114214;169.930;5.5578752;0.0113886;167.611;5.5799322;0.0113328;164.676;5.4219605;0.0110638;160.182;4.8235747;0.01044931;150.396;4.149598;0.00961488;141.827
RandSig, $\varsigma=0.05, k^\star=40$, norm=False;5.2864392;0.01118410;169.146;5.46107167;0.0113146;169.792;5.5380875;0.0112954;168.217;5.5599556;0.0112264;163.950;5.3732331;0.0108554;159.143;4.687169035;0.01009683;146.063;3.96995645;0.00921903;142.909
RandSig, $\varsigma=0.3, k^\star=20$, norm=False;4.57428820;0.00855266;62.576;4.50957297;0.00839019;58.260;4.43714773;0.00823503;58.089;4.35748940;0.0080881;59.052;3.9338315;0.00746628;55.670;3.31145376;0.0066992;51.519;3.02197963;0.00659865;50.544
RandSig, $\varsigma=0.3, k^\star=10$, norm=False;4.72830843;0.00928022;31.223;4.749308415;0.00926405;30.906;4.74567891;0.00921889;30.365;4.72268568;0.00915377;30.251;4.46937804;0.00878401;29.703;3.8287088;0.00799569;27.056;3.29659271;0.00731224;26.426
#RandSig, $\rho=4, \varsigma=0.3, r_d=5$, norm=False; 4.79903455; 0.00941894; 20.207; 
#RandSig, $\rho=4, \varsigma=0.3, r_d=5$, norm=True; 5.30785578; 0.01126865; 20.370;

==> asian_fixed_strike_sensitivities.dat <==
money p1 p2 p3 p4 p5 p10 p20 p30 d1 d2 d3 d4 d5 d10 d20 d30 g1 g2 g3 g4 g5 g10 g20 g30                         
0.6 40 40.77297647 41.18004228 41.42097318 41.6003284 41.87291124 41.47148576 40.75005183 -1 -0.983094638 -0.974346431 -0.97051988 -0.96679144 -0.959535356 -0.964183505 -0.974328806 2.07707E-14 0.000326732 -0.000613996 0.000209593 7.71101E-05 -0.000648673 0.000222083 4.83826E-05                         
0.61 39 39.78886355 40.20628177 40.44920423 40.63483554 40.91219452 40.5073448 39.77600132 -1 -0.983181368 -0.974868863 -0.970298214 -0.966413779 -0.96011359 -0.964023838 -0.974340268 -1.27676E-13 0.000581051 -0.000548877 0.000766203 0.000441483 -9.36778E-05 0.000124067 6.84894E-06                         
0.62 38 38.80608129 39.23121385 39.47943391 39.66924399 39.95160535 39.54331546 38.8016769 -1 -0.98332409 -0.975971754 -0.969714357 -0.966212837 -0.960285222 -0.963917395 -0.974302864 4.90464E-14 0.000189943 -8.55604E-05 0.000824269 0.000511782 -0.000134963 0.000175289 4.73086E-06                         
0.63 37 37.82605227 38.25543117 38.51454291 38.70331842 38.99135923 38.57913269 37.82734185 -1 -0.983495149 -0.975737675 -0.969155138 -0.966046123 -0.960206249 -0.963905551 -0.974257586 -4.6906E-15 -0.000190715 0.000482154 0.000334886 -9.9113E-05 0.000178837 0.000228684 1.74788E-05                         
0.64 36 36.84375914 37.28061317 37.54341772 37.73580712 38.0307231 37.61597281 36.85299956 -1 -0.983183342 -0.975524987 -0.968682765 -0.966316967 -0.960251766 -0.963878255 -0.974229264 -1.00312E-14 -0.000173966 0.000375153 0.000238235 4.06056E-05 0.000188939 -0.000101699 4.19441E-05                         
0.65 35 35.85770786 36.30413085 36.57707674 36.77207024 37.07010302 36.65215453 35.87871753 -1 -0.982974477 -0.974814142 -0.968972189 -0.965946846 -0.959868931 -0.963874753 -0.974221444 -2.53556E-14 1.49027E-05 0.000581858 -0.000475728 5.5836E-05 0.000161813 -0.000132749 1.0039E-05                         
0.66 34 34.87644571 35.3261405 35.60469814 35.80564535 36.11160737 35.68740523 34.90481323 -1 -0.983184799 -0.974918406 -0.969284763 -0.965740748 -0.959855453 -0.963942512 -0.974228855 -3.43028E-14 -0.000371397 0.000805138 -0.000475216 -0.00020814 7.00333E-05 8.74095E-06 -1.45261E-05                         
0.67 33 33.89064392 34.35718564 34.63793763 34.83832482 35.15094012 34.72410099 33.930516 -1 -0.983379822 -0.974219654 -0.969690698 -0.965395434 -0.959408739 -0.964239289 -0.974215273 5.25193E-14 6.97691E-05 0.000472081 -0.000533228 0.000257275 0.000346565 -0.000128472 -2.30218E-05                         
0.68 32 32.90716954 33.38270797 33.6682679 33.87084913 34.1923218 33.75963149 32.95610613 -1 -0.982798907 -0.973367254 -0.97014326 -0.96591652 -0.959260218 -0.964193222 -0.974217276 2.94835E-14 0.000543974 0.000572529 -0.000731005 0.000134522 0.000180134 -7.49703E-05 -3.7747E-06                         
0.69 31 31.92439635 32.41058571 32.69669683 32.90882966 33.23262082 32.79513595 31.98198111 -1 -0.983923062 -0.973505632 -0.969885715 -0.965699753 -0.959350993 -0.964296214 -0.974246315 1.2048E-14 -8.76014E-05 -9.79986E-05 0.000160484 7.12367E-05 -9.10837E-06 -1.58606E-05 3.3928E-06                         
0.7 30 30.94364861 31.43423942 31.72712089 31.94330808 32.27391495 31.83091968 31.00788617 -1 -0.983696724 -0.972455669 -0.969814117 -0.965545108 -0.959070421 -0.964345812 -0.974219677 3.13645E-15 -0.0006338 0.000752915 0.000183517 -0.000122741 -0.000229995 5.08083E-05 -6.96213E-07                         
0.71 29 29.95913671 30.46005078 30.75557855 30.97635027 31.31516219 30.86716599 30.03340201 -1 -0.98374762 -0.972699264 -0.970257203 -0.96499745 -0.959460564 -0.964329135 -0.974158415 2.50132E-14 -0.000298536 0.000296447 0.000366172 1.04794E-05 -9.05915E-05 -6.85623E-05 3.28314E-05                         
0.72 28 28.97277558 29.48874627 29.78660445 30.01097502 30.35566531 29.90264447 29.059136 -1 -0.983539025 -0.972523899 -0.969730975 -0.965305674 -0.959603881 -0.964260459 -0.97419138 -1.45458E-14 -0.000134736 0.000142237 -0.000133787 6.2859E-05 -0.000230843 3.73788E-05 6.17143E-05                         
0.73 27 27.98934081 28.51871522 28.81743759 29.04532307 29.3976757 28.93839672 28.08505874 -1 -0.984565504 -0.973020292 -0.970605737 -0.965538164 -0.959654522 -0.964340437 -0.974167613 -2.06253E-14 -0.000151866 -0.000706627 -6.18597E-05 -0.000135288 -0.00042337 1.33004E-05 5.4596E-06                         
0.74 26 27.0035403 27.5409722 27.84724765 28.08146701 28.43464348 27.97395038 27.11119273 -1 -0.983530152 -0.973762131 -0.969487876 -0.965818426 -0.959576462 -0.964238977 -0.974163811 5.53008E-14 0.000713489 -0.000344285 0.000494467 -0.000326084 -7.15212E-05 3.45967E-05 -2.37703E-05                         
0.75 25 26.01964048 26.571532 26.87972413 27.11433204 27.47700321 27.00951455 26.13682401 -1 -0.982580723 -0.973911185 -0.969208405 -0.965731333 -0.959472214 -0.964120425 -0.974191324 -1.73498E-14 0.001316709 -0.000809162 0.000153552 -0.00024226 -3.99819E-05 7.28604E-05 -1.64271E-05                         
0.76 24 25.03826692 25.60012266 25.90668264 26.14910211 26.51608587 26.04543023 25.16288247 -1 -0.982677185 -0.974621753 -0.969263191 -0.966548249 -0.959904475 -0.964133459 -0.974144393 -5.30108E-14 0.000579371 -0.000759551 5.97605E-05 -0.000343833 0.000118092 4.25206E-05 -1.85899E-05                         
0.77 23 24.05618399 24.62056072 24.94087233 25.18206533 25.55668272 25.08100631 24.18855006 -1 -0.982673853 -0.973009969 -0.969508573 -0.966763117 -0.959704789 -0.964203412 -0.974243819 1.50663E-14 0.00024774 0.000882546 -0.000722073 -0.000405836 -4.00139E-05 -1.98189E-05 -4.88271E-05                         
0.78 22 23.07322393 23.64828838 23.97007552 24.21498657 24.59635339 24.1167167 23.2141909 -1 -0.983230969 -0.975488156 -0.970465859 -0.967220798 -0.959708757 -0.964115791 -0.974412924 -5.40877E-15 -0.000191816 -0.000795218 -0.000385809 -0.000562377 0.000236939 7.55746E-05 -9.96778E-05                         
0.79 21 22.09641887 22.67020151 22.99952364 23.24791258 23.63704044 23.15252205 22.24011653 -1 -0.983261283 -0.977050242 -0.971265797 -0.967169202 -0.959841977 -0.964585814 -0.974624402 7.29852E-14 0.000619586 -0.00051272 -0.000370466 -8.69273E-05 4.13013E-05 -0.000181021 -0.000133754                         
0.8 20 21.12199315 21.6946318 22.03188934 22.2820857 22.67846699 22.18859492 21.26619186 -1 -0.98057149 -0.975260064 -0.970998956 -0.968317517 -0.9599118 -0.964744474 -0.974803948 -1.58143E-14 0.001476249 0.000475111 4.44493E-05 -0.000237776 -0.000159486 -0.000252348 -8.01519E-05                         
0.81 19 20.14325179 20.7250472 21.06235472 21.31471099 21.71982792 21.22476845 20.2920932 -1 -0.976746301 -0.978771623 -0.970528831 -0.96769953 -0.95975533 -0.964822904 -0.974908576 -3.2713E-14 0.004101685 0.000172349 -2.87544E-05 0.000223357 -0.000231515 -0.000269395 0.000143545                         
0.82 18 19.15556378 19.74996063 20.09121373 20.34460821 20.76039335 20.25870114 19.31799936 -1 -0.972126513 -0.974990195 -0.968448483 -0.966828156 -0.959995381 -0.965712889 -0.97462285 2.32701E-14 0.006517123 0.003407939 0.002749185 0.001386335 -0.00011837 -0.000141827 0.000472759                         
0.83 17.03562231 18.18561313 18.7888256 19.12513892 19.3798755 19.79908486 19.2951949 18.34450317 -0.956988167 -0.962822902 -0.969248704 -0.966312442 -0.965632469 -0.959898288 -0.965775531 -0.973884453 0.026483946 0.009924803 0.004254224 0.003733506 0.002206729 0.000323868 4.37695E-05 0.001068658                         
0.84 16.09155024 17.22224582 17.80175493 18.16227881 18.42099282 18.84257808 18.33177424 17.37228999 -0.928474492 -0.951156582 -0.960808112 -0.962052056 -0.962788593 -0.961251353 -0.965944164 -0.972627104 0.023011393 0.013743454 0.009433782 0.00509235 0.003781766 -5.0812E-05 0.000322181 0.001873374                         
0.85 15.15896215 16.28403002 16.83755245 17.19738059 17.45819356 17.88107746 17.3659609 16.40203327 -0.90053699 -0.937769348 -0.950277085 -0.953319391 -0.957958642 -0.959603374 -0.964581382 -0.970079803 0.029286026 0.017659042 0.013630658 0.008876359 0.005747075 0.001337699 0.001671381 0.003267548                         
0.86 14.29327224 15.35071152 15.89978052 16.24745864 16.49517336 16.92465168 16.40349728 15.43469522 -0.887965934 -0.918121357 -0.935808928 -0.942549026 -0.951271878 -0.957429641 -0.961937723 -0.965846082 0.03409465 0.02128424 0.016357851 0.012231254 0.008338224 0.003075124 0.003371049 0.005284493                         
0.87 13.42205673 14.46122275 14.96452982 15.29757661 15.5593912 15.97056755 15.44510206 14.47355456 -0.842575115 -0.89381345 -0.916573709 -0.928736585 -0.941242136 -0.953715316 -0.95807533 -0.958847621 0.026908048 0.023640233 0.021470498 0.016960905 0.011742297 0.005213791 0.005304678 0.008070464                         
0.88 12.58754517 13.56050456 14.0568732 14.39699138 14.616751 15.01968923 14.4909551 13.51910814 -0.810975625 -0.867259845 -0.893362712 -0.910563245 -0.926576332 -0.946589146 -0.950809274 -0.948506998 0.026657876 0.027789219 0.025887551 0.019580747 0.016707211 0.008032205 0.008295885 0.011500755                         
0.89 11.79050979 12.70077971 13.17796342 13.4938075 13.70305306 14.07606217 13.54428241 12.57532347 -0.796631433 -0.841188586 -0.866797536 -0.888687266 -0.908868035 -0.934141816 -0.939414909 -0.934650324 0.027756983 0.028397801 0.027992963 0.022564309 0.02012235 0.012892901 0.012259726 0.015518616                         
0.9 10.99981483 11.87004972 12.31797997 12.59994381 12.80117588 13.14253279 12.60818199 11.64573568 -0.767541691 -0.810788534 -0.841338815 -0.863982171 -0.883088695 -0.917866922 -0.924955599 -0.916069639 0.032014142 0.030443769 0.030106099 0.027330721 0.025278535 0.018297554 0.016680561 0.020203779                         
0.91 10.2578918 11.07987036 11.50495224 11.74676295 11.91624443 12.22603026 11.68795152 10.73583081 -0.732575403 -0.782357895 -0.809922255 -0.834486472 -0.856357221 -0.898518222 -0.905635903 -0.893231234 0.030326987 0.031747739 0.029344987 0.030380165 0.029803329 0.023189938 0.021685426 0.025251313                         
0.92 9.555290465 10.3288694 10.70791219 10.93503269 11.07415178 11.34302942 10.79051513 9.851648306 -0.699942208 -0.750687944 -0.777829181 -0.807428015 -0.82622577 -0.873014996 -0.880734265 -0.86552679 0.028753251 0.031587476 0.029892447 0.031721326 0.032177761 0.027562422 0.026700632 0.030166564                         
0.93 8.854377318 9.60087248 9.936825388 10.14715231 10.26164905 10.47898634 9.919558984 8.998247269 -0.670330763 -0.718489066 -0.749478281 -0.774685277 -0.792479023 -0.841804457 -0.851887062 -0.832984065 0.031850053 0.031299792 0.032787698 0.033081069 0.035429139 0.032441967 0.031352198 0.034880964                         
0.94 8.178764477 8.898620152 9.220873205 9.388663543 9.485953805 9.642966934 9.077718202 8.180673344 -0.639758221 -0.685086815 -0.718543802 -0.738160361 -0.758041869 -0.808044055 -0.818250402 -0.796072669 0.032574702 0.03170624 0.031968528 0.033921138 0.037260068 0.037060259 0.036141657 0.039069678                         
0.95 7.578324515 8.224683693 8.52468271 8.672354932 8.759372492 8.853409105 8.274514315 7.40210813 -0.609116023 -0.653559627 -0.683631384 -0.705245951 -0.721349268 -0.770878 -0.780159068 -0.755476923 0.03109023 0.031896747 0.032242371 0.034924824 0.037228444 0.039782179 0.040038014 0.042590168                         
0.96 6.990571784 7.574861654 7.854140498 7.981701663 8.057730147 8.109442681 7.5155271 6.665392952 -0.576454686 -0.621759904 -0.648864359 -0.671011835 -0.683013068 -0.730329383 -0.739611194 -0.711922567 0.031389391 0.031081034 0.033450814 0.03679672 0.037848793 0.041707917 0.042836366 0.045248065                         
0.97 6.431103339 6.97409917 7.210527421 7.335069504 7.403576852 7.402369583 6.798020188 5.976565019 -0.545439656 -0.589386555 -0.614790492 -0.633134114 -0.644047483 -0.6880486 -0.696088655 -0.666273997 0.030979413 0.031523361 0.034516015 0.03625711 0.037307694 0.043139856 0.045028803 0.046898078                         
0.98 5.892732093 6.407761534 6.603386824 6.722370705 6.775273253 6.731558984 6.124886454 5.33506745 -0.513494309 -0.557918392 -0.581101151 -0.595864149 -0.607678693 -0.644550012 -0.650501965 -0.619190443 0.03017031 0.031508145 0.034918752 0.03532656 0.037047618 0.043341695 0.046115077 0.047728082                         
0.99 5.391150268 5.862040729 6.043346755 6.135836827 6.178394894 6.109519507 5.50031297 4.74167931 -0.483966861 -0.527854949 -0.548319214 -0.561087606 -0.570927043 -0.602194223 -0.604153486 -0.57162069 0.03012944 0.031546509 0.034616048 0.035423679 0.036746883 0.043140241 0.046511186 0.047780949                         
1 4.926984024 5.345295739 5.515151233 5.594394446 5.628338994 5.537574246 4.92084098 4.196607363 -0.455876185 -0.493012285 -0.513340489 -0.525789304 -0.532822156 -0.559763797 -0.55820551 -0.524486925 0.029751491 0.032119069 0.033899869 0.035134944 0.035817949 0.041970896 0.046169772 0.047073347                         
1.01 4.487664674 4.861798017 5.018714651 5.084857371 5.113887724 5.000151302 4.385345194 3.697540898 -0.426058644 -0.46215417 -0.479070558 -0.491031791 -0.498105846 -0.520158093 -0.512486968 -0.477994185 0.029122763 0.032378197 0.033073694 0.03485088 0.034856507 0.040552579 0.045165702 0.045763293                         
1.02 4.072916481 4.42425167 4.560686185 4.607104985 4.636745597 4.503071683 3.899711073 3.245017571 -0.395205733 -0.431486627 -0.446787507 -0.457925339 -0.465191739 -0.479229537 -0.468547812 -0.43320303 0.027477132 0.031409852 0.032953559 0.033912751 0.033832827 0.038455711 0.043281246 0.043946162                         
1.03 3.69736321 4.003683921 4.132920642 4.175076468 4.184904362 4.044609474 3.455860631 2.835769824 -0.367966072 -0.400689291 -0.416698028 -0.425129409 -0.430683614 -0.440751545 -0.4260966 -0.390468122 0.0274929 0.030440065 0.03181727 0.032621827 0.033662401 0.036804798 0.04104929 0.041716093                         
1.04 3.340222582 3.618653683 3.737101301 3.766735731 3.775217387 3.629836268 3.051305698 2.467230238 -0.341620785 -0.36928779 -0.384665948 -0.392312707 -0.397504366 -0.404841485 -0.386482672 -0.349900215 0.02704316 0.02900457 0.030219161 0.031194725 0.032117007 0.034818418 0.039012392 0.039229221                         
1.05 3.005699543 3.266784389 3.365245502 3.395401297 3.395376499 3.243069284 2.688863277 2.138623207 -0.315456199 -0.341302408 -0.354098032 -0.361279961 -0.36656 -0.371466629 -0.348506838 -0.311917225 0.026508608 0.027941926 0.028591057 0.029746453 0.030666409 0.033333924 0.036405999 0.036619926                         
1.06 2.701101871 2.937718851 3.024282509 3.044183673 3.044643273 2.883917938 2.360031545 1.8483348 -0.288679781 -0.314402278 -0.325129592 -0.332173753 -0.337334192 -0.338525341 -0.313227655 -0.276758107 0.025074283 0.027335296 0.026940374 0.029059716 0.029816634 0.031550546 0.033891646 0.033826238                         
1.07 2.426045068 2.632666965 2.708718225 2.723975604 2.723473194 2.55842385 2.066600865 1.590213453 -0.26438186 -0.288868027 -0.299713896 -0.304615073 -0.306514789 -0.307038396 -0.280485615 -0.244227014 0.023729717 0.026256001 0.026402416 0.027507281 0.027655049 0.029232992 0.031280239 0.031050034                         
1.08 2.18080077 2.364356903 2.422987521 2.431913452 2.430270551 2.265661087 1.802700067 1.362398931 -0.243111414 -0.262636467 -0.274582838 -0.27739198 -0.279626705 -0.278910679 -0.250144678 -0.214353916 0.022586326 0.024067603 0.025194268 0.025673269 0.025808736 0.027752773 0.028927528 0.02834765                         
1.09 1.95223485 2.115408514 2.162888142 2.172131938 2.159751586 1.998392123 1.565835773 1.162404858 -0.219984924 -0.239417911 -0.250241402 -0.25248042 -0.254828417 -0.252731753 -0.222062771 -0.187209405 0.02109427 0.022431931 0.023803587 0.02396579 0.024707378 0.026386185 0.026496436 0.02561244                         
1.1 1.738997419 1.8910474 1.924435746 1.930631972 1.916784854 1.763416447 1.356712719 0.98835056 -0.198577588 -0.21754405 -0.226410635 -0.229824595 -0.231318549 -0.227663631 -0.196771128 -0.162896278 0.019583702 0.020896271 0.022191808 0.022798454 0.02354273 0.024422621 0.02422302 0.023089405                         
1.11 1.549302062 1.680923067 1.708767713 1.715583339 1.700489061 1.549371938 1.169750512 0.83724225 -0.179831484 -0.19747047 -0.205151983 -0.207642442 -0.20844316 -0.203759953 -0.17427373 -0.141083573 0.018011031 0.019663851 0.021087616 0.021003793 0.021454136 0.02253271 0.022183706 0.020634345                         
1.12 1.377638384 1.491806392 1.512453387 1.512646751 1.500368934 1.356394242 1.00702855 0.707314945 -0.16387436 -0.177490539 -0.185045889 -0.186985225 -0.188039788 -0.18151935 -0.152909601 -0.121516001 0.017081783 0.018157682 0.019758615 0.019939028 0.020067363 0.020870536 0.020104501 0.018333548                         
1.13 1.223484529 1.320243144 1.339479178 1.338649064 1.324961156 1.186988163 0.865261743 0.59547407 -0.147360288 -0.160313816 -0.166630302 -0.168603394 -0.168571117 -0.162011432 -0.13387428 -0.104142652 0.015432376 0.016905271 0.018094665 0.01827919 0.018470166 0.019376151 0.018000421 0.016174367                         
1.14 1.086529748 1.171390737 1.181374915 1.184027569 1.167280349 1.030490746 0.742462383 0.499627383 -0.132736508 -0.144696627 -0.149762385 -0.151167492 -0.150984433 -0.143583516 -0.116678611 -0.088816252 0.013801851 0.01554148 0.016471857 0.016549174 0.017081243 0.017715686 0.016160571 0.014211732                         
1.15 0.962840705 1.034695509 1.04367099 1.039576829 1.026010914 0.899671296 0.633912004 0.417606266 -0.118602474 -0.130072409 -0.133323377 -0.134939879 -0.134311051 -0.127135176 -0.10117938 -0.075490443 0.01239072 0.014221236 0.014898383 0.015340345 0.015502322 0.015839552 0.014531429 0.01247061                         
1.16 0.849907794 0.912722312 0.91930014 0.911661662 0.895867671 0.779042201 0.530564212 0.347447043 -0.106270673 -0.115582855 -0.118770424 -0.119955733 -0.12000447 -0.111419729 -0.087814604 -0.063774458 0.011407281 0.012682984 0.013515119 0.013750583 0.014335049 0.014270989 0.013294972 0.010857031                         
1.17 0.749079134 0.803884205 0.80680582 0.797708294 0.783573083 0.674273643 0.451934516 0.288514191 -0.095356682 -0.103792106 -0.106173189 -0.106284039 -0.10588267 -0.097638463 -0.0753674 -0.053591765 0.010639625 0.011623146 0.012362572 0.012490399 0.012954635 0.012841889 0.011680762 0.009358852                         
1.18 0.661040779 0.705593053 0.705953022 0.697228558 0.683330927 0.581384967 0.388665883 0.237483175 -0.085427764 -0.092482245 -0.094465885 -0.094731273 -0.093815921 -0.085826452 -0.06457386 -0.044881609 0.009845384 0.010703913 0.011222518 0.011512602 0.01171711 0.011530465 0.010030161 0.008063413                         
1.19 0.575004608 0.617730549 0.617162099 0.605336443 0.596554811 0.503922287 0.328655277 0.196757721 -0.075710046 -0.082329127 -0.083121502 -0.084188992 -0.08274537 -0.075073696 -0.055290908 -0.037528759 0.008905441 0.009801605 0.010072105 0.010555862 0.010358553 0.010131048 0.008732588 0.006859276                         
1.2 0.501927636 0.54117085 0.537351281 0.527380158 0.517965223 0.433922782 0.276644029 0.162468005 -0.067499331 -0.073128414 -0.073862258 -0.074341365 -0.073306808 -0.065726844 -0.046851616 -0.031200113 0.008127733 0.008849283 0.009202602 0.009511667 0.009326868 0.009048803 0.007492712 0.005782533                         
1.21 0.438245278 0.473091332 0.466791132 0.459499418 0.449056808 0.36970493 0.230305293 0.134313235 -0.059413473 -0.064655874 -0.065351784 -0.065269627 -0.064509456 -0.057001231 -0.03983455 -0.02585179 0.007328446 0.007936206 0.00820487 0.008532129 0.008403501 0.008226043 0.006610893 0.004866212                         
1.22 0.382240248 0.412263633 0.405834073 0.399157416 0.391529793 0.320274913 0.19304835 0.110866329 -0.052856412 -0.056914574 -0.057399631 -0.05709515 -0.056206482 -0.049375769 -0.034008011 -0.021396953 0.006677014 0.007008693 0.007208738 0.007421727 0.007388582 0.00710028 0.005752803 0.004069175                         
1.23 0.333387475 0.356102355 0.349760285 0.342940139 0.33841984 0.274763794 0.165895922 0.09105982 -0.046287469 -0.050035335 -0.050456742 -0.050092498 -0.049383689 -0.042770916 -0.0288666 -0.017538856 0.006008815 0.006448224 0.006730067 0.006842321 0.006534932 0.006166117 0.004829301 0.003395149                         
1.24 0.290792063 0.308824856 0.305255125 0.299458595 0.291743448 0.232783923 0.139240434 0.074312469 -0.040677226 -0.043873098 -0.044207595 -0.043891997 -0.043257816 -0.036873033 -0.02431695 -0.014424211 0.005368983 0.005816051 0.005839751 0.005937362 0.005884781 0.005484279 0.004163608 0.002835936                         
1.25 0.253462732 0.267521941 0.264647148 0.256014686 0.250859786 0.199786274 0.116191717 0.060306215 -0.035387032 -0.038544044 -0.038734207 -0.038089059 -0.037607015 -0.031507924 -0.02039135 -0.011830198 0.004834344 0.005246227 0.005187369 0.005332421 0.005240944 0.004746711 0.003521784 0.002355772                         
1.26 0.220443341 0.230084886 0.226667623 0.221494916 0.21513227 0.169374047 0.096378928 0.048914066 -0.030924822 -0.033797899 -0.033784412 -0.03314057 -0.032331177 -0.026983807 -0.016837469 -0.009666359 0.004369807 0.004719799 0.004771974 0.004681999 0.004533054 0.004140387 0.003018834 0.0019338                         
1.27 0.191409136 0.198518886 0.193567576 0.190015539 0.182251957 0.143572021 0.080475417 0.039252715 -0.026692884 -0.029307938 -0.029460263 -0.028654504 -0.027990688 -0.023176417 -0.013732994 -0.007911763 0.003796139 0.004174439 0.004328098 0.00415959 0.004094335 0.003619708 0.002360131 0.001589152                         
1.28 0.166129031 0.17166418 0.169757591 0.162738059 0.157065097 0.121785942 0.066975375 0.031331758 -0.02326086 -0.025433967 -0.025224183 -0.024697725 -0.024341602 -0.019906505 -0.011734223 -0.006449486 0.003391536 0.003714829 0.00368548 0.003681833 0.003587973 0.003126612 0.002123008 0.001302344                         
1.29 0.143996743 0.148431848 0.146137636 0.139341122 0.133270201 0.100743992 0.05545486 0.024799504 -0.020010836 -0.02199436 -0.021900797 -0.021203783 -0.021153517 -0.016851588 -0.009787658 -0.005234415 0.002888516 0.003261562 0.003140801 0.003163973 0.003249583 0.00283622 0.001801472 0.001081804                         
1.3 0.125233357 0.130009807 0.122700899 0.119064535 0.113989609 0.087223752 0.046013085 0.019536418 -0.017317969 -0.01899757 -0.018843054 -0.018300805 -0.018170919 -0.014332939 -0.008138133 -0.004252922 0.002488706 0.002759242 0.002829438 0.00275738 0.002810744 0.002393383 0.001506293 0.000907242                         
1.31 0.108944829 0.111990482 0.106434058 0.103387759 0.097095 0.074448765 0.037848127 0.015290266 -0.014921396 -0.016249742 -0.016116393 -0.015816909 -0.015187366 -0.012338077 -0.007039466 -0.00347885 0.002119941 0.002410948 0.002422598 0.002398145 0.002369883 0.002099514 0.001342725 0.000777589                         
1.32 0.09481753 0.095428569 0.090019099 0.087901244 0.083418172 0.062713635 0.031290111 0.011861503 -0.013010697 -0.013859292 -0.013697211 -0.01359377 -0.013030677 -0.01010492 -0.00581642 -0.002815063 0.001854568 0.002148631 0.002143896 0.002116596 0.002075031 0.001756542 0.001084667 0.000657038                         
1.33 0.082704654 0.083101456 0.077938249 0.073465105 0.0703139 0.052287853 0.025850263 0.00911389 -0.011274166 -0.011913515 -0.011643102 -0.011456891 -0.011152522 -0.008567873 -0.004707171 -0.002239582 0.001595657 0.001785707 0.001794558 0.001839106 0.001844039 0.001517704 0.000852211 0.000551207                         
1.34 0.072187984 0.071319739 0.067208881 0.062787058 0.059254323 0.044420265 0.021299133 0.006904105 -0.009785472 -0.010305199 -0.010242579 -0.009814006 -0.009647398 -0.0072723 -0.004021157 -0.00173906 0.001377081 0.001537295 0.001606017 0.001608774 0.001664277 0.001303986 0.000773125 0.000449419                         
1.35 0.062985235 0.061214606 0.056860378 0.053902248 0.051331678 0.037842179 0.01739233 0.00517449 -0.00851127 -0.008809625 -0.008803067 -0.008407885 -0.008057586 -0.005911497 -0.003280604 -0.001329836 0.001192719 0.001314037 0.001425757 0.001389941 0.001351835 0.00101133 0.000609908 0.000363456                         
1.36 0.054964159 0.051541471 0.050077618 0.046814924 0.043456596 0.03217176 0.014090886 0.0038068 -0.007428653 -0.007653771 -0.007527981 -0.007214884 -0.006815525 -0.005185796 -0.002678276 -0.001002969 0.001018329 0.001133478 0.001195619 0.001157889 0.00112738 0.000893056 0.000520263 0.000290825                         
1.37 0.047846311 0.044662361 0.042393317 0.040545788 0.037266122 0.027333645 0.011218388 0.002693652 -0.006472761 -0.006598472 -0.006302953 -0.006216734 -0.00573801 -0.004164045 -0.002167794 -0.000755598 0.000864952 0.000939899 0.000966723 0.000975002 0.000899681 0.000630287 0.000427269 0.00023859                         
1.38 0.041554834 0.039468102 0.036516162 0.035056466 0.031867842 0.023086026 0.008821454 0.001893478 -0.005630244 -0.005615269 -0.005316743 -0.005250059 -0.004874046 -0.003644845 -0.001844615 -0.000548413 0.000734925 0.000780817 0.000789465 0.000772904 0.000753184 0.00056978 0.000385828 0.000187836                         
1.39 0.035943979 0.033662086 0.03098851 0.029963347 0.027391332 0.019336968 0.006934271 0.001345769 -0.004926379 -0.004966623 -0.004691924 -0.004319983 -0.004191733 -0.002985113 -0.001502754 -0.000386381 0.000626619 0.000701404 0.000721637 0.000646536 0.000656127 0.000468978 0.00032016 0.000145028                         
1.4 0.030869942 0.028571646 0.026889526 0.024643641 0.023097669 0.016017359 0.005431086 0.000918736 -0.004314702 -0.004341804 -0.004068692 -0.003727602 -0.003507074 -0.002564015 -0.001227046 -0.000256053 0.000544487 0.000643934 0.000611874 0.000563506 0.000535103 0.000391629 0.000268322 0.000109327                         


==> asian_floating_strike.dat <==
model;afs2p;afs2e;afs2t;afs3p;afs3e;afs3t;afs4p;afs4e;afs4t;afs5p;afs5e;afs5t;afs10p;afs10e;afs10t;afs20p;afs20e;afs20t;afs30p;afs30e;afs30t
GPR, $P=250, Q=8$;1.8116;0;0.4600;2.6759;0;13.4500;3.1845;0;10.6800;3.5314;0;10.2900;4.3186;0;10.2700;4.4736;0;9.5000;4.1416;0;7.0500
GPR, $P=1000, Q=16$;1.8727;0;0.4400;2.6828;0;319.7800;3.1852;0;291.4800;3.5352;0;207.4100;4.3252;0;202.9500;4.4686;0;153.1400;4.1414;0;135.2500
Binomial Chain;0.9397;0;0.0100;1.8677;0;0.0200;2.7518;0;0.0300;3.3229;0;0.0200;4.2775;0;0.0300;4.4882;0;0.0400;4.1629;0;750.1200
Bernhart et al. (2011);1.8900;0;0;2.6840;0;0;3.1830;0;0;3.7730;0;0;4.2680;0;0;0;0;0;0;0;0
Lapeyre et al. (2019);0;0;0;0;0;0;0;0;0;3.5310;0;0;4.3020;0;0;0;0;0;0;0;0
Polynomial, $\rho=1, \text{deg}=2$;1.8885;0.0010;5.7100;2.6819;0.0015;6.2000;3.1785;0.0019;6.1400;3.5149;0.0022;5.8100;4.2248;0.0033;5.8600;4.2970;0.0052;4.3000;3.9619;0.0068;3.5600
Polynomial, $\rho=2, \text{deg}=2$;1.8884;0.0010;5.9500;2.6851;0.0016;7.6000;3.1909;0.0020;7.5800;3.5398;0.0025;8.0400;4.3313;0.0040;7.4400;4.4684;0.0059;5.4900;4.1396;0.0073;4.4900
Polynomial, $\rho=3, \text{deg}=2$;1.8885;0.0010;5.6100;2.6847;0.0016;52.4100;3.1907;0.0020;70.4300;3.5404;0.0025;88.5300;4.3287;0.0040;179.2100;4.4533;0.0060;334.3000;4.1081;0.0074;548.0400
Polynomial, $\rho=4, \text{deg}=2$;1.8850;0.0010;1875.1200;2.6792;0.0016;3289.3900;3.1792;0.0021;3226.0600;3.5255;0.0025;3011.1100;4.2948;0.0040;2549.8900;4.4118;0.0060;3348.2300;4.0739;0.0073;3288.5900
#Polynomial, $\rho=5, \text{deg}=2$;1.8708;0.0011;5.6300;2.6598;0.0017;52.5600;3.1587;0.0022;70.6100;3.5028;0.0027;90.2000;4.2463;0.0044;178.1800;4.2854;0.0060;366.3900;3.0942;0.0066;555.7300
R-FFNN, $\rho=1, h=10$;1.8885;0.0010;8.9600;2.6818;0.0015;9.8000;3.1782;0.0019;9.0900;3.5148;0.0022;9.2500;4.2250;0.0033;8.6100;4.3002;0.0052;6.7200;3.9648;0.0068;5.3100
R-FFNN, $\rho=2, h=10$;1.8883;0.0010;8.9566;2.6846;0.0016;10.1100;3.1901;0.0021;10.1300;3.5380;0.0025;9.8900;4.3164;0.0040;9.3700;4.4481;0.0059;7.5700;4.1281;0.0070;5.8000
R-FFNN, $\rho=3, h=10$;1.8885;0.0010;9.0600;2.6846;0.0016;57.4400;3.1893;0.0020;75.6100;3.5347;0.0020;90.0700;4.2469;0.0037;161.3000;4.1465;0.0051;253.5500;3.6826;0.0065;272.9600
R-FFNN, $\rho=4, h=10$;1.8878;0.0010;548.5600;2.6802;0.0015;554.3600;3.1765;0.0019;568.9100;3.5140;0.0022;575.7600;4.2153;0.0035;592.6300;4.1104;0.0050;484.5200;3.6662;0.0064;360
#R-FFNN, $\rho=5, h=10$;1.8704;0.0011;8.3200;2.6616;0.0017;53.7700;3.1602;0.0022;72.4400;3.5036;0.0026;88.5900;4.2260;0.0041;159.9100;4.1132;0.0053;249.9700;3.7693;0.0064;257.3800
#R-FFNN, $\rho=1, h=20$;1.8893;0.0010;12.1300;2.6832;0.0016;11.7600;3.1764;0.0019;10.6400;3.5123;0.0022;11.3400;4.2220;0.0033;10.7100;4.2940;0.0052;8.0100;3.9487;0.0067;5.9700
#R-FFNN, $\rho=2, h=20$;1.8900;0.0010;17.9087;2.6858;0.0016;13.0500;3.1887;0.0020;12.0400;3.5386;0.0024;13.0000;4.3222;0.0039;11.2900;4.4617;0.0058;8.2000;4.1309;0.0072;6.7300
#R-FFNN, $\rho=3, h=20$;1.8898;0.0010;11.3700;2.6849;0.0016;64.4300;3.1878;0.0021;83.5200;3.5370;0.0025;99.6000;4.2858;0.0040;177.1700;4.1552;0.0051;266.5200;3.6691;0.0064;280.0600
#R-FFNN, $\rho=4, h=20$;1.8894;0.0010;627.0000;2.6814;0.0015;593.4000;3.1762;0.0019;608.8700;3.5152;0.0023;592.1400;4.2179;0.0035;674.6400;4.1033;0.0050;585.0000;3.6552;0.0065;383.9000
#R-FFNN, $\rho=5, h=20$;1.8716;0.0011;12.7600;2.6653;0.0017;69.7400;3.1644;0.0022;92.5100;3.5056;0.0026;115.6300;4.2261;0.0043;174.7200;4.1042;0.0054;260.7000;3.7396;0.0063;267.7700
R-FFNN, $\rho=1, h=40$;1.8893;0.0010;17.9500;2.6813;0.0015;17.5500;3.1774;0.0019;17.6000;3.5140;0.0022;17.6700;4.2242;0.0033;16.2700;4.3005;0.0052;14.2700;3.9631;0.0068;8.7800
R-FFNN, $\rho=2, h=40$;1.8881;0.0010;16.8700;2.6841;0.0016;21.6000;3.1897;0.0020;19.3800;3.5384;0.0024;19.0700;4.3272;0.0039;17.3600;4.4681;0.0059;13.2300;4.1428;0.0071;10.0100
R-FFNN, $\rho=3, h=40$;1.8883;0.0010;22.0300;2.6841;0.0016;65.8800;3.1897;0.0021;83.9400;3.5380;0.0025;102.0400;4.3102;0.0041;169.9400;4.3105;0.0056;264.1000;3.7148;0.0065;284.3600
R-FFNN, $\rho=4, h=40$;1.8878;0.0010;588.3500;2.6817;0.0015;584.0700;3.1797;0.0019;565.5800;3.5213;0.0023;566.6600;4.2402;0.0036;551.8500;4.1457;0.0052;505.7600;3.6784;0.0064;346.0900
#R-FFNN, $\rho=5, h=40$;1.8700;0.0011;18.2300;2.6634;0.0017;67.8500;3.1675;0.0022;83.4400;3.5137;0.0026;101.9800;4.2421;0.0043;198.3900;4.1720;0.0055;288.8900;3.8062;0.0064;257.2100
#R-FFNN, $\rho=1, h=80$;1.8877;0.0010;39.0400;2.6809;0.0015;35.9400;3.1764;0.0019;34.2400;3.5132;0.0022;33.2800;4.2232;0.0033;35.5000;4.2990;0.0052;24.5700;3.9625;0.0068;19.0200
#R-FFNN, $\rho=2, h=80$;1.8875;0.0010;25.7896;2.6829;0.0016;39.9200;3.1886;0.0020;38.3200;3.5375;0.0024;36.7000;4.3246;0.0039;33.7100;4.4650;0.0058;26.0400;4.1384;0.0071;18.1000
#R-FFNN, $\rho=3, h=80$;1.8877;0.0010;38.6200;2.6830;0.0016;91.0800;3.1888;0.0021;103.1200;3.5381;0.0025;120.5900;4.3147;0.0040;193.3300;4.4008;0.0060;267.2000;3.9214;0.0067;260.8300
#R-FFNN, $\rho=4, h=80$;1.8877;0.0010;615.8000;2.6818;0.0015;617.1400;3.1822;0.0020;592.8600;3.5253;0.0024;554.2600;4.2522;0.0038;566.7300;4.2168;0.0054;490.2100;3.7588;0.0065;368.2000
#R-FFNN, $\rho=5, h=80$;1.8698;0.0011;51.3700;2.6628;0.0017;100.6900;3.1689;0.0021;112.1900;3.5183;0.0026;139.7500;4.2708;0.0042;194.8400;4.2289;0.0055;270.5700;3.8555;0.0064;258.9800
R-FFNN, $\rho=1, h=120$;1.8873;0.0010;64.4900;2.6804;0.0015;35.9400;3.1757;0.0019;72.4600;3.5122;0.0022;57.0900;4.2232;0.0033;35.5000;4.2990;0.0052;24.5700;3.9608;0.0068;26.5400
R-FFNN, $\rho=2, h=120$;1.8867;0.0010;63.0167;2.6820;0.0016;39.9200;3.1876;0.0020;63.7000;3.5352;0.0024;64.8800;4.3246;0.0039;33.7100;4.4650;0.0058;26.0400;4.1360;0.0071;28.2000
R-FFNN, $\rho=3, h=120$;1.8873;0.0010;60.9800;2.6820;0.0016;91.0800;3.1875;0.0021;131.2900;3.5366;0.0025;145.2400;4.3147;0.0040;193.3300;4.4008;0.0060;267.2000;4.0029;0.0069;286.5300
R-FFNN, $\rho=4, h=120$;1.8873;0.0010;622.7300;2.6815;0.0016;617.1400;3.1822;0.0020;704.1200;3.5251;0.0024;577.1600;4.2522;0.0038;566.7300;4.2168;0.0054;490.2100;3.8541;0.0067;395.4600
#R-FFNN, $\rho=5, h=120$;1.8692;0.0011;61.6100;2.6621;0.0017;100.6900;3.1686;0.0022;125.4200;3.5194;0.0025;140.0500;4.2708;0.0042;194.8400;4.2289;0.0055;270.5700;3.8864;0.0064;278.2400
#R-FFNN, $\rho=1, h=180$;1.8866;0.0010;96.5500;2.6797;0.0015;99.3200;3.1743;0.0019;104.0200;3.5125;0.0022;98.0400;4.2206;0.0033;106.0500;4.2955;0.0052;77.2300;3.9608;0.0068;47.3200
#R-FFNN, $\rho=2, h=180$;1.8856;0.0010;97.5643;2.6804;0.0016;94.4200;3.1851;0.0020;99.6800;3.5352;0.0024;97.8000;4.3246;0.0039;88.6300;4.4650;0.0058;65.6800;4.1308;0.0071;48.2500
#R-FFNN, $\rho=3, h=180$;1.8868;0.0010;98.5800;2.6802;0.0016;147.6000;3.1860;0.0020;162.1300;3.5366;0.0025;167.6600;4.3147;0.0040;267.6300;4.4008;0.0060;327.4200;4.0544;0.0071;306.8600
#R-FFNN, $\rho=4, h=180$;1.8866;0.0010;667.8900;2.6805;0.0016;662.1400;3.1813;0.0020;657.7700;3.5251;0.0024;635.8500;4.2522;0.0038;642.0000;4.2168;0.0054;520.9800;3.9450;0.0068;399.7600
#R-FFNN, $\rho=5, h=180$;1.8689;0.0011;92.3700;2.6610;0.0017;148.9300;3.1676;0.0021;161.3200;3.5194;0.0025;178.2700;4.2708;0.0042;248.7400;4.2289;0.0055;308.5500;3.9141;0.0064;316.8900
R-FFNN, $\rho=1, h=250$;1.8860;0.0010;154.1000;2.6787;0.0015;148.6400;3.1734;0.0019;150.8200;3.5100;0.0022;143.1400;4.2196;0.0033;132.0000;4.2934;0.0052;101.0000;3.9586;0.0068;65.7200
R-FFNN, $\rho=2, h=250$;1.8841;0.0010;142.6783;2.6788;0.0016;158.1600;3.1827;0.0020;165.5000;3.5352;0.0024;64.7900;4.3246;0.0039;139.5900;4.4650;0.0058;120.7600;4.1213;0.0071;73.4600
R-FFNN, $\rho=3, h=250$;1.8860;0.0010;137.3200;2.6785;0.0016;217.2800;3.1841;0.0020;212.8300;3.5366;0.0025;232.0300;4.3147;0.0040;301.6900;4.4008;0.0060;352.1200;4.0756;0.0072;331.8500
R-FFNN, $\rho=4, h=250$;1.8859;0.0010;769.3400;2.6800;0.0016;901.0600;3.1799;0.0020;890.2400;3.5251;0.0024;704.2800;4.2522;0.0038;677.2800;4.2168;0.0054;582.0100;4.0018;0.0079;425.2200
#R-FFNN, $\rho=5, h=250$;1.8684;0.0011;150.0700;2.6604;0.0017;184.9300;3.1666;0.0021;212.7000;3.5194;0.0025;216.3800;4.2708;0.0042;288.2100;4.2289;0.0055;355.3800;3.9394;0.0065;318.2900
R-RNN, $\rho=4, h=10$;1.8851;0.0013;24.0300;2.6730;0.0019;23.6300;3.1709;0.0024;23.9800;3.5071;0.0027;22.9500;4.2237;0.0043;19.9300;4.2950;0.0066;17.0800;3.9354;0.0086;13.1200
R-RNN, $\rho=4, h=40$;1.8830;0.0013;49.9600;2.6756;0.0019;50.5800;3.1694;0.0024;52.3700;3.5051;0.0028;52.7200;4.2299;0.0042;45.2600;4.3274;0.0066;35.9500;4.0049;0.0049;28.0300
#R-RNN, $\rho=4, h=80$;1.8838;0.0013;104.0500;2.6744;0.0019;97.2800;3.1686;0.0024;97.6900;3.5029;0.0028;96.0600;4.2258;0.0042;104.9300;4.3139;0.0066;77.6300;3.9839;0.0086;55.4900
R-RNN, $\rho=4, h=120$;1.8813;0.0013;183.4800;2.6711;0.0020;170;3.1648;0.0024;161.9700;3.5023;0.0028;156.1500;4.2295;0.0042;151.0400;4.3400;0.0066;118.7600;4.0288;0.0087;93.4700
R-RNN, $\rho=4, h=150$;1.8830;0.0013;203.3200;2.6732;0.0019;211.1800;3.1674;0.0024;203.8400;3.5024;0.0027;190.8500;4.2246;0.0042;175.0600;4.3214;0.0066;144.8900;3.9919;0.0086;104.2200
Signature, $\rho=3, n=2$;1.8884;0.0010;620;2.6567;0.0016;660.3600;3.1442;0.0021;705.9600;3.4638;0.0025;729.8600;4.1441;0.0041;845.9300;4.2442;0.0059;963.5600;3.9656;0.0072;854.6900
Signature, $\rho=3, n=3$;1.8884;0.0010;640;2.6562;0.0016;683.8200;3.1397;0.0022;734.4200;3.4509;0.0026;760.3000;4.0838;0.0041;900.9800;4.1767;0.0058;1024.7800;3.9520;0.0072;864.9500
Signature, $\rho=4, n=2$;1.8691;0.0010;1860.9500;2.6518;0.0015;1880.4100;3.1590;0.0019;1896.7600;3.4938;0.0022;1786.6700;4.1618;0.0034;1810.5600;4.1051;0.0053;1583.8400;3.6855;0.0068;1227.9900
Signature, $\rho=4, n=3$;1.8879;0.0010;2088.5500;2.6817;0.0016;2042.0600;3.1779;0.0019;1890.4000;3.5172;0.0023;2043.6600;4.2320;0.0038;2170;4.3124;0.0059;1789.6600;4.0877;0.0074;1274.4900
Signature, $\rho=4, n=5$;1.8853;0.0010;4091.7500;2.6787;0.0016;4640.7400;3.1784;0.0019;4128.5100;3.5223;0.0024;4028.0100;4.2926;0.0039;3833.5100;4.4290;0.0058;3191.2000;4.1338;0.0072;2445.9200
RandSig, $\varsigma=0.3, k^\star=20$, norm=True;1.8959171;0.0010342;63.631;2.6941915;0.00156404;61.980;3.1948102;0.0019557;61.398;3.5374075;0.00228648;61.674;4.277115;0.0036995;58.992;4.3448966;0.0059532;54.868;4.0194069;0.0074937;51.558
RandSig, $\varsigma=0.05, k^\star=20$, norm=True;1.8958615;0.00103566;61.117;2.69431086;0.00156791;62.380;3.1955257;0.0019682;61.813;3.539305;0.00231396;60.936;4.288520;0.0038262;56.620;4.3756761;0.00617865;52.511;4.054960;0.0076888;49.897
RandSig, $\varsigma=0.05, k^\star=40$, norm=True;1.89569534;0.00103454;176.109;2.69404705;0.00157648;173.422;3.1962737;0.00199605;180.681;3.5418572;0.00236755;170.505;4.3024714;0.00404239;171.777;4.4099861;0.00641377;142.193;4.06358306;0.0076818;137.322
RandSig, $\varsigma=0.05, k^\star=40$, norm=False;1.89581536;0.00103532;160.055;2.6939143;0.0015661;156.207;3.19443882;0.0019547;156.897;3.53627948;0.0022822;162.074;4.26731988;0.00363118;158.969;4.3063326;0.00578050;143.577;3.95673678;0.00727567;141.826
RandSig, $\varsigma=0.3, k^\star=20$, norm=False;1.88856537;0.001054571;59.986;2.6863622;0.0015900;58.474;3.1877310;0.00197565;58.092;3.5317104;0.0022887;60.225;4.2750751;0.00351137;58.067;4.3841356;0.0054320;52.242;4.09204698;0.00697945;48.584
RandSig, $\varsigma=0.3, k^\star=10$, norm=False;1.8932234;0.0010424;31.571;2.6912926;0.00156982;31.468;3.1910822;0.0019471;30.232;3.5332385;0.00225334;30.543;4.26560656;0.0034598;29.298;4.33605766;0.0054123;26.950;4.01484543;0.00696082;25.703



==> certificate.dat <==
model;sn1p;sn1e;sn1t;sn2p;sn2e;sn2t;sn5p;sn5e;sn5t;li1p;li1e;li1t;li2p;li2e;li2t;li5p;li5e;li5t
Polynomial, $\text{deg}=2$;1.000249;0.000061;0.934117;1.000056;0.000111;2.701314;1.004482;0.000278;27.429993;1.000187;0.000055;0.922770;0.999984;0.000077;2.535375;1.000209;0.000188;29.969888
Polynomial, $\text{deg}=3$;1.000249;0.000061;1.049163;0.999206;0.000111;4.685754;0.995997;0.000274;310.394463;1.000228;0.000056;1.043070;0.998974;0.000076;5.547357;0.996517;0.000182;363.238191
Polynomial, $\text{deg}=5$;1.000249;0.000061;1.796641;1.000167;0.000111;54.293268;0;0;0;1.000188;0.000055;1.693203;0.998590;0.000075;37.131313;0;0;0
R-FFNN, $h=10$;1.000249;0.000061;0.972027;0.999975;0.000111;1.781829;1.003822;0.000298;9.980414;1.000189;0.000055;0.967148;0.998434;0.000074;2.120995;0.995548;0.000175;7.808373
R-FFNN, $h=50$;0.999868;0.000060;2.647969;0.998761;0.000110;4.471899;0.999337;0.000296;18.104683;1.000188;0.000055;2.505777;0.997585;0.000073;5.353088;0.992404;0.000173;16.822918
R-FFNN, $h=120$;0.999242;0.000060;5.256586;0.998964;0.000110;10.185924;0.996498;0.000293;35.546177;1.000188;0.000055;5.228277;0.997434;0.000073;11.911558;0.991760;0.000172;36.035384
R-RNN, $h=10$;1.000249;0.000061;1.039433;0.999184;0.000112;2.391670;1.004088;0.000300;7.762137;0.992908;0.000060;1.005364;0.998615;0.000074;2.237187;0.995469;0.000173;7.750756
R-RNN, $h=50$;1.000248;0.000061;3.222624;0.998865;0.000111;7.821035;1.003742;0.000296;30.637741;0.993017;0.000060;3.214943;0.998186;0.000072;8.610766;0.994977;0.000173;32.279858
R-RNN, $h=120$;1.000248;0.000061;7.760698;0.998878;0.000111;23.357175;1.00319;0.000296;100.284881;0.992865;0.000060;7.706790;0.998247;0.000072;27.304382;0.995681;0.000174;98.837984
Signature, $n=2$;1.000220;0.000061;29.929054;0.999639;0.000110;94.052564;0.999422;0.000224;299.387285;1.000188;0.000055;44.394469;1.000221;0.000074;135.627682;1.000523;0.000137;433.773892
Signature, $n=3$;1.000243;0.000061;31.929880;1.000153;0.000111;96.368434;1.000604;0.000261;309.479922;1.000315;0.000056;46.808302;1.000102;0.000075;144.434683;0.998209;0.000166;460.579980
Signature, $n=5$;1.000256;0.000061;55.089133;0.999874;0.000110;189.437212;1.002707;0.000245;1065.548699;1.000276;0.000056;73.412349;1.000161;0.000075;253.042171;0.998138;0.000163;1144.681862


==> lockin-greeks-mc.dat <==
npath	fc085	fe085	yc085	ye085	rc085	re085	sc085	se085	fc100	fe100	yc100	ye100	rc100	re100	sc100	se100	fc115	fe115	yc115	ye115	rc115	re115	sc115	se115
1500	0.7708507	-0.5864551	-0.2483384	-1.2744475	-0.0323120	-0.6831762	-0.0599398	-1.3536803	-1.2606181	-0.4460729	-0.9872015	-0.7707524	-1.0731588	-0.5532543	-1.1768727	-0.9605188	0.4991902	-0.2652732	-0.0435312	-0.3120210	0.2069227	-0.2725932	-0.0256241	-0.1899215
7500	-0.1645861	-0.7237772	-0.5390046	-1.0048557	-0.0837654	-0.7029835	-0.6223654	-1.0818011	-0.9318618	-0.7779445	-1.0205688	-0.6692018	-1.2496996	-0.7981517	-1.2646524	-0.8663638	-0.3205096	-0.3900970	-0.2683263	-0.3930285	-0.2191644	-0.3542395	-0.1319737	-0.2843830
15000	-0.5917139	-0.3719094	-0.8769752	-0.5321553	-0.3690594	-0.5318171	-0.8535307	-0.5833223	-0.9566702	-0.9208070	-0.9488060	-0.8888896	-1.0856504	-0.9165699	-1.1357675	-1.0671346	-0.3525115	-0.4536045	-0.2542594	-0.4125825	-0.2781734	-0.4087838	-0.1588073	-0.3204198
75000	-0.6852253	-0.6737879	-0.6965248	-0.6924562	-0.8087086	-0.7744392	-0.6655130	-0.7499665	-0.8820094	-0.8410382	-0.9026523	-0.8368201	-0.8439113	-0.8153240	-1.1566196	-1.1018120	-0.3793315	-0.3870790	-0.2888974	-0.3509771	-0.3561945	-0.3687268	-0.1806044	-0.2103029
150000	-0.7591323	-0.6625392	-0.7760687	-0.7209559	-0.8590178	-0.7341261	-0.7330017	-0.7082333	-0.8716551	-0.8716076	-0.8984328	-0.8338829	-0.8335554	-0.8601559	-1.1244141	-1.1040309	-0.3911743	-0.3936737	-0.3091665	-0.3528994	-0.3622553	-0.3776054	-0.1908959	-0.2131814
750000	-0.5693753	-0.6155497	-0.6865152	-0.6939086	-0.6508852	-0.6806048	-0.5738500	-0.6532931	-0.9398842	-0.8824313	-0.9460176	-0.8603583	-0.9224748	-0.8793365	-1.1860163	-1.1034182	-0.3768233	-0.3902664	-0.2991186	-0.3451554	-0.3494614	-0.3688113	-0.1619859	-0.2079877

==> lockin_w2.dat <==
money fpc1 fdc1 fgc1 fpc0875 fdc0875 fgc0875 fpc075 fdc075 fgc075 fpc0625 fdc0625 fgc0625 fpc05 fdc05 fgc05 fpc0375 fdc0375 fgc0375 fpc025 fdc025 fgc025 fpc0125 fdc0125 fgc0125 fpe0625 fde0625 fge0625 fpe05 fde05 fge05 fpe0375 fde0375 fge0375 fpe025 fde025 fge025 fpe0125 fde0125 fge0125 ypc1 ydc1 ygc1 ypc0875 ydc0875 ygc0875 ypc075 ydc075 ygc075 ypc0625 ydc0625 ygc0625 ypc05 ydc05 ygc05 ypc0375 ydc0375 ygc0375 ypc025 ydc025 ygc025 ypc0125 ydc0125 ygc0125 ype0625 yde0625 yge0625 ype05 yde05 yge05 ype0375 yde0375 yge0375 ype025 yde025 yge025 ype0125 yde0125 yge0125 rpc1 rdc1 rgc1 rpc0875 rdc0875 rgc0875 rpc075 rdc075 rgc075 rpc0625 rdc0625 rgc0625 rpc05 rdc05 rgc05 rpc0375 rdc0375 rgc0375 rpc025 rdc025 rgc025 rpc0125 rdc0125 rgc0125 rpe0625 rde0625 rge0625 rpe05 rde05 rge05 rpe0375 rde0375 rge0375 rpe025 rde025 rge025 rpe0125 rde0125 rge0125 spc1 sdc1 sgc1 spc0875 sdc0875 sgc0875 spc075 sdc075 sgc075 spc0625 sdc0625 sgc0625 spc05 sdc05 sgc05 spc0375 sdc0375 sgc0375 spc025 sdc025 sgc025 spe06250 sde06250 sge06250 spe05 sde05 sge05 spe0375 sde0375 sge0375 spe025 sde025 sge025 spe0125 sde0125 sge0125
0.60000000 0.88840612 0.00407093 -0.00017023 0.88840612 0.00407510 -0.00016785 0.88840612 0.00407476 -0.00016933 0.88840612 0.00407079 -0.00016654 0.88840612 0.00401259 -0.00014847 0.88840612 0.00397327 -0.00007096 0.88840612 0.00393465 -0.00002156 0.88840612 0.00406173 0.00001590 0.88937602 0.00511181 -0.00020215 0.88937602 0.00467779 -0.00018364 0.88937602 0.00435558 -0.00017346 0.88937602 0.00410769 -0.00016060 0.88937602 0.00398384 -0.00013636 0.89027716 0.00416758 -0.00017475 0.89027716 0.00429066 -0.00018837 0.89027716 0.00436416 -0.00019909 0.89027716 0.00431848 -0.00020233 0.89027716 0.00420357 -0.00018177 0.89027716 0.00415922 -0.00011606 0.89027716 0.00412212 -0.00005706 0.89027716 0.00426975 0.00001763 0.89128797 0.00503209 -0.00019123 0.89128797 0.00463217 -0.00017426 0.89128797 0.00444279 -0.00018041 0.89128797 0.00426551 -0.00017841 0.89128797 0.00416222 -0.00017174 0.88920191 0.00389169 -0.00013483 0.88920191 0.00391288 -0.00013186 0.88920191 0.00394433 -0.00013125 0.88920191 0.00392138 -0.00013071 0.88920191 0.00385912 -0.00011961 0.88920191 0.00380756 -0.00004930 0.88920191 0.00376242 0.00000914 0.88920191 0.00390286 0.00005145 0.89007572 0.00501558 -0.00018686 0.89007572 0.00456457 -0.00016271 0.89007572 0.00423847 -0.00014635 0.89007572 0.00399793 -0.00012972 0.89007572 0.00384734 -0.00011747 0.89011205 0.00414398 -0.00017048 0.89011205 0.00432753 -0.00018808 0.89011205 0.00441335 -0.00019475 0.89011205 0.00438307 -0.00019142 0.89011205 0.00423331 -0.00016049 0.89011205 0.00417400 -0.00009889 0.89011205 0.00412470 -0.00004330 0.89122615 0.00503840 -0.00019024 0.89122615 0.00463200 -0.00017256 0.89122615 0.00445757 -0.00017926 0.89122615 0.00428674 -0.00017365 0.89122615 0.00417836 -0.00015810
0.61000000 0.89266588 0.00389734 -0.00015252 0.89266588 0.00389539 -0.00015747 0.89266588 0.00394049 -0.00016464 0.89266588 0.00389968 -0.00015711 0.89266588 0.00378176 -0.00013301 0.89266588 0.00383682 -0.00011814 0.89266588 0.00390045 -0.00013448 0.89266588 0.00385844 -0.00024573 0.89330137 0.00490388 -0.00018414 0.89330137 0.00449204 -0.00016641 0.89330137 0.00418487 -0.00015317 0.89330137 0.00395299 -0.00014640 0.89330137 0.00384573 -0.00012969 0.89475541 0.00404799 -0.00016746 0.89475541 0.00411228 -0.00018881 0.89475541 0.00420220 -0.00019978 0.89475541 0.00413575 -0.00019369 0.89475541 0.00395314 -0.00016967 0.89475541 0.00398516 -0.00016636 0.89475541 0.00403092 -0.00020114 0.89475541 0.00401470 -0.00034718 0.89543402 0.00483629 -0.00017450 0.89543402 0.00446499 -0.00016151 0.89543402 0.00428143 -0.00016574 0.89543402 0.00409958 -0.00016919 0.89543402 0.00399623 -0.00017712 0.89332155 0.00375142 -0.00011826 0.89332155 0.00376371 -0.00012404 0.89332155 0.00383306 -0.00012477 0.89332155 0.00382983 -0.00011958 0.89332155 0.00368118 -0.00010098 0.89332155 0.00368696 -0.00009339 0.89332155 0.00374664 -0.00011085 0.89332155 0.00374281 -0.00019147 0.89385884 0.00481879 -0.00016761 0.89385884 0.00438856 -0.00014516 0.89385884 0.00408669 -0.00012587 0.89385884 0.00387437 -0.00011572 0.89385884 0.00374231 -0.00010248 0.89464339 0.00404785 -0.00016845 0.89464339 0.00413876 -0.00019100 0.89464339 0.00424749 -0.00019875 0.89464339 0.00419081 -0.00018658 0.89464339 0.00398855 -0.00014723 0.89464339 0.00404169 -0.00014699 0.89464339 0.00405551 -0.00018100 0.89538302 0.00484448 -0.00017322 0.89538302 0.00446576 -0.00016045 0.89538302 0.00429871 -0.00016651 0.89538302 0.00411662 -0.00016494 0.89538302 0.00401248 -0.00016502
0.62000000 0.89627727 0.00375265 -0.00013203 0.89627727 0.00376559 -0.00013094 0.89627727 0.00377783 -0.00013298 0.89627727 0.00370782 -0.00012077 0.89627727 0.00365141 -0.00010981 0.89627727 0.00368138 -0.00007974 0.89627727 0.00390026 -0.00009283 0.89627727 0.00390513 0.00016386 0.89700290 0.00472967 -0.00016781 0.89700290 0.00432459 -0.00014848 0.89700290 0.00404912 -0.00013840 0.89700290 0.00381118 -0.00013357 0.89700290 0.00372682 -0.00011444 0.89846967 0.00391288 -0.00015496 0.89846967 0.00399492 -0.00016370 0.89846967 0.00400764 -0.00017051 0.89846967 0.00390920 -0.00015548 0.89846967 0.00379285 -0.00014089 0.89846967 0.00381291 -0.00011938 0.89846967 0.00399640 -0.00013463 0.89846967 0.00398497 0.00008899 0.89920073 0.00467403 -0.00015931 0.89920073 0.00431726 -0.00014695 0.89920073 0.00414748 -0.00015209 0.89920073 0.00394513 -0.00015537 0.89920073 0.00384777 -0.00015080 0.89682286 0.00362521 -0.00009957 0.89682286 0.00367154 -0.00009927 0.89682286 0.00368064 -0.00009803 0.89682286 0.00366414 -0.00008503 0.89682286 0.00358630 -0.00007467 0.89682286 0.00358827 -0.00004921 0.89682286 0.00379126 -0.00007065 0.89682286 0.00380709 0.00014056 0.89742008 0.00464929 -0.00015129 0.89742008 0.00423336 -0.00012754 0.89742008 0.00396843 -0.00011107 0.89742008 0.00376422 -0.00010103 0.89742008 0.00365189 -0.00007840 0.89835725 0.00392722 -0.00015778 0.89835725 0.00400666 -0.00016557 0.89835725 0.00402941 -0.00017061 0.89835725 0.00394878 -0.00015012 0.89835725 0.00382995 -0.00012520 0.89835725 0.00387726 -0.00009386 0.89835725 0.00403705 -0.00010369 0.89918143 0.00468552 -0.00015758 0.89918143 0.00431863 -0.00014600 0.89918143 0.00415923 -0.00015222 0.89918143 0.00395802 -0.00015254 0.89918143 0.00387306 -0.00014058
0.63000000 0.90023287 0.00364118 -0.00011660 0.90023287 0.00367027 -0.00012578 0.90023287 0.00367280 -0.00012684 0.90023287 0.00355016 -0.00011083 0.90023287 0.00355056 -0.00010564 0.90023287 0.00359131 -0.00012505 0.90023287 0.00372545 -0.00018688 0.90023287 0.00364402 -0.00001725 0.90056770 0.00456105 -0.00015219 0.90056770 0.00417520 -0.00013414 0.90056770 0.00390442 -0.00011982 0.90056770 0.00368924 -0.00011080 0.90056770 0.00359256 -0.00009927 0.90245401 0.00381538 -0.00014339 0.90245401 0.00387991 -0.00015823 0.90245401 0.00387504 -0.00016361 0.90245401 0.00368798 -0.00014194 0.90245401 0.00367657 -0.00012688 0.90245401 0.00368864 -0.00015110 0.90245401 0.00379170 -0.00020835 0.90245401 0.00370248 -0.00002113 0.90286580 0.00451056 -0.00014520 0.90286580 0.00419132 -0.00013589 0.90286580 0.00399772 -0.00013471 0.90286580 0.00380478 -0.00013339 0.90286580 0.00369736 -0.00012548 0.90067463 0.00354852 -0.00008639 0.90067463 0.00359175 -0.00009411 0.90067463 0.00361718 -0.00009574 0.90067463 0.00353245 -0.00007610 0.90067463 0.00353160 -0.00006266 0.90067463 0.00353155 -0.00008263 0.90067463 0.00364603 -0.00014352 0.90067463 0.00357714 0.00000215 0.90092672 0.00448163 -0.00013648 0.90092672 0.00409196 -0.00011372 0.90092672 0.00384113 -0.00009444 0.90092672 0.00366042 -0.00007976 0.90092672 0.00355913 -0.00005257 0.90242778 0.00382170 -0.00014781 0.90242778 0.00389269 -0.00016212 0.90242778 0.00389099 -0.00016666 0.90242778 0.00370725 -0.00013965 0.90242778 0.00370755 -0.00012225 0.90242778 0.00376775 -0.00013557 0.90242778 0.00386055 -0.00018163 0.90288680 0.00452772 -0.00014317 0.90288680 0.00419289 -0.00013439 0.90288680 0.00400873 -0.00013514 0.90288680 0.00381829 -0.00013125 0.90288680 0.00373001 -0.00011787
0.64000000 0.90390028 0.00353087 -0.00010146 0.90390028 0.00354584 -0.00010922 0.90390028 0.00351784 -0.00010624 0.90390028 0.00341880 -0.00009661 0.90390028 0.00344417 -0.00010402 0.90390028 0.00359690 -0.00015271 0.90390028 0.00355597 -0.00017142 0.90390028 0.00366893 -0.00024965 0.90427761 0.00440444 -0.00013881 0.90427761 0.00404460 -0.00012372 0.90427761 0.00377796 -0.00010867 0.90427761 0.00358989 -0.00010070 0.90427761 0.00347820 -0.00012360 0.90611890 0.00371138 -0.00012775 0.90611890 0.00373308 -0.00014181 0.90611890 0.00369436 -0.00013758 0.90611890 0.00349843 -0.00012380 0.90611890 0.00354428 -0.00012179 0.90611890 0.00366253 -0.00015229 0.90611890 0.00360545 -0.00015181 0.90611890 0.00369797 -0.00020593 0.90660145 0.00436856 -0.00013233 0.90660145 0.00409235 -0.00012780 0.90660145 0.00386316 -0.00012352 0.90660145 0.00368372 -0.00012096 0.90660145 0.00356398 -0.00013220 0.90421928 0.00346838 -0.00007279 0.90421928 0.00349197 -0.00007892 0.90421928 0.00348942 -0.00007505 0.90421928 0.00340156 -0.00006433 0.90421928 0.00346086 -0.00005903 0.90421928 0.00359303 -0.00009227 0.90421928 0.00354221 -0.00010733 0.90421928 0.00361432 -0.00015473 0.90460823 0.00432882 -0.00012336 0.90460823 0.00398026 -0.00010334 0.90460823 0.00372937 -0.00008536 0.90460823 0.00357433 -0.00007104 0.90460823 0.00349087 -0.00007113 0.90617445 0.00370917 -0.00013339 0.90617445 0.00373038 -0.00014719 0.90617445 0.00369938 -0.00014302 0.90617445 0.00349626 -0.00012739 0.90617445 0.00356923 -0.00012312 0.90617445 0.00372419 -0.00015070 0.90617445 0.00369900 -0.00013454 0.90672284 0.00438951 -0.00013040 0.90672284 0.00410455 -0.00012769 0.90672284 0.00387224 -0.00012525 0.90672284 0.00369094 -0.00012448 0.90672284 0.00360348 -0.00013534
0.65000000 0.90736458 0.00347028 -0.00009078 0.90736458 0.00347931 -0.00008982 0.90736458 0.00339019 -0.00008583 0.90736458 0.00333906 -0.00007827 0.90736458 0.00341258 -0.00010365 0.90736458 0.00349607 -0.00014443 0.90736458 0.00333429 -0.00016923 0.90736458 0.00335773 -0.00023136 0.90761717 0.00425472 -0.00012517 0.90761717 0.00391793 -0.00011022 0.90761717 0.00367173 -0.00009581 0.90761717 0.00349833 -0.00008861 0.90761717 0.00337976 -0.00010064 0.90970548 0.00364707 -0.00011776 0.90970548 0.00365153 -0.00012341 0.90970548 0.00351197 -0.00011928 0.90970548 0.00339111 -0.00010088 0.90970548 0.00346430 -0.00012393 0.90970548 0.00354413 -0.00015242 0.90970548 0.00341375 -0.00015074 0.90970548 0.00339351 -0.00022369 0.91000863 0.00423516 -0.00011987 0.91000863 0.00398611 -0.00011622 0.91000863 0.00375359 -0.00011103 0.91000863 0.00357613 -0.00010736 0.91000863 0.00343146 -0.00010788 0.90773654 0.00343529 -0.00006426 0.90773654 0.00346004 -0.00006512 0.90773654 0.00337987 -0.00006199 0.90773654 0.00333821 -0.00005233 0.90773654 0.00342647 -0.00006670 0.90773654 0.00352802 -0.00009800 0.90773654 0.00337905 -0.00010921 0.90773654 0.00338438 -0.00017211 0.90798438 0.00417901 -0.00011089 0.90798438 0.00386465 -0.00009128 0.90798438 0.00363919 -0.00007557 0.90798438 0.00350216 -0.00006180 0.90798438 0.00342109 -0.00005605 0.90980397 0.00364985 -0.00012249 0.90980397 0.00364368 -0.00012928 0.90980397 0.00351576 -0.00012536 0.90980397 0.00338537 -0.00010700 0.90980397 0.00349033 -0.00013241 0.90980397 0.00358968 -0.00015823 0.90980397 0.00349361 -0.00014526 0.91010250 0.00425840 -0.00011747 0.91010250 0.00400673 -0.00011557 0.91010250 0.00376046 -0.00011205 0.91010250 0.00358252 -0.00010921 0.91010250 0.00346477 -0.00010984
0.66000000 0.91063583 0.00338504 -0.00007867 0.91063583 0.00338871 -0.00007555 0.91063583 0.00330096 -0.00006473 0.91063583 0.00329045 -0.00007108 0.91063583 0.00337434 -0.00009134 0.91063583 0.00337079 -0.00009389 0.91063583 0.00329651 -0.00009668 0.91063583 0.00325688 -0.00008877 0.91104658 0.00410854 -0.00011434 0.91104658 0.00379761 -0.00009837 0.91104658 0.00357678 -0.00008570 0.91104658 0.00343757 -0.00007831 0.91104658 0.00331472 -0.00010085 0.91301294 0.00356330 -0.00010356 0.91301294 0.00354846 -0.00010553 0.91301294 0.00338230 -0.00009368 0.91301294 0.00331237 -0.00009158 0.91301294 0.00338737 -0.00010607 0.91301294 0.00338708 -0.00009982 0.91301294 0.00337555 -0.00009694 0.91301294 0.00328269 -0.00015910 0.91345074 0.00410370 -0.00011008 0.91345074 0.00387107 -0.00010541 0.91345074 0.00365200 -0.00009989 0.91345074 0.00349930 -0.00009328 0.91345074 0.00335737 -0.00010669 0.91102235 0.00337902 -0.00005303 0.91102235 0.00338567 -0.00005279 0.91102235 0.00332301 -0.00004318 0.91102235 0.00330661 -0.00004791 0.91102235 0.00340154 -0.00006059 0.91102235 0.00343337 -0.00005335 0.91102235 0.00339644 -0.00003016 0.91102235 0.00330196 -0.00006821 0.91147102 0.00403786 -0.00010130 0.91147102 0.00374805 -0.00008183 0.91147102 0.00355893 -0.00006868 0.91147102 0.00345482 -0.00005502 0.91147102 0.00338379 -0.00006791 0.91328005 0.00356932 -0.00010942 0.91328005 0.00353729 -0.00011418 0.91328005 0.00339060 -0.00010490 0.91328005 0.00330748 -0.00010315 0.91328005 0.00340496 -0.00012637 0.91328005 0.00341850 -0.00012715 0.91328005 0.00343916 -0.00012646 0.91363922 0.00413219 -0.00010775 0.91363922 0.00390213 -0.00010537 0.91363922 0.00366130 -0.00010148 0.91363922 0.00350662 -0.00009779 0.91363922 0.00337652 -0.00012078
0.67000000 0.91388827 0.00328903 -0.00006217 0.91388827 0.00328629 -0.00006216 0.91388827 0.00322981 -0.00005016 0.91388827 0.00325802 -0.00006154 0.91388827 0.00332144 -0.00007763 0.91388827 0.00327294 -0.00007872 0.91388827 0.00325238 -0.00005937 0.91388827 0.00315302 -0.00000694 0.91411285 0.00397671 -0.00010266 0.91411285 0.00370572 -0.00008719 0.91411285 0.00347804 -0.00007443 0.91411285 0.00335810 -0.00006253 0.91411285 0.00324726 -0.00006225 0.91631647 0.00347318 -0.00008547 0.91631647 0.00343760 -0.00008829 0.91631647 0.00327335 -0.00007347 0.91631647 0.00324446 -0.00008104 0.91631647 0.00332865 -0.00008930 0.91631647 0.00325674 -0.00009448 0.91631647 0.00330125 -0.00007874 0.91631647 0.00320517 0.00001347 0.91662825 0.00398395 -0.00010062 0.91662825 0.00378390 -0.00009480 0.91662825 0.00355617 -0.00008677 0.91662825 0.00340155 -0.00007900 0.91662825 0.00326870 -0.00007711 0.91441130 0.00330701 -0.00004245 0.91441130 0.00333269 -0.00004088 0.91441130 0.00327222 -0.00003500 0.91441130 0.00328161 -0.00004457 0.91441130 0.00335637 -0.00006052 0.91441130 0.00333433 -0.00005681 0.91441130 0.00337599 -0.00002804 0.91441130 0.00328239 -0.00000616 0.91471605 0.00391038 -0.00009153 0.91471605 0.00366422 -0.00007325 0.91471605 0.00348387 -0.00005965 0.91471605 0.00338481 -0.00004656 0.91471605 0.00333830 -0.00004766 0.91661145 0.00347821 -0.00009031 0.91661145 0.00343835 -0.00009487 0.91661145 0.00326074 -0.00008547 0.91661145 0.00323587 -0.00009540 0.91661145 0.00333508 -0.00011221 0.91661145 0.00327637 -0.00012710 0.91661145 0.00334664 -0.00011452 0.91683387 0.00402101 -0.00009785 0.91683387 0.00381701 -0.00009365 0.91683387 0.00356934 -0.00008781 0.91683387 0.00340886 -0.00008403 0.91683387 0.00328607 -0.00009030
0.68000000 0.91701030 0.00326868 -0.00005282 0.91701030 0.00321045 -0.00004670 0.91701030 0.00318040 -0.00003964 0.91701030 0.00324398 -0.00004994 0.91701030 0.00325046 -0.00005591 0.91701030 0.00320453 -0.00004629 0.91701030 0.00322365 -0.00001931 0.91701030 0.00318666 -0.00000762 0.91720163 0.00385408 -0.00009306 0.91720163 0.00360020 -0.00007658 0.91720163 0.00339768 -0.00006395 0.91720163 0.00328062 -0.00005285 0.91720163 0.00320258 -0.00002591 0.91942239 0.00344685 -0.00007331 0.91942239 0.00333239 -0.00006838 0.91942239 0.00319358 -0.00005575 0.91942239 0.00320926 -0.00006312 0.91942239 0.00321202 -0.00006646 0.91942239 0.00319964 -0.00005772 0.91942239 0.00321525 -0.00005157 0.91942239 0.00326784 0.00006761 0.91979981 0.00387432 -0.00009253 0.91979981 0.00368527 -0.00008363 0.91979981 0.00347388 -0.00007499 0.91979981 0.00330944 -0.00006788 0.91979981 0.00321741 -0.00004839 0.91761856 0.00329392 -0.00003717 0.91761856 0.00327417 -0.00003019 0.91761856 0.00324971 -0.00002614 0.91761856 0.00329156 -0.00003678 0.91761856 0.00329573 -0.00004688 0.91761856 0.00329422 -0.00003564 0.91761856 0.00333753 -0.00001563 0.91761856 0.00336919 0.00005479 0.91800269 0.00379078 -0.00008364 0.91800269 0.00356607 -0.00006575 0.91800269 0.00341655 -0.00005220 0.91800269 0.00331967 -0.00004350 0.91800269 0.00330772 -0.00002963 0.91977046 0.00345910 -0.00007645 0.91977046 0.00334266 -0.00007513 0.91977046 0.00318103 -0.00006584 0.91977046 0.00319560 -0.00007956 0.91977046 0.00322599 -0.00008844 0.91977046 0.00321092 -0.00009254 0.91977046 0.00321415 -0.00010363 0.92005401 0.00391265 -0.00008964 0.92005401 0.00371921 -0.00008231 0.92005401 0.00349207 -0.00007567 0.92005401 0.00331533 -0.00007423 0.92005401 0.00321348 -0.00006792
0.69000000 0.92016358 0.00319652 -0.00004357 0.92016358 0.00317227 -0.00003779 0.92016358 0.00312091 -0.00003598 0.92016358 0.00321851 -0.00004341 0.92016358 0.00319258 -0.00003666 0.92016358 0.00311114 -0.00002679 0.92016358 0.00307913 0.00000623 0.92016358 0.00323116 -0.00001235 0.92024731 0.00374142 -0.00008583 0.92024731 0.00350145 -0.00006818 0.92024731 0.00332946 -0.00005415 0.92024731 0.00323153 -0.00004184 0.92024731 0.00314995 -0.00000723 0.92274739 0.00337556 -0.00006340 0.92274739 0.00327111 -0.00005645 0.92274739 0.00311327 -0.00004971 0.92274739 0.00317848 -0.00005997 0.92274739 0.00314236 -0.00005592 0.92274739 0.00313489 -0.00005093 0.92274739 0.00304489 -0.00005189 0.92274739 0.00326632 -0.00008656 0.92278797 0.00378061 -0.00008623 0.92278797 0.00358925 -0.00007391 0.92278797 0.00339481 -0.00006306 0.92278797 0.00324837 -0.00005241 0.92278797 0.00315361 -0.00002295 0.92100250 0.00324124 -0.00003367 0.92100250 0.00323136 -0.00002857 0.92100250 0.00321321 -0.00002569 0.92100250 0.00327548 -0.00004127 0.92100250 0.00325632 -0.00004014 0.92100250 0.00321251 -0.00004019 0.92100250 0.00319063 -0.00002603 0.92100250 0.00338940 -0.00004671 0.92113694 0.00368626 -0.00007704 0.92113694 0.00347637 -0.00005916 0.92113694 0.00334764 -0.00004526 0.92113694 0.00328121 -0.00003604 0.92113694 0.00325526 -0.00001576 0.92296236 0.00339817 -0.00006327 0.92296236 0.00328688 -0.00006002 0.92296236 0.00310753 -0.00005422 0.92296236 0.00316617 -0.00007156 0.92296236 0.00314725 -0.00007076 0.92296236 0.00311688 -0.00007317 0.92296236 0.00301245 -0.00007345 0.92299778 0.00381968 -0.00008276 0.92299778 0.00362859 -0.00007152 0.92299778 0.00341944 -0.00006218 0.92299778 0.00325901 -0.00005760 0.92299778 0.00314949 -0.00003487
0.70000000 0.92332115 0.00311559 -0.00003140 0.92332115 0.00311232 -0.00002900 0.92332115 0.00312993 -0.00003498 0.92332115 0.00313616 -0.00003456 0.92332115 0.00318055 -0.00002352 0.92332115 0.00307790 -0.00001776 0.92332115 0.00312799 -0.00001508 0.92332115 0.00315929 0.00001453 0.92334140 0.00363576 -0.00007953 0.92334140 0.00342203 -0.00006142 0.92334140 0.00327094 -0.00004809 0.92334140 0.00317105 -0.00003655 0.92334140 0.00312401 0.00001078 0.92584691 0.00329047 -0.00004617 0.92584691 0.00318193 -0.00004249 0.92584691 0.00310913 -0.00004133 0.92584691 0.00310128 -0.00004100 0.92584691 0.00313256 -0.00004102 0.92584691 0.00305250 -0.00004683 0.92584691 0.00312490 -0.00004369 0.92584691 0.00311978 -0.00012870 0.92591707 0.00368907 -0.00008162 0.92591707 0.00350504 -0.00006727 0.92591707 0.00333071 -0.00005564 0.92591707 0.00318175 -0.00004526 0.92591707 0.00311813 -0.00000626 0.92426632 0.00316512 -0.00002410 0.92426632 0.00318216 -0.00002425 0.92426632 0.00322663 -0.00002906 0.92426632 0.00323912 -0.00002870 0.92426632 0.00325469 -0.00003277 0.92426632 0.00315773 -0.00004566 0.92426632 0.00323183 -0.00005710 0.92426632 0.00324103 -0.00011201 0.92436860 0.00358311 -0.00007224 0.92436860 0.00340006 -0.00005502 0.92436860 0.00329457 -0.00004224 0.92436860 0.00323438 -0.00003654 0.92436860 0.00323341 -0.00000507 0.92599713 0.00331967 -0.00004439 0.92599713 0.00320942 -0.00004276 0.92599713 0.00310604 -0.00004334 0.92599713 0.00310637 -0.00004723 0.92599713 0.00311742 -0.00005181 0.92599713 0.00303066 -0.00005440 0.92599713 0.00305786 -0.00004259 0.92606378 0.00373588 -0.00007828 0.92606378 0.00354904 -0.00006376 0.92606378 0.00336180 -0.00005283 0.92606378 0.00319739 -0.00004663 0.92606378 0.00310972 -0.00000902
0.71000000 0.92653242 0.00309413 -0.00002988 0.92653242 0.00308020 -0.00002499 0.92653242 0.00310552 -0.00003021 0.92653242 0.00309451 -0.00003239 0.92653242 0.00312861 -0.00002356 0.92653242 0.00306966 -0.00000937 0.92653242 0.00308170 -0.00005943 0.92653242 0.00312014 -0.00009821 0.92652869 0.00353081 -0.00007469 0.92652869 0.00334292 -0.00005679 0.92652869 0.00322158 -0.00004438 0.92652869 0.00312021 -0.00003638 0.92652869 0.00308954 -0.00000187 0.92896715 0.00325818 -0.00004018 0.92896715 0.00314269 -0.00003144 0.92896715 0.00307617 -0.00003093 0.92896715 0.00306609 -0.00003198 0.92896715 0.00308662 -0.00002999 0.92896715 0.00302050 -0.00002884 0.92896715 0.00304184 -0.00006843 0.92896715 0.00298248 -0.00013607 0.92903900 0.00359127 -0.00007751 0.92903900 0.00342108 -0.00006186 0.92903900 0.00327996 -0.00004847 0.92903900 0.00314002 -0.00003972 0.92903900 0.00307363 -0.00001736 0.92756495 0.00315393 -0.00002513 0.92756495 0.00315583 -0.00002388 0.92756495 0.00319396 -0.00002857 0.92756495 0.00321269 -0.00002920 0.92756495 0.00322065 -0.00003542 0.92756495 0.00315255 -0.00003790 0.92756495 0.00316759 -0.00009625 0.92756495 0.00315087 -0.00014242 0.92763384 0.00348384 -0.00006834 0.92763384 0.00332926 -0.00005220 0.92763384 0.00324956 -0.00004028 0.92763384 0.00320435 -0.00003510 0.92763384 0.00318487 -0.00001697 0.92908555 0.00329811 -0.00003680 0.92908555 0.00317590 -0.00002967 0.92908555 0.00308530 -0.00003022 0.92908555 0.00307360 -0.00003513 0.92908555 0.00306816 -0.00003880 0.92908555 0.00299536 -0.00002937 0.92908555 0.00299111 -0.00005311 0.92923144 0.00364336 -0.00007433 0.92923144 0.00347039 -0.00005785 0.92923144 0.00331639 -0.00004551 0.92923144 0.00315821 -0.00004073 0.92923144 0.00305720 -0.00002085
0.72000000 0.92957014 0.00308091 -0.00002444 0.92957014 0.00305809 -0.00002473 0.92957014 0.00306259 -0.00002511 0.92957014 0.00309462 -0.00002732 0.92957014 0.00304619 -0.00001739 0.92957014 0.00309471 -0.00000737 0.92957014 0.00307188 -0.00004094 0.92957014 0.00310690 -0.00000415 0.92977449 0.00342357 -0.00007012 0.92977449 0.00326444 -0.00005457 0.92977449 0.00316087 -0.00004135 0.92977449 0.00308239 -0.00003618 0.92977449 0.00305677 -0.00003480 0.93187272 0.00323459 -0.00003036 0.93187272 0.00310157 -0.00002348 0.93187272 0.00303126 -0.00001930 0.93187272 0.00306329 -0.00002185 0.93187272 0.00303105 -0.00001511 0.93187272 0.00305325 -0.00001024 0.93187272 0.00302214 -0.00004392 0.93187272 0.00308162 0.00010260 0.93220050 0.00348278 -0.00007352 0.93220050 0.00333974 -0.00005835 0.93220050 0.00322171 -0.00004221 0.93220050 0.00310224 -0.00003493 0.93220050 0.00302404 -0.00003267 0.93053580 0.00314276 -0.00002115 0.93053580 0.00314431 -0.00002325 0.93053580 0.00315432 -0.00002431 0.93053580 0.00320604 -0.00002514 0.93053580 0.00318685 -0.00001544 0.93053580 0.00317411 -0.00002140 0.93053580 0.00314190 -0.00005104 0.93053580 0.00313688 0.00004872 0.93092967 0.00338038 -0.00006472 0.93092967 0.00326039 -0.00005089 0.93092967 0.00319252 -0.00003900 0.93092967 0.00317175 -0.00003598 0.93092967 0.00313741 -0.00003946 0.93191356 0.00328241 -0.00002483 0.93191356 0.00314055 -0.00001823 0.93191356 0.00305481 -0.00001520 0.93191356 0.00308428 -0.00001957 0.93191356 0.00302277 -0.00001105 0.93191356 0.00299375 -0.00000291 0.93191356 0.00295519 -0.00001697 0.93226703 0.00354304 -0.00006968 0.93226703 0.00339163 -0.00005333 0.93226703 0.00326182 -0.00003712 0.93226703 0.00312690 -0.00003057 0.93226703 0.00300669 -0.00002412
0.73000000 0.93259972 0.00304478 -0.00002097 0.93259972 0.00305243 -0.00002306 0.93259972 0.00303195 -0.00001805 0.93259972 0.00307061 -0.00001989 0.93259972 0.00300036 -0.00000953 0.93259972 0.00307784 -0.00000154 0.93259972 0.00310368 -0.00000929 0.93259972 0.00303106 -0.00001703 0.93276245 0.00332941 -0.00006662 0.93276245 0.00318874 -0.00005067 0.93276245 0.00310394 -0.00003863 0.93276245 0.00304255 -0.00002962 0.93276245 0.00304713 -0.00002576 0.93484890 0.00318320 -0.00002404 0.93484890 0.00308042 -0.00001623 0.93484890 0.00300820 -0.00000875 0.93484890 0.00304897 -0.00001090 0.93484890 0.00298329 -0.00000075 0.93484890 0.00303446 0.00000465 0.93484890 0.00300051 0.00000924 0.93484890 0.00299895 0.00006873 0.93517355 0.00338397 -0.00007057 0.93517355 0.00326236 -0.00005335 0.93517355 0.00315729 -0.00003787 0.93517355 0.00306073 -0.00002769 0.93517355 0.00301432 -0.00002243 0.93367142 0.00312123 -0.00002105 0.93367142 0.00314219 -0.00002336 0.93367142 0.00312151 -0.00002117 0.93367142 0.00317491 -0.00002333 0.93367142 0.00313885 -0.00000946 0.93367142 0.00315850 -0.00001027 0.93367142 0.00311470 -0.00001251 0.93367142 0.00306147 0.00000089 0.93403022 0.00328864 -0.00006243 0.93403022 0.00319040 -0.00004843 0.93403022 0.00313788 -0.00003857 0.93403022 0.00312690 -0.00003364 0.93403022 0.00312745 -0.00003421 0.93485915 0.00323419 -0.00001737 0.93485915 0.00312144 -0.00000912 0.93485915 0.00304066 -0.00000112 0.93485915 0.00306982 -0.00000421 0.93485915 0.00297434 0.00000875 0.93485915 0.00298364 0.00002249 0.93485915 0.00296870 0.00002559 0.93526136 0.00344319 -0.00006650 0.93526136 0.00331566 -0.00004820 0.93526136 0.00320600 -0.00003213 0.93526136 0.00309054 -0.00002066 0.93526136 0.00299827 -0.00001277
0.74000000 0.93570969 0.00302592 -0.00002447 0.93570969 0.00302904 -0.00002290 0.93570969 0.00303780 -0.00002429 0.93570969 0.00301464 -0.00002063 0.93570969 0.00300565 -0.00001350 0.93570969 0.00302536 -0.00002873 0.93570969 0.00308375 -0.00000631 0.93570969 0.00300241 -0.00010670 0.93596382 0.00323144 -0.00006416 0.93596382 0.00311411 -0.00005002 0.93596382 0.00305663 -0.00003786 0.93596382 0.00301121 -0.00003036 0.93596382 0.00301430 -0.00004690 0.93802477 0.00314545 -0.00002431 0.93802477 0.00305027 -0.00001506 0.93802477 0.00302665 -0.00001332 0.93802477 0.00301312 -0.00001251 0.93802477 0.00300366 -0.00000529 0.93802477 0.00301451 -0.00002049 0.93802477 0.00301037 0.00000239 0.93802477 0.00297152 -0.00018543 0.93836718 0.00327802 -0.00006870 0.93836718 0.00317865 -0.00005232 0.93836718 0.00309825 -0.00003655 0.93836718 0.00303054 -0.00002745 0.93836718 0.00298658 -0.00004258 0.93682248 0.00310685 -0.00002481 0.93682248 0.00312335 -0.00002578 0.93682248 0.00313311 -0.00002688 0.93682248 0.00312565 -0.00002532 0.93682248 0.00312832 -0.00001696 0.93682248 0.00315198 -0.00001647 0.93682248 0.00308450 -0.00000470 0.93682248 0.00306352 -0.00012534 0.93729953 0.00319387 -0.00006122 0.93729953 0.00311921 -0.00004858 0.93729953 0.00309109 -0.00003966 0.93729953 0.00309266 -0.00003559 0.93729953 0.00307774 -0.00005297 0.93804795 0.00320600 -0.00001703 0.93804795 0.00309601 -0.00000669 0.93804795 0.00307174 -0.00000437 0.93804795 0.00303955 -0.00000093 0.93804795 0.00299074 0.00000902 0.93804795 0.00297930 0.00000436 0.93804795 0.00297905 0.00000179 0.93847854 0.00333707 -0.00006447 0.93847854 0.00323507 -0.00004706 0.93847854 0.00315756 -0.00002991 0.93847854 0.00306908 -0.00001889 0.93847854 0.00298751 -0.00003421
0.75000000 0.93865103 0.00300294 -0.00002375 0.93865103 0.00299356 -0.00001899 0.93865103 0.00300643 -0.00001706 0.93865103 0.00300563 -0.00001612 0.93865103 0.00298802 -0.00001106 0.93865103 0.00302738 -0.00001717 0.93865103 0.00305136 0.00000509 0.93865103 0.00303827 0.00005446 0.93888379 0.00313496 -0.00006130 0.93888379 0.00304392 -0.00004740 0.93888379 0.00300709 -0.00003580 0.93888379 0.00298002 -0.00002660 0.93888379 0.00297812 -0.00004832 0.94091105 0.00310264 -0.00002002 0.94091105 0.00300657 -0.00000794 0.94091105 0.00301495 -0.00000382 0.94091105 0.00301091 -0.00000395 0.94091105 0.00299908 -0.00000107 0.94091105 0.00300115 0.00000368 0.94091105 0.00301221 0.00002137 0.94091105 0.00299016 -0.00002278 0.94116612 0.00317411 -0.00006566 0.94116612 0.00309840 -0.00004892 0.94116612 0.00304319 -0.00003230 0.94116612 0.00300447 -0.00001784 0.94116612 0.00297539 -0.00002515 0.93979630 0.00309234 -0.00002535 0.93979630 0.00308391 -0.00002337 0.93979630 0.00309314 -0.00002214 0.93979630 0.00309561 -0.00002331 0.93979630 0.00308891 -0.00001529 0.93979630 0.00311636 0.00000010 0.93979630 0.00309390 0.00003339 0.93979630 0.00310714 0.00008064 0.94023972 0.00310153 -0.00005912 0.94023972 0.00305022 -0.00004680 0.94023972 0.00304361 -0.00003859 0.94023972 0.00305467 -0.00003250 0.94023972 0.00306332 -0.00003918 0.94094989 0.00317458 -0.00001181 0.94094989 0.00305591 0.00000161 0.94094989 0.00306618 0.00000752 0.94094989 0.00304240 0.00000973 0.94094989 0.00299448 0.00001874 0.94094989 0.00298961 0.00002449 0.94094989 0.00301033 0.00003246 0.94129318 0.00323265 -0.00006157 0.94129318 0.00315870 -0.00004336 0.94129318 0.00310625 -0.00002519 0.94129318 0.00304675 -0.00000813 0.94129318 0.00298857 -0.00001553
0.76000000 0.94165716 0.00295805 -0.00002324 0.94165716 0.00294682 -0.00002216 0.94165716 0.00297006 -0.00001588 0.94165716 0.00297252 -0.00001802 0.94165716 0.00298767 -0.00001896 0.94165716 0.00300665 -0.00001956 0.94165716 0.00295424 -0.00000156 0.94165716 0.00302193 0.00009455 0.94178907 0.00304915 -0.00005941 0.94178907 0.00298021 -0.00004657 0.94178907 0.00295606 -0.00003578 0.94178907 0.00294796 -0.00002474 0.94178907 0.00293942 -0.00003789 0.94378866 0.00303931 -0.00001683 0.94378866 0.00295927 -0.00000748 0.94378866 0.00298250 -0.00000036 0.94378866 0.00299747 0.00000038 0.94378866 0.00300354 0.00000003 0.94378866 0.00298783 0.00001392 0.94378866 0.00298832 0.00002918 0.94378866 0.00295066 0.00019601 0.94406570 0.00307696 -0.00006432 0.94406570 0.00302352 -0.00004815 0.94406570 0.00299220 -0.00003168 0.94406570 0.00298730 -0.00001324 0.94406570 0.00296250 -0.00001249 0.94286394 0.00306019 -0.00002543 0.94286394 0.00304518 -0.00002626 0.94286394 0.00305797 -0.00002257 0.94286394 0.00306784 -0.00002432 0.94286394 0.00307228 -0.00002240 0.94286394 0.00307189 -0.00000224 0.94286394 0.00308514 0.00002709 0.94286394 0.00302330 0.00007361 0.94321453 0.00301565 -0.00005846 0.94321453 0.00298889 -0.00004693 0.94321453 0.00300064 -0.00003941 0.94321453 0.00301581 -0.00003080 0.94321453 0.00303405 -0.00002707 0.94382357 0.00312892 -0.00000684 0.94382357 0.00301892 0.00000343 0.94382357 0.00304154 0.00001200 0.94382357 0.00303493 0.00001816 0.94382357 0.00301479 0.00002434 0.94382357 0.00299684 0.00003597 0.94382357 0.00302516 0.00004723 0.94417143 0.00313356 -0.00006029 0.94417143 0.00308863 -0.00004203 0.94417143 0.00305710 -0.00002382 0.94417143 0.00303135 -0.00000111 0.94417143 0.00298917 0.00000506
0.77000000 0.94477119 0.00291799 -0.00002643 0.94477119 0.00293103 -0.00002545 0.94477119 0.00295363 -0.00002329 0.94477119 0.00296074 -0.00002302 0.94477119 0.00298618 -0.00003233 0.94477119 0.00297826 -0.00002928 0.94477119 0.00295056 -0.00005014 0.94477119 0.00306691 -0.00004062 0.94471504 0.00296016 -0.00005846 0.94471504 0.00291159 -0.00004666 0.94471504 0.00290594 -0.00003545 0.94471504 0.00291874 -0.00002900 0.94471504 0.00291208 -0.00002612 0.94688935 0.00296599 -0.00001937 0.94688935 0.00294678 -0.00001094 0.94688935 0.00298358 -0.00000554 0.94688935 0.00299900 -0.00000349 0.94688935 0.00299427 -0.00000849 0.94688935 0.00298359 0.00000317 0.94688935 0.00301538 -0.00000858 0.94688935 0.00305700 0.00004535 0.94700981 0.00298323 -0.00006352 0.94700981 0.00293844 -0.00004878 0.94700981 0.00294063 -0.00003107 0.94700981 0.00295343 -0.00001641 0.94700981 0.00293103 -0.00000158 0.94605667 0.00301621 -0.00003117 0.94605667 0.00302866 -0.00003116 0.94605667 0.00304080 -0.00003108 0.94605667 0.00303981 -0.00003106 0.94605667 0.00303277 -0.00003671 0.94605667 0.00302339 -0.00001681 0.94605667 0.00308893 -0.00001917 0.94605667 0.00315348 -0.00003997 0.94623250 0.00293176 -0.00005847 0.94623250 0.00291908 -0.00004827 0.94623250 0.00294857 -0.00004035 0.94623250 0.00297308 -0.00003545 0.94623250 0.00298203 -0.00002258 0.94694204 0.00307287 -0.00000859 0.94694204 0.00301138 0.00000105 0.94694204 0.00304361 0.00000859 0.94694204 0.00304158 0.00001781 0.94694204 0.00302145 0.00001615 0.94694204 0.00302119 0.00003097 0.94694204 0.00306987 0.00000833 0.94709654 0.00303662 -0.00005961 0.94709654 0.00300513 -0.00004246 0.94709654 0.00300664 -0.00002250 0.94709654 0.00300750 -0.00000206 0.94709654 0.00298715 0.00001917
0.78000000 0.94783690 0.00286643 -0.00002950 0.94783690 0.00289920 -0.00002692 0.94783690 0.00291797 -0.00002987 0.94783690 0.00293358 -0.00002740 0.94783690 0.00293923 -0.00003753 0.94783690 0.00294378 -0.00004120 0.94783690 0.00295048 -0.00005953 0.94783690 0.00294357 -0.00021113 0.94761511 0.00287723 -0.00005810 0.94761511 0.00284470 -0.00004633 0.94761511 0.00284952 -0.00003751 0.94761511 0.00289527 -0.00002922 0.94761511 0.00290019 -0.00003035 0.95007261 0.00288993 -0.00002332 0.95007261 0.00291237 -0.00001344 0.95007261 0.00296301 -0.00001323 0.95007261 0.00297448 -0.00001116 0.95007261 0.00297061 -0.00001401 0.95007261 0.00299715 -0.00001820 0.95007261 0.00299385 -0.00002657 0.95007261 0.00305390 -0.00018083 0.94991097 0.00289311 -0.00006323 0.94991097 0.00285760 -0.00004905 0.94991097 0.00287897 -0.00003320 0.94991097 0.00292032 -0.00001775 0.94991097 0.00293259 -0.00000787 0.94915171 0.00296441 -0.00003495 0.94915171 0.00299875 -0.00003277 0.94915171 0.00300527 -0.00003702 0.94915171 0.00299971 -0.00003407 0.94915171 0.00297431 -0.00003675 0.94915171 0.00299470 -0.00003626 0.94915171 0.00305763 -0.00003525 0.94915171 0.00313308 -0.00006792 0.94914300 0.00285277 -0.00005869 0.94914300 0.00284789 -0.00004908 0.94914300 0.00289481 -0.00004243 0.94914300 0.00293669 -0.00003616 0.94914300 0.00296054 -0.00002616 0.95006322 0.00300231 -0.00001028 0.95006322 0.00298799 0.00000079 0.95006322 0.00302383 0.00000417 0.95006322 0.00301876 0.00001437 0.95006322 0.00301694 0.00001651 0.95006322 0.00306911 0.00001298 0.95006322 0.00305952 0.00001355 0.95001840 0.00294305 -0.00005965 0.95001840 0.00292475 -0.00004279 0.95001840 0.00294795 -0.00002432 0.95001840 0.00298733 -0.00000122 0.95001840 0.00300081 0.00001819
0.79000000 0.95075180 0.00283686 -0.00003347 0.95075180 0.00284935 -0.00003111 0.95075180 0.00289613 -0.00003393 0.95075180 0.00290589 -0.00003331 0.95075180 0.00294290 -0.00003662 0.95075180 0.00293433 -0.00005017 0.95075180 0.00292985 -0.00005838 0.95075180 0.00286077 -0.00012524 0.95036048 0.00279683 -0.00005756 0.95036048 0.00277423 -0.00004704 0.95036048 0.00279580 -0.00003686 0.95036048 0.00286173 -0.00002853 0.95036048 0.00286286 -0.00000508 0.95302770 0.00283007 -0.00002833 0.95302770 0.00286277 -0.00002028 0.95302770 0.00294050 -0.00001979 0.95302770 0.00295856 -0.00001489 0.95302770 0.00297977 -0.00001569 0.95302770 0.00299867 -0.00003617 0.95302770 0.00295241 -0.00002960 0.95302770 0.00298998 -0.00009814 0.95272257 0.00280527 -0.00006290 0.95272257 0.00277874 -0.00004980 0.95272257 0.00281877 -0.00003371 0.95272257 0.00288881 -0.00001894 0.95272257 0.00290947 0.00001763 0.95224351 0.00292377 -0.00004191 0.95224351 0.00294771 -0.00003982 0.95224351 0.00298096 -0.00004290 0.95224351 0.00295682 -0.00004117 0.95224351 0.00296249 -0.00004441 0.95224351 0.00297347 -0.00006335 0.95224351 0.00300576 -0.00006917 0.95224351 0.00303927 -0.00007802 0.95199645 0.00277517 -0.00005896 0.95199645 0.00278214 -0.00005046 0.95199645 0.00283841 -0.00004287 0.95199645 0.00289546 -0.00003630 0.95199645 0.00291805 -0.00000618 0.95319881 0.00295475 -0.00001577 0.95319881 0.00294919 -0.00000677 0.95319881 0.00300592 -0.00000268 0.95319881 0.00301056 0.00000551 0.95319881 0.00305720 0.00000891 0.95319881 0.00309847 -0.00001577 0.95319881 0.00305871 -0.00000693 0.95297866 0.00284951 -0.00006027 0.95297866 0.00284660 -0.00004448 0.95297866 0.00289061 -0.00002522 0.95297866 0.00296564 -0.00000469 0.95297866 0.00299326 0.00003943
0.80000000 0.95337507 0.00279015 -0.00003370 0.95337507 0.00281329 -0.00003244 0.95337507 0.00287200 -0.00003282 0.95337507 0.00285982 -0.00003268 0.95337507 0.00291105 -0.00003057 0.95337507 0.00286336 -0.00002358 0.95337507 0.00288951 -0.00002244 0.95337507 0.00281085 0.00014121 0.95315498 0.00271493 -0.00005725 0.95315498 0.00270890 -0.00004800 0.95315498 0.00274635 -0.00003860 0.95315498 0.00281768 -0.00003274 0.95315498 0.00284557 -0.00000347 0.95584105 0.00276011 -0.00003211 0.95584105 0.00280908 -0.00002581 0.95584105 0.00292424 -0.00002211 0.95584105 0.00293659 -0.00001676 0.95584105 0.00296373 -0.00002007 0.95584105 0.00294836 -0.00001189 0.95584105 0.00299774 -0.00002241 0.95584105 0.00292302 0.00010200 0.95572008 0.00271726 -0.00006314 0.95572008 0.00269998 -0.00005216 0.95572008 0.00276041 -0.00003827 0.95572008 0.00284727 -0.00002661 0.95572008 0.00291985 0.00000362 0.95520748 0.00286389 -0.00004740 0.95520748 0.00289491 -0.00004566 0.95520748 0.00294676 -0.00004589 0.95520748 0.00290816 -0.00004501 0.95520748 0.00293076 -0.00005018 0.95520748 0.00291280 -0.00005599 0.95520748 0.00296681 -0.00009235 0.95520748 0.00292966 -0.00007055 0.95506522 0.00269531 -0.00005989 0.95506522 0.00271503 -0.00005344 0.95506522 0.00278494 -0.00004717 0.95506522 0.00285021 -0.00004389 0.95506522 0.00288859 -0.00003060 0.95617955 0.00289119 -0.00001963 0.95617955 0.00291052 -0.00001312 0.95617955 0.00299100 -0.00000672 0.95617955 0.00300902 0.00000030 0.95617955 0.00305925 -0.00000192 0.95617955 0.00306733 0.00000253 0.95617955 0.00309943 -0.00000734 0.95605186 0.00275451 -0.00006124 0.95605186 0.00276548 -0.00004758 0.95605186 0.00283886 -0.00002992 0.95605186 0.00293062 -0.00001364 0.95605186 0.00300939 0.00002306
0.81000000 0.95636857 0.00273352 -0.00003955 0.95636857 0.00276932 -0.00003844 0.95636857 0.00283815 -0.00004160 0.95636857 0.00284489 -0.00004167 0.95636857 0.00287544 -0.00004181 0.95636857 0.00285838 -0.00003693 0.95636857 0.00277388 -0.00002755 0.95636857 0.00276392 0.00000449 0.95605071 0.00263676 -0.00005794 0.95605071 0.00263896 -0.00005010 0.95605071 0.00268823 -0.00004223 0.95605071 0.00276748 -0.00003600 0.95605071 0.00281049 -0.00001591 0.95887137 0.00269605 -0.00003823 0.95887137 0.00275479 -0.00003424 0.95887137 0.00288537 -0.00003415 0.95887137 0.00290981 -0.00002998 0.95887137 0.00295291 -0.00003166 0.95887137 0.00292166 -0.00002624 0.95887137 0.00287878 -0.00003527 0.95887137 0.00282907 -0.00002030 0.95870612 0.00263247 -0.00006386 0.95870612 0.00262084 -0.00005461 0.95870612 0.00268935 -0.00004413 0.95870612 0.00280763 -0.00003095 0.95870612 0.00290097 -0.00000893 0.95815632 0.00280994 -0.00005204 0.95815632 0.00283888 -0.00005161 0.95815632 0.00289800 -0.00005372 0.95815632 0.00287909 -0.00005138 0.95815632 0.00289608 -0.00005813 0.95815632 0.00287972 -0.00006780 0.95815632 0.00282860 -0.00008986 0.95815632 0.00283156 -0.00014174 0.95801831 0.00261729 -0.00006103 0.95801831 0.00264491 -0.00005618 0.95801831 0.00272005 -0.00005167 0.95801831 0.00279681 -0.00004723 0.95801831 0.00284686 -0.00004295 0.95930210 0.00282448 -0.00002693 0.95930210 0.00286901 -0.00002022 0.95930210 0.00295737 -0.00001910 0.95930210 0.00300173 -0.00001432 0.95930210 0.00306479 -0.00001755 0.95930210 0.00305667 -0.00001093 0.95930210 0.00300113 -0.00001737 0.95917096 0.00266297 -0.00006303 0.95917096 0.00268346 -0.00005103 0.95917096 0.00276784 -0.00003656 0.95917096 0.00289205 -0.00001956 0.95917096 0.00300661 0.00000535
0.82000000 0.95923483 0.00268550 -0.00004431 0.95923483 0.00275731 -0.00004481 0.95923483 0.00278767 -0.00004938 0.95923483 0.00278615 -0.00004653 0.95923483 0.00281580 -0.00005053 0.95923483 0.00282167 -0.00004621 0.95923483 0.00274898 -0.00004065 0.95923483 0.00284700 -0.00011396 0.95893050 0.00255861 -0.00005884 0.95893050 0.00257321 -0.00005258 0.95893050 0.00263560 -0.00004590 0.95893050 0.00271112 -0.00004084 0.95893050 0.00277819 -0.00003030 0.96185051 0.00261839 -0.00004690 0.96185051 0.00272726 -0.00004484 0.96185051 0.00281291 -0.00004550 0.96185051 0.00286076 -0.00003848 0.96185051 0.00291746 -0.00004283 0.96185051 0.00291620 -0.00004924 0.96185051 0.00288662 -0.00004472 0.96185051 0.00292062 -0.00011502 0.96156015 0.00254946 -0.00006443 0.96156015 0.00254801 -0.00005732 0.96156015 0.00262539 -0.00004888 0.96156015 0.00274981 -0.00003749 0.96156015 0.00286460 -0.00002209 0.96096049 0.00274813 -0.00005678 0.96096049 0.00279485 -0.00005837 0.96096049 0.00283049 -0.00005905 0.96096049 0.00281717 -0.00005294 0.96096049 0.00284729 -0.00006097 0.96096049 0.00285105 -0.00007301 0.96096049 0.00280315 -0.00007724 0.96096049 0.00277416 -0.00008156 0.96080002 0.00254069 -0.00006185 0.96080002 0.00258014 -0.00005862 0.96080002 0.00265446 -0.00005468 0.96080002 0.00273759 -0.00005011 0.96080002 0.00279409 -0.00005093 0.96236920 0.00274483 -0.00003603 0.96236920 0.00285575 -0.00003038 0.96236920 0.00290740 -0.00003094 0.96236920 0.00295537 -0.00002355 0.96236920 0.00304637 -0.00003039 0.96236920 0.00304562 -0.00003060 0.96236920 0.00304323 -0.00003150 0.96219053 0.00257057 -0.00006481 0.96219053 0.00260734 -0.00005472 0.96219053 0.00270282 -0.00004222 0.96219053 0.00284566 -0.00002968 0.96219053 0.00299081 -0.00001365
0.83000000 0.96203889 0.00264436 -0.00004913 0.96203889 0.00271378 -0.00005359 0.96203889 0.00271863 -0.00005389 0.96203889 0.00273912 -0.00005104 0.96203889 0.00274980 -0.00005387 0.96203889 0.00277288 -0.00005391 0.96203889 0.00272409 -0.00003943 0.96203889 0.00279934 -0.00015644 0.96176004 0.00248570 -0.00006015 0.96176004 0.00250703 -0.00005498 0.96176004 0.00257773 -0.00005097 0.96176004 0.00265813 -0.00004605 0.96176004 0.00273609 -0.00003097 0.96473657 0.00256377 -0.00005300 0.96473657 0.00268249 -0.00005486 0.96473657 0.00273484 -0.00005485 0.96473657 0.00281570 -0.00005022 0.96473657 0.00283925 -0.00004947 0.96473657 0.00289837 -0.00005821 0.96473657 0.00284166 -0.00004613 0.96473657 0.00285557 -0.00014039 0.96446963 0.00247189 -0.00006576 0.96446963 0.00247594 -0.00006031 0.96446963 0.00255902 -0.00005453 0.96446963 0.00269155 -0.00004531 0.96446963 0.00281569 -0.00002983 0.96368148 0.00269933 -0.00006052 0.96368148 0.00275099 -0.00006390 0.96368148 0.00273654 -0.00006159 0.96368148 0.00276579 -0.00005788 0.96368148 0.00278389 -0.00006041 0.96368148 0.00280329 -0.00007163 0.96368148 0.00275030 -0.00006576 0.96368148 0.00270258 -0.00009936 0.96359910 0.00247016 -0.00006332 0.96359910 0.00251352 -0.00006110 0.96359910 0.00259241 -0.00005839 0.96359910 0.00267731 -0.00005385 0.96359910 0.00274674 -0.00004843 0.96544117 0.00268614 -0.00004424 0.96544117 0.00281309 -0.00004203 0.96544117 0.00284757 -0.00004202 0.96544117 0.00292638 -0.00004089 0.96544117 0.00298545 -0.00004016 0.96544117 0.00304553 -0.00005106 0.96544117 0.00302786 -0.00004452 0.96525780 0.00248134 -0.00006746 0.96525780 0.00252742 -0.00005896 0.96525780 0.00263536 -0.00004935 0.96525780 0.00279310 -0.00003900 0.96525780 0.00296121 -0.00002337
0.84000000 0.96457644 0.00258252 -0.00005213 0.96457644 0.00265572 -0.00005570 0.96457644 0.00267795 -0.00005443 0.96457644 0.00270326 -0.00005786 0.96457644 0.00270174 -0.00005444 0.96457644 0.00268055 -0.00004864 0.96457644 0.00271960 -0.00003434 0.96457644 0.00263153 -0.00000302 0.96460483 0.00241333 -0.00006163 0.96460483 0.00244215 -0.00005783 0.96460483 0.00252228 -0.00005548 0.96460483 0.00260487 -0.00005260 0.96460483 0.00270492 -0.00005188 0.96739048 0.00249747 -0.00005780 0.96739048 0.00260953 -0.00006220 0.96739048 0.00267952 -0.00006031 0.96739048 0.00276749 -0.00006441 0.96739048 0.00280464 -0.00005553 0.96739048 0.00281112 -0.00005125 0.96739048 0.00279887 -0.00004480 0.96739048 0.00277336 -0.00000164 0.96750633 0.00239452 -0.00006746 0.96750633 0.00240610 -0.00006400 0.96750633 0.00248919 -0.00006214 0.96750633 0.00262799 -0.00005708 0.96750633 0.00278222 -0.00006349 0.96630481 0.00263043 -0.00006424 0.96630481 0.00268058 -0.00006690 0.96630481 0.00267562 -0.00006575 0.96630481 0.00271665 -0.00006669 0.96630481 0.00273749 -0.00006401 0.96630481 0.00271270 -0.00006343 0.96630481 0.00266726 -0.00004460 0.96630481 0.00263901 -0.00000821 0.96651255 0.00239968 -0.00006509 0.96651255 0.00244779 -0.00006432 0.96651255 0.00252565 -0.00006403 0.96651255 0.00261616 -0.00006124 0.96651255 0.00270489 -0.00007555 0.96829982 0.00260795 -0.00005059 0.96829982 0.00274031 -0.00005173 0.96829982 0.00281773 -0.00005011 0.96829982 0.00289221 -0.00005819 0.96829982 0.00295599 -0.00005195 0.96829982 0.00297165 -0.00005165 0.96829982 0.00295379 -0.00004643 0.96843329 0.00239079 -0.00007051 0.96843329 0.00244977 -0.00006395 0.96843329 0.00256372 -0.00005822 0.96843329 0.00273668 -0.00005117 0.96843329 0.00292410 -0.00005994
0.85000000 0.96738051 0.00253077 -0.00006027 0.96738051 0.00259910 -0.00006236 0.96738051 0.00260323 -0.00006242 0.96738051 0.00262565 -0.00006517 0.96738051 0.00263160 -0.00006295 0.96738051 0.00260905 -0.00006081 0.96738051 0.00266271 -0.00006769 0.96738051 0.00257866 -0.00002786 0.96733951 0.00233969 -0.00006270 0.96733951 0.00237212 -0.00006013 0.96733951 0.00245782 -0.00006024 0.96733951 0.00253833 -0.00005771 0.96733951 0.00264524 -0.00006901 0.97032058 0.00243926 -0.00006763 0.97032058 0.00254059 -0.00007146 0.97032058 0.00260862 -0.00007252 0.97032058 0.00266346 -0.00007644 0.97032058 0.00273487 -0.00007420 0.97032058 0.00271225 -0.00007302 0.97032058 0.00272889 -0.00008412 0.97032058 0.00272009 -0.00006410 0.97036462 0.00231734 -0.00006858 0.97036462 0.00233292 -0.00006688 0.97036462 0.00242348 -0.00006836 0.97036462 0.00255406 -0.00006606 0.97036462 0.00271137 -0.00007962 0.96897906 0.00257021 -0.00007047 0.96897906 0.00260721 -0.00007133 0.96897906 0.00259999 -0.00006986 0.96897906 0.00262315 -0.00007208 0.96897906 0.00266145 -0.00006879 0.96897906 0.00265120 -0.00006361 0.96897906 0.00259335 -0.00005254 0.96897906 0.00258821 -0.00003223 0.96912563 0.00232778 -0.00006594 0.96912563 0.00237623 -0.00006623 0.96912563 0.00245736 -0.00006725 0.96912563 0.00254285 -0.00006452 0.96912563 0.00263297 -0.00006869 0.97132269 0.00253761 -0.00006224 0.97132269 0.00267218 -0.00006284 0.97132269 0.00276621 -0.00006243 0.97132269 0.00280410 -0.00007162 0.97132269 0.00288627 -0.00007309 0.97132269 0.00289149 -0.00007298 0.97132269 0.00289269 -0.00008472 0.97138708 0.00231348 -0.00007182 0.97138708 0.00236607 -0.00006787 0.97138708 0.00249601 -0.00006563 0.97138708 0.00266580 -0.00006166 0.97138708 0.00285769 -0.00007612
0.86000000 0.96986478 0.00248191 -0.00006528 0.96986478 0.00253933 -0.00006708 0.96986478 0.00254152 -0.00006605 0.96986478 0.00258152 -0.00006698 0.96986478 0.00254343 -0.00006261 0.96986478 0.00255920 -0.00005575 0.96986478 0.00258063 -0.00007440 0.96986478 0.00264456 -0.00002973 0.96995372 0.00227131 -0.00006377 0.96995372 0.00230448 -0.00006246 0.96995372 0.00239616 -0.00006449 0.96995372 0.00247389 -0.00006330 0.96995372 0.00259112 -0.00007209 0.97288332 0.00238075 -0.00007331 0.97288332 0.00247792 -0.00007807 0.97288332 0.00253339 -0.00008123 0.97288332 0.00259707 -0.00008283 0.97288332 0.00262784 -0.00008202 0.97288332 0.00266272 -0.00006912 0.97288332 0.00265968 -0.00007912 0.97288332 0.00271570 -0.00006185 0.97314662 0.00224538 -0.00006988 0.97314662 0.00226190 -0.00006986 0.97314662 0.00235214 -0.00007454 0.97314662 0.00247885 -0.00007830 0.97314662 0.00264754 -0.00008762 0.97154788 0.00250550 -0.00007540 0.97154788 0.00253203 -0.00007595 0.97154788 0.00253605 -0.00007532 0.97154788 0.00255718 -0.00007834 0.97154788 0.00256525 -0.00007323 0.97154788 0.00257477 -0.00005797 0.97154788 0.00252829 -0.00006590 0.97154788 0.00259852 -0.00005076 0.97175545 0.00226069 -0.00006725 0.97175545 0.00230548 -0.00006850 0.97175545 0.00238707 -0.00007148 0.97175545 0.00247192 -0.00007098 0.97175545 0.00255662 -0.00007160 0.97407934 0.00246300 -0.00007093 0.97407934 0.00260467 -0.00007298 0.97407934 0.00270098 -0.00007467 0.97407934 0.00275765 -0.00007997 0.97407934 0.00278363 -0.00008334 0.97407934 0.00282584 -0.00007207 0.97407934 0.00282542 -0.00008712 0.97432556 0.00224228 -0.00007348 0.97432556 0.00228411 -0.00007238 0.97432556 0.00242224 -0.00007375 0.97432556 0.00259414 -0.00007545 0.97432556 0.00278586 -0.00008772
0.87000000 0.97260198 0.00241900 -0.00007138 0.97260198 0.00246149 -0.00007415 0.97260198 0.00248299 -0.00007465 0.97260198 0.00249786 -0.00007778 0.97260198 0.00246244 -0.00007401 0.97260198 0.00250258 -0.00008297 0.97260198 0.00251989 -0.00009716 0.97260198 0.00251530 -0.00005665 0.97254155 0.00220154 -0.00006495 0.97254155 0.00224187 -0.00006510 0.97254155 0.00232597 -0.00006760 0.97254155 0.00241602 -0.00006975 0.97254155 0.00250395 -0.00008665 0.97563123 0.00231954 -0.00008058 0.97563123 0.00239890 -0.00008643 0.97563123 0.00246538 -0.00009279 0.97563123 0.00251562 -0.00009640 0.97563123 0.00252413 -0.00009653 0.97563123 0.00258790 -0.00009405 0.97563123 0.00258132 -0.00010519 0.97563123 0.00254347 -0.00006454 0.97562480 0.00217304 -0.00007035 0.97562480 0.00219794 -0.00007199 0.97562480 0.00227897 -0.00007751 0.97562480 0.00240906 -0.00008461 0.97562480 0.00255165 -0.00009538 0.97411679 0.00243160 -0.00007975 0.97411679 0.00244973 -0.00008050 0.97411679 0.00246380 -0.00008134 0.97411679 0.00248466 -0.00008414 0.97411679 0.00247068 -0.00008037 0.97411679 0.00247726 -0.00006602 0.97411679 0.00248213 -0.00007081 0.97411679 0.00247993 -0.00004138 0.97415644 0.00219330 -0.00006792 0.97415644 0.00224196 -0.00007032 0.97415644 0.00231424 -0.00007296 0.97415644 0.00240608 -0.00007470 0.97415644 0.00247930 -0.00007368 0.97694914 0.00238456 -0.00008111 0.97694914 0.00251983 -0.00008413 0.97694914 0.00263106 -0.00008879 0.97694914 0.00268996 -0.00009321 0.97694914 0.00268474 -0.00009990 0.97694914 0.00273179 -0.00009615 0.97694914 0.00273823 -0.00010576 0.97701954 0.00217066 -0.00007442 0.97701954 0.00220771 -0.00007649 0.97701954 0.00234033 -0.00007899 0.97701954 0.00252527 -0.00008515 0.97701954 0.00268624 -0.00010144
0.88000000 0.97503556 0.00235645 -0.00007497 0.97503556 0.00238690 -0.00007885 0.97503556 0.00239616 -0.00007857 0.97503556 0.00242285 -0.00008107 0.97503556 0.00242283 -0.00007587 0.97503556 0.00241812 -0.00008540 0.97503556 0.00245728 -0.00007942 0.97503556 0.00239666 -0.00017483 0.97504650 0.00213459 -0.00006599 0.97504650 0.00217211 -0.00006700 0.97504650 0.00225736 -0.00007077 0.97504650 0.00234878 -0.00007430 0.97504650 0.00243479 -0.00008848 0.97811241 0.00225067 -0.00008450 0.97811241 0.00232754 -0.00009322 0.97811241 0.00236483 -0.00009743 0.97811241 0.00241670 -0.00010620 0.97811241 0.00244699 -0.00010408 0.97811241 0.00245691 -0.00010690 0.97811241 0.00253942 -0.00009000 0.97811241 0.00244956 -0.00017107 0.97816800 0.00210205 -0.00007116 0.97816800 0.00212668 -0.00007409 0.97816800 0.00221008 -0.00008166 0.97816800 0.00232627 -0.00009205 0.97816800 0.00247269 -0.00010541 0.97659935 0.00235178 -0.00008303 0.97659935 0.00236979 -0.00008584 0.97659935 0.00236903 -0.00008581 0.97659935 0.00239956 -0.00008881 0.97659935 0.00239878 -0.00008917 0.97659935 0.00237520 -0.00007809 0.97659935 0.00247459 -0.00006283 0.97659935 0.00239514 -0.00016665 0.97670167 0.00212711 -0.00006918 0.97670167 0.00217034 -0.00007224 0.97670167 0.00224372 -0.00007650 0.97670167 0.00232645 -0.00008063 0.97670167 0.00241029 -0.00008398 0.97960315 0.00229584 -0.00008905 0.97960315 0.00243335 -0.00009488 0.97960315 0.00252219 -0.00009693 0.97960315 0.00261500 -0.00010542 0.97960315 0.00261845 -0.00011073 0.97960315 0.00260495 -0.00011419 0.97960315 0.00269596 -0.00009295 0.97976166 0.00210085 -0.00007568 0.97976166 0.00212006 -0.00008050 0.97976166 0.00226745 -0.00008561 0.97976166 0.00244107 -0.00009609 0.97976166 0.00260798 -0.00011482
0.89000000 0.97749277 0.00228728 -0.00008010 0.97749277 0.00230960 -0.00008283 0.97749277 0.00232712 -0.00008602 0.97749277 0.00233395 -0.00008438 0.97749277 0.00233422 -0.00008931 0.97749277 0.00232935 -0.00009437 0.97749277 0.00232945 -0.00010740 0.97749277 0.00239525 -0.00016190 0.97749145 0.00207011 -0.00006701 0.97749145 0.00210944 -0.00006948 0.97749145 0.00218520 -0.00007366 0.97749145 0.00227154 -0.00007954 0.97749145 0.00234674 -0.00008961 0.98058797 0.00218582 -0.00009005 0.98058797 0.00224913 -0.00009853 0.98058797 0.00228289 -0.00010552 0.98058797 0.00232075 -0.00011175 0.98058797 0.00234358 -0.00011557 0.98058797 0.00233708 -0.00012029 0.98058797 0.00236616 -0.00012292 0.98058797 0.00239777 -0.00012977 0.98060245 0.00203594 -0.00007200 0.98060245 0.00206130 -0.00007638 0.98060245 0.00213441 -0.00008450 0.98060245 0.00223867 -0.00009826 0.98060245 0.00235966 -0.00010744 0.97901070 0.00227422 -0.00008700 0.97901070 0.00228182 -0.00008946 0.97901070 0.00229491 -0.00009191 0.97901070 0.00230436 -0.00009172 0.97901070 0.00229924 -0.00009197 0.97901070 0.00228501 -0.00009055 0.97901070 0.00234519 -0.00009219 0.97901070 0.00235891 -0.00013177 0.97908869 0.00206551 -0.00007024 0.97908869 0.00210374 -0.00007418 0.97908869 0.00216510 -0.00007878 0.97908869 0.00224640 -0.00008497 0.97908869 0.00231676 -0.00008054 0.98222364 0.00220974 -0.00009824 0.98222364 0.00234017 -0.00010435 0.98222364 0.00243275 -0.00010907 0.98222364 0.00252423 -0.00011359 0.98222364 0.00250255 -0.00012045 0.98222364 0.00247832 -0.00012806 0.98222364 0.00250949 -0.00012389 0.98233156 0.00203421 -0.00007668 0.98233156 0.00205217 -0.00008343 0.98233156 0.00218168 -0.00009076 0.98233156 0.00234824 -0.00010460 0.98233156 0.00249798 -0.00011395
0.90000000 0.97964711 0.00222419 -0.00008276 0.97964711 0.00224047 -0.00008461 0.97964711 0.00225105 -0.00008849 0.97964711 0.00224190 -0.00008374 0.97964711 0.00225887 -0.00008967 0.97964711 0.00225181 -0.00008273 0.97964711 0.00223618 -0.00008803 0.97964711 0.00222943 -0.00003296 0.97969490 0.00200895 -0.00006745 0.97969490 0.00204736 -0.00007096 0.97969490 0.00211885 -0.00007601 0.97969490 0.00220126 -0.00008283 0.97969490 0.00225771 -0.00008489 0.98280456 0.00212615 -0.00009393 0.98280456 0.00218308 -0.00010207 0.98280456 0.00220847 -0.00011115 0.98280456 0.00221108 -0.00011237 0.98280456 0.00221410 -0.00012384 0.98280456 0.00222002 -0.00012038 0.98280456 0.00223148 -0.00011789 0.98280456 0.00226850 -0.00004498 0.98286248 0.00197420 -0.00007242 0.98286248 0.00199647 -0.00007775 0.98286248 0.00206578 -0.00008766 0.98286248 0.00215807 -0.00010366 0.98286248 0.00224209 -0.00010755 0.98117173 0.00220596 -0.00008940 0.98117173 0.00220479 -0.00009171 0.98117173 0.00221470 -0.00009515 0.98117173 0.00220820 -0.00009195 0.98117173 0.00219675 -0.00009236 0.98117173 0.00219186 -0.00009122 0.98117173 0.00225348 -0.00008760 0.98117173 0.00229273 0.00000775 0.98137286 0.00200480 -0.00007093 0.98137286 0.00203736 -0.00007554 0.98137286 0.00209454 -0.00008167 0.98137286 0.00216833 -0.00009021 0.98137286 0.00222692 -0.00008834 0.98458744 0.00212347 -0.00010621 0.98458744 0.00224889 -0.00011236 0.98458744 0.00233527 -0.00011780 0.98458744 0.00240863 -0.00011847 0.98458744 0.00238456 -0.00012844 0.98458744 0.00237067 -0.00012704 0.98458744 0.00236255 -0.00012671 0.98467612 0.00197187 -0.00007720 0.98467612 0.00198708 -0.00008484 0.98467612 0.00210257 -0.00009544 0.98467612 0.00225749 -0.00011099 0.98467612 0.00237616 -0.00011449
0.91000000 0.98184538 0.00215254 -0.00008545 0.98184538 0.00214358 -0.00008702 0.98184538 0.00216510 -0.00009092 0.98184538 0.00214049 -0.00008896 0.98184538 0.00216951 -0.00009139 0.98184538 0.00218897 -0.00009560 0.98184538 0.00217492 -0.00010259 0.98184538 0.00213906 -0.00003893 0.98195483 0.00194702 -0.00006806 0.98195483 0.00198494 -0.00007265 0.98195483 0.00204184 -0.00007794 0.98195483 0.00212589 -0.00008733 0.98195483 0.00215925 -0.00009001 0.98506985 0.00205759 -0.00009834 0.98506985 0.00208322 -0.00010467 0.98506985 0.00211422 -0.00011581 0.98506985 0.00209916 -0.00011914 0.98506985 0.00210369 -0.00012671 0.98506985 0.00213431 -0.00013055 0.98506985 0.00213029 -0.00014763 0.98506985 0.00217562 -0.00011039 0.98522764 0.00191018 -0.00007318 0.98522764 0.00193367 -0.00007977 0.98522764 0.00198685 -0.00009027 0.98522764 0.00206546 -0.00010935 0.98522764 0.00209760 -0.00012306 0.98336626 0.00212643 -0.00009180 0.98336626 0.00210545 -0.00009350 0.98336626 0.00212075 -0.00009777 0.98336626 0.00210579 -0.00009625 0.98336626 0.00210304 -0.00009352 0.98336626 0.00212565 -0.00009966 0.98336626 0.00213687 -0.00010372 0.98336626 0.00216201 -0.00002631 0.98361160 0.00194312 -0.00007147 0.98361160 0.00197300 -0.00007703 0.98361160 0.00201427 -0.00008336 0.98361160 0.00207726 -0.00009270 0.98361160 0.00212122 -0.00009604 0.98696733 0.00204211 -0.00011285 0.98696733 0.00212521 -0.00011875 0.98696733 0.00222790 -0.00012710 0.98696733 0.00227553 -0.00012857 0.98696733 0.00227635 -0.00013159 0.98696733 0.00226058 -0.00013729 0.98696733 0.00224988 -0.00015323 0.98714304 0.00190798 -0.00007801 0.98714304 0.00192435 -0.00008706 0.98714304 0.00200955 -0.00010010 0.98714304 0.00215728 -0.00011822 0.98714304 0.00223144 -0.00012893
0.92000000 0.98399481 0.00207347 -0.00008849 0.98399481 0.00207402 -0.00009085 0.98399481 0.00207413 -0.00009239 0.98399481 0.00206062 -0.00009556 0.98399481 0.00207588 -0.00009238 0.98399481 0.00207212 -0.00009268 0.98399481 0.00203161 -0.00009907 0.98399481 0.00206683 -0.00009556 0.98412253 0.00188800 -0.00006863 0.98412253 0.00192196 -0.00007437 0.98412253 0.00197297 -0.00008044 0.98412253 0.00204686 -0.00009052 0.98412253 0.00208769 -0.00009772 0.98709918 0.00199254 -0.00010049 0.98709918 0.00201187 -0.00010759 0.98709918 0.00202418 -0.00011603 0.98709918 0.00199759 -0.00012258 0.98709918 0.00199533 -0.00012479 0.98709918 0.00197260 -0.00013246 0.98709918 0.00196947 -0.00013651 0.98709918 0.00203594 -0.00012458 0.98734097 0.00184962 -0.00007344 0.98734097 0.00187323 -0.00008117 0.98734097 0.00191667 -0.00009257 0.98734097 0.00197393 -0.00011181 0.98734097 0.00199346 -0.00013142 0.98559767 0.00204819 -0.00009527 0.98559767 0.00203102 -0.00009786 0.98559767 0.00202080 -0.00010055 0.98559767 0.00200224 -0.00010096 0.98559767 0.00200833 -0.00010084 0.98559767 0.00201851 -0.00010812 0.98559767 0.00201039 -0.00012604 0.98559767 0.00207282 -0.00014107 0.98575434 0.00188386 -0.00007196 0.98575434 0.00190843 -0.00007835 0.98575434 0.00194383 -0.00008558 0.98575434 0.00199158 -0.00009484 0.98575434 0.00203451 -0.00010611 0.98917431 0.00197864 -0.00011660 0.98917431 0.00202360 -0.00012676 0.98917431 0.00210791 -0.00013281 0.98917431 0.00214137 -0.00013532 0.98917431 0.00217308 -0.00013208 0.98917431 0.00209521 -0.00014398 0.98917431 0.00209098 -0.00015280 0.98931797 0.00184731 -0.00007827 0.98931797 0.00186499 -0.00008856 0.98931797 0.00192274 -0.00010458 0.98931797 0.00205147 -0.00012215 0.98931797 0.00211354 -0.00013399
0.93000000 0.98603200 0.00200404 -0.00009048 0.98603200 0.00199811 -0.00009334 0.98603200 0.00198087 -0.00009387 0.98603200 0.00196950 -0.00009708 0.98603200 0.00196883 -0.00009674 0.98603200 0.00198982 -0.00009917 0.98603200 0.00195083 -0.00009847 0.98603200 0.00199251 -0.00017132 0.98608349 0.00182818 -0.00006856 0.98608349 0.00185947 -0.00007519 0.98608349 0.00190084 -0.00008144 0.98608349 0.00196257 -0.00009064 0.98608349 0.00199173 -0.00009378 0.98916156 0.00192864 -0.00010349 0.98916156 0.00193983 -0.00011173 0.98916156 0.00192008 -0.00011712 0.98916156 0.00188955 -0.00012593 0.98916156 0.00186852 -0.00012943 0.98916156 0.00187532 -0.00014296 0.98916156 0.00185205 -0.00014550 0.98916156 0.00186648 -0.00025273 0.98929001 0.00178973 -0.00007328 0.98929001 0.00180892 -0.00008185 0.98929001 0.00184666 -0.00009390 0.98929001 0.00188165 -0.00011184 0.98929001 0.00188319 -0.00013374 0.98765403 0.00197158 -0.00009712 0.98765403 0.00195206 -0.00010056 0.98765403 0.00192503 -0.00010239 0.98765403 0.00189962 -0.00010374 0.98765403 0.00190770 -0.00010606 0.98765403 0.00195956 -0.00011705 0.98765403 0.00189573 -0.00013623 0.98765403 0.00195752 -0.00022358 0.98774046 0.00182417 -0.00007196 0.98774046 0.00184219 -0.00007899 0.98774046 0.00187067 -0.00008668 0.98774046 0.00190604 -0.00009589 0.98774046 0.00194348 -0.00011010 0.99132497 0.00192075 -0.00011988 0.99132497 0.00192693 -0.00013289 0.99132497 0.00197733 -0.00013895 0.99132497 0.00200266 -0.00014285 0.99132497 0.00202128 -0.00013861 0.99132497 0.00199892 -0.00015192 0.99132497 0.00196563 -0.00016078 0.99137453 0.00178654 -0.00007817 0.99137453 0.00180281 -0.00008948 0.99137453 0.00183662 -0.00010804 0.99137453 0.00194388 -0.00012418 0.99137453 0.00198799 -0.00013773
0.94000000 0.98788215 0.00192049 -0.00009075 0.98788215 0.00190833 -0.00009412 0.98788215 0.00188730 -0.00009369 0.98788215 0.00188865 -0.00009714 0.98788215 0.00187109 -0.00009808 0.98788215 0.00188428 -0.00009572 0.98788215 0.00185108 -0.00008782 0.98788215 0.00183067 -0.00009802 0.98807748 0.00177114 -0.00006879 0.98807748 0.00179510 -0.00007577 0.98807748 0.00183333 -0.00008363 0.98807748 0.00187698 -0.00009228 0.98807748 0.00189395 -0.00009308 0.99084381 0.00184744 -0.00010214 0.99084381 0.00185760 -0.00011050 0.99084381 0.00181880 -0.00011425 0.99084381 0.00179046 -0.00012141 0.99084381 0.00175455 -0.00012707 0.99084381 0.00173994 -0.00012923 0.99084381 0.00171124 -0.00014007 0.99084381 0.00163384 -0.00019718 0.99110863 0.00173184 -0.00007302 0.99110863 0.00174596 -0.00008173 0.99110863 0.00177816 -0.00009464 0.99110863 0.00179536 -0.00011166 0.99110863 0.00175937 -0.00013352 0.98944483 0.00188377 -0.00009650 0.98944483 0.00186208 -0.00010032 0.98944483 0.00183077 -0.00010084 0.98944483 0.00181254 -0.00010383 0.98944483 0.00180585 -0.00010615 0.98944483 0.00183231 -0.00011133 0.98944483 0.00180079 -0.00012308 0.98944483 0.00175116 -0.00019465 0.98969030 0.00176626 -0.00007203 0.98969030 0.00177617 -0.00007925 0.98969030 0.00180129 -0.00008831 0.98969030 0.00182085 -0.00009818 0.98969030 0.00183139 -0.00011270 0.99308259 0.00184121 -0.00011874 0.99308259 0.00184644 -0.00013261 0.99308259 0.00184194 -0.00014051 0.99308259 0.00186797 -0.00014254 0.99308259 0.00187678 -0.00013776 0.99308259 0.00185644 -0.00013597 0.99308259 0.00180621 -0.00014894 0.99341025 0.00172909 -0.00007823 0.99341025 0.00173892 -0.00008998 0.99341025 0.00176943 -0.00010990 0.99341025 0.00183618 -0.00012827 0.99341025 0.00184053 -0.00014593
0.95000000 0.98970560 0.00183593 -0.00009181 0.98970560 0.00181574 -0.00009339 0.98970560 0.00180191 -0.00009607 0.98970560 0.00179097 -0.00009585 0.98970560 0.00176563 -0.00009672 0.98970560 0.00177223 -0.00009488 0.98970560 0.00178147 -0.00008524 0.98970560 0.00179910 -0.00000772 0.99000756 0.00171748 -0.00006905 0.99000756 0.00173185 -0.00007615 0.99000756 0.00175967 -0.00008455 0.99000756 0.00178934 -0.00009401 0.99000756 0.00178773 -0.00009996 0.99244265 0.00176701 -0.00010109 0.99244265 0.00176186 -0.00010794 0.99244265 0.00172065 -0.00011309 0.99244265 0.00167991 -0.00011588 0.99244265 0.00162533 -0.00011789 0.99244265 0.00160831 -0.00012045 0.99244265 0.00160756 -0.00012461 0.99244265 0.00154912 -0.00006006 0.99282081 0.00167744 -0.00007267 0.99282081 0.00168422 -0.00008144 0.99282081 0.00170454 -0.00009423 0.99282081 0.00170110 -0.00011035 0.99282081 0.00164542 -0.00012954 0.99114508 0.00179667 -0.00009631 0.99114508 0.00176178 -0.00009816 0.99114508 0.00172526 -0.00009908 0.99114508 0.00171561 -0.00010132 0.99114508 0.00169756 -0.00010316 0.99114508 0.00172996 -0.00010804 0.99114508 0.00172520 -0.00010690 0.99114508 0.00158305 -0.00008224 0.99153259 0.00171183 -0.00007203 0.99153259 0.00171275 -0.00007927 0.99153259 0.00172568 -0.00008869 0.99153259 0.00173130 -0.00009930 0.99153259 0.00172827 -0.00011606 0.99473812 0.00175925 -0.00011794 0.99473812 0.00175155 -0.00012972 0.99473812 0.00170454 -0.00014155 0.99473812 0.00171439 -0.00014046 0.99473812 0.00170923 -0.00013523 0.99473812 0.00171708 -0.00012785 0.99473812 0.00169344 -0.00013194 0.99526820 0.00167525 -0.00007810 0.99526820 0.00167792 -0.00009002 0.99526820 0.00169604 -0.00010997 0.99526820 0.00172339 -0.00013000 0.99526820 0.00171353 -0.00014808
0.96000000 0.99140966 0.00175410 -0.00009229 0.99140966 0.00172384 -0.00009222 0.99140966 0.00171210 -0.00009625 0.99140966 0.00169330 -0.00009525 0.99140966 0.00170081 -0.00009786 0.99140966 0.00168377 -0.00009309 0.99140966 0.00171661 -0.00008595 0.99140966 0.00165783 -0.00005494 0.99169700 0.00166079 -0.00006850 0.99169700 0.00166957 -0.00007588 0.99169700 0.00168697 -0.00008467 0.99169700 0.00169995 -0.00009296 0.99169700 0.00169729 -0.00010102 0.99391511 0.00169594 -0.00010056 0.99391511 0.00166768 -0.00010412 0.99391511 0.00162875 -0.00010975 0.99391511 0.00157484 -0.00011029 0.99391511 0.00154548 -0.00011419 0.99391511 0.00151488 -0.00011247 0.99391511 0.00147919 -0.00010424 0.99391511 0.00147195 -0.00001968 0.99424471 0.00162099 -0.00007148 0.99424471 0.00162161 -0.00008030 0.99424471 0.00163167 -0.00009237 0.99424471 0.00160180 -0.00010440 0.99424471 0.00153434 -0.00012090 0.99271583 0.00171355 -0.00009581 0.99271583 0.00167040 -0.00009557 0.99271583 0.00163441 -0.00009760 0.99271583 0.00162405 -0.00009933 0.99271583 0.00162755 -0.00010417 0.99271583 0.00163136 -0.00010169 0.99271583 0.00162351 -0.00009442 0.99271583 0.00155615 -0.00005086 0.99312868 0.00165427 -0.00007118 0.99312868 0.00164876 -0.00007857 0.99312868 0.00165243 -0.00008791 0.99312868 0.00163716 -0.00009681 0.99312868 0.00162039 -0.00011297 0.99629753 0.00168407 -0.00011743 0.99629753 0.00166091 -0.00012621 0.99629753 0.00161111 -0.00013857 0.99629753 0.00155509 -0.00014030 0.99629753 0.00158570 -0.00013538 0.99629753 0.00162818 -0.00012019 0.99629753 0.00156810 -0.00011021 0.99678585 0.00161773 -0.00007692 0.99678585 0.00161864 -0.00008914 0.99678585 0.00162370 -0.00010828 0.99678585 0.00160043 -0.00012705 0.99678585 0.00158381 -0.00014483
0.97000000 0.99302338 0.00166900 -0.00009196 0.99302338 0.00164005 -0.00009269 0.99302338 0.00162449 -0.00009447 0.99302338 0.00160144 -0.00009547 0.99302338 0.00159834 -0.00009564 0.99302338 0.00156072 -0.00009099 0.99302338 0.00160341 -0.00008778 0.99302338 0.00157445 -0.00004698 0.99331545 0.00161023 -0.00006818 0.99331545 0.00161018 -0.00007557 0.99331545 0.00161744 -0.00008483 0.99331545 0.00161378 -0.00009217 0.99331545 0.00160733 -0.00009877 0.99534041 0.00161896 -0.00009905 0.99534041 0.00158081 -0.00010206 0.99534041 0.00153407 -0.00010503 0.99534041 0.00147833 -0.00010759 0.99534041 0.00142775 -0.00010582 0.99534041 0.00137737 -0.00010474 0.99534041 0.00138336 -0.00009982 0.99534041 0.00128363 -0.00009710 0.99564403 0.00156997 -0.00007057 0.99564403 0.00156234 -0.00007920 0.99564403 0.00156092 -0.00009095 0.99564403 0.00150762 -0.00010025 0.99564403 0.00142065 -0.00010794 0.99422693 0.00162552 -0.00009439 0.99422693 0.00158387 -0.00009495 0.99422693 0.00154698 -0.00009493 0.99422693 0.00153202 -0.00009728 0.99422693 0.00152020 -0.00009947 0.99422693 0.00150716 -0.00009794 0.99422693 0.00151155 -0.00008596 0.99422693 0.00146916 -0.00006594 0.99461445 0.00160154 -0.00007037 0.99461445 0.00158687 -0.00007767 0.99461445 0.00158076 -0.00008708 0.99461445 0.00155361 -0.00009506 0.99461445 0.00152754 -0.00010456 0.99784184 0.00160774 -0.00011672 0.99784184 0.00157349 -0.00012476 0.99784184 0.00150985 -0.00013383 0.99784184 0.00141030 -0.00014261 0.99784184 0.00141494 -0.00013503 0.99784184 0.00145336 -0.00012302 0.99784184 0.00145138 -0.00011449 0.99823616 0.00156622 -0.00007597 0.99823616 0.00155938 -0.00008801 0.99823616 0.00155020 -0.00010643 0.99823616 0.00148132 -0.00012628 0.99823616 0.00145246 -0.00013537
0.98000000 0.99461355 0.00157811 -0.00009096 0.99461355 0.00156073 -0.00009337 0.99461355 0.00153359 -0.00009307 0.99461355 0.00150467 -0.00009339 0.99461355 0.00149691 -0.00009498 0.99461355 0.00148380 -0.00009503 0.99461355 0.00147281 -0.00008940 0.99461355 0.00153199 -0.00008458 0.99490156 0.00156076 -0.00006786 0.99490156 0.00155052 -0.00007517 0.99490156 0.00154837 -0.00008487 0.99490156 0.00152853 -0.00009202 0.99490156 0.00150701 -0.00009735 0.99674999 0.00152646 -0.00009744 0.99674999 0.00150271 -0.00010049 0.99674999 0.00144138 -0.00010108 0.99674999 0.00136808 -0.00010125 0.99674999 0.00131717 -0.00010160 0.99674999 0.00128796 -0.00010123 0.99674999 0.00123572 -0.00009052 0.99674999 0.00130276 -0.00013261 0.99698854 0.00151927 -0.00006960 0.99698854 0.00150231 -0.00007802 0.99698854 0.00148559 -0.00008904 0.99698854 0.00141445 -0.00009591 0.99698854 0.00131706 -0.00009781 0.99563494 0.00153123 -0.00009212 0.99563494 0.00149052 -0.00009233 0.99563494 0.00146703 -0.00009241 0.99563494 0.00143539 -0.00009295 0.99563494 0.00142444 -0.00009570 0.99563494 0.00141053 -0.00009394 0.99563494 0.00136253 -0.00006434 0.99563494 0.00143629 -0.00002843 0.99610203 0.00154962 -0.00006967 0.99610203 0.00152533 -0.00007685 0.99610203 0.00150393 -0.00008578 0.99610203 0.00146863 -0.00009347 0.99610203 0.00143030 -0.00009998 0.99927847 0.00151863 -0.00011434 0.99927847 0.00148403 -0.00012219 0.99927847 0.00140947 -0.00012856 0.99927847 0.00129326 -0.00013617 0.99927847 0.00125768 -0.00013594 0.99927847 0.00131210 -0.00012627 0.99927847 0.00128042 -0.00010334 0.99961759 0.00151545 -0.00007496 0.99961759 0.00149922 -0.00008666 0.99961759 0.00147437 -0.00010408 0.99961759 0.00135931 -0.00012489 0.99961759 0.00132379 -0.00013075
0.99000000 0.99603816 0.00149660 -0.00008970 0.99603816 0.00147838 -0.00009247 0.99603816 0.00143687 -0.00009183 0.99603816 0.00142116 -0.00009299 0.99603816 0.00139344 -0.00009147 0.99603816 0.00140665 -0.00009149 0.99603816 0.00137941 -0.00009318 0.99603816 0.00142858 -0.00007271 0.99638812 0.00151122 -0.00006727 0.99638812 0.00148947 -0.00007438 0.99638812 0.00147975 -0.00008415 0.99638812 0.00144710 -0.00009162 0.99638812 0.00142386 -0.00009987 0.99790324 0.00144341 -0.00009451 0.99790324 0.00141578 -0.00009660 0.99790324 0.00134210 -0.00009555 0.99790324 0.00128028 -0.00009504 0.99790324 0.00121510 -0.00009295 0.99790324 0.00119303 -0.00008570 0.99790324 0.00116260 -0.00008501 0.99790324 0.00122785 -0.00008016 0.99818780 0.00146909 -0.00006831 0.99818780 0.00144184 -0.00007626 0.99818780 0.00141484 -0.00008626 0.99818780 0.00133138 -0.00009189 0.99818780 0.00123013 -0.00008882 0.99705902 0.00144582 -0.00009091 0.99705902 0.00140291 -0.00009092 0.99705902 0.00137328 -0.00009154 0.99705902 0.00135673 -0.00009271 0.99705902 0.00133217 -0.00009365 0.99705902 0.00131497 -0.00009154 0.99705902 0.00129042 -0.00007975 0.99705902 0.00134977 -0.00007315 0.99741437 0.00149856 -0.00006857 0.99741437 0.00146340 -0.00007540 0.99741437 0.00143198 -0.00008378 0.99741437 0.00138981 -0.00009154 0.99741437 0.00133707 -0.00009448 1.00049202 0.00143717 -0.00011153 1.00049202 0.00139308 -0.00011820 1.00049202 0.00129890 -0.00012210 1.00049202 0.00119538 -0.00012836 1.00049202 0.00111090 -0.00013574 1.00049202 0.00116383 -0.00012235 1.00049202 0.00118956 -0.00010417 1.00080001 0.00146493 -0.00007351 1.00080001 0.00143946 -0.00008467 1.00080001 0.00140012 -0.00010067 1.00080001 0.00127077 -0.00011919 1.00080001 0.00120710 -0.00012433
1.00000000 0.99746198 0.00142294 -0.00008949 0.99746198 0.00138794 -0.00009084 0.99746198 0.00135162 -0.00009133 0.99746198 0.00133124 -0.00009120 0.99746198 0.00130154 -0.00008816 0.99746198 0.00130140 -0.00009321 0.99746198 0.00128976 -0.00010096 0.99746198 0.00128218 -0.00007661 0.99773219 0.00146296 -0.00006643 0.99773219 0.00143439 -0.00007356 0.99773219 0.00141148 -0.00008269 0.99773219 0.00135901 -0.00008860 0.99773219 0.00132375 -0.00009390 0.99900175 0.00136931 -0.00009204 0.99900175 0.00131682 -0.00009233 0.99900175 0.00125376 -0.00009070 0.99900175 0.00117980 -0.00008732 0.99900175 0.00111749 -0.00008288 0.99900175 0.00109873 -0.00007857 0.99900175 0.00107185 -0.00007615 0.99900175 0.00110371 -0.00004626 0.99928701 0.00142148 -0.00006698 0.99928701 0.00138917 -0.00007485 0.99928701 0.00134439 -0.00008329 0.99928701 0.00124589 -0.00008650 0.99928701 0.00113405 -0.00007870 0.99839166 0.00136879 -0.00009011 0.99839166 0.00131368 -0.00008887 0.99839166 0.00129025 -0.00009006 0.99839166 0.00126029 -0.00008991 0.99839166 0.00124405 -0.00009034 0.99839166 0.00120505 -0.00008977 0.99839166 0.00120394 -0.00009195 0.99839166 0.00125544 -0.00009325 0.99867709 0.00144958 -0.00006749 0.99867709 0.00140811 -0.00007435 0.99867709 0.00136321 -0.00008183 0.99867709 0.00130592 -0.00008843 0.99867709 0.00123694 -0.00008913 1.00163242 0.00136205 -0.00010892 1.00163242 0.00129591 -0.00011297 1.00163242 0.00120359 -0.00011637 1.00163242 0.00108660 -0.00011928 1.00163242 0.00098265 -0.00012796 1.00163242 0.00100700 -0.00012390 1.00163242 0.00108323 -0.00011415 1.00184554 0.00141806 -0.00007200 1.00184554 0.00138651 -0.00008285 1.00184554 0.00132741 -0.00009673 1.00184554 0.00118013 -0.00011118 1.00184554 0.00107554 -0.00011399
1.01000000 0.99879335 0.00134649 -0.00008784 0.99879335 0.00129730 -0.00008904 0.99879335 0.00125426 -0.00008832 0.99879335 0.00123519 -0.00008878 0.99879335 0.00121610 -0.00009038 0.99879335 0.00119227 -0.00008847 0.99879335 0.00121898 -0.00009797 0.99879335 0.00121222 -0.00012673 0.99893436 0.00141587 -0.00006539 0.99893436 0.00137842 -0.00007220 0.99893436 0.00134144 -0.00008050 0.99893436 0.00127828 -0.00008553 0.99893436 0.00123256 -0.00008872 1.00011829 0.00128873 -0.00008895 1.00011829 0.00121821 -0.00008850 1.00011829 0.00115403 -0.00008469 1.00011829 0.00107986 -0.00008088 1.00011829 0.00104219 -0.00007809 1.00011829 0.00098349 -0.00006781 1.00011829 0.00103729 -0.00007212 1.00011829 0.00099198 -0.00004566 1.00035528 0.00137468 -0.00006565 1.00035528 0.00133365 -0.00007308 1.00035528 0.00127520 -0.00008071 1.00035528 0.00116599 -0.00008231 1.00035528 0.00104620 -0.00007365 0.99963516 0.00128100 -0.00008723 0.99963516 0.00122431 -0.00008685 0.99963516 0.00120003 -0.00008697 0.99963516 0.00117100 -0.00008702 0.99963516 0.00115711 -0.00008887 0.99963516 0.00109592 -0.00008116 0.99963516 0.00113035 -0.00009510 0.99963516 0.00115736 -0.00011619 0.99979858 0.00140012 -0.00006611 0.99979858 0.00135098 -0.00007264 0.99979858 0.00129598 -0.00007966 0.99979858 0.00122222 -0.00008453 0.99979858 0.00114303 -0.00008274 1.00270062 0.00127729 -0.00010468 1.00270062 0.00119582 -0.00010787 1.00270062 0.00109376 -0.00010877 1.00270062 0.00098085 -0.00010977 1.00270062 0.00089486 -0.00011971 1.00270062 0.00083691 -0.00012165 1.00270062 0.00099047 -0.00011470 1.00285494 0.00137131 -0.00007046 1.00285494 0.00133130 -0.00008076 1.00285494 0.00125651 -0.00009311 1.00285494 0.00109253 -0.00010441 1.00285494 0.00094519 -0.00011015
1.02000000 0.99992719 0.00127188 -0.00008624 0.99992719 0.00121196 -0.00008627 0.99992719 0.00117613 -0.00008665 0.99992719 0.00115122 -0.00008579 0.99992719 0.00114297 -0.00008604 0.99992719 0.00111566 -0.00008674 0.99992719 0.00114198 -0.00009529 0.99992719 0.00107654 -0.00011082 1.00006233 0.00136838 -0.00006414 1.00006233 0.00132613 -0.00007095 1.00006233 0.00127391 -0.00007822 1.00006233 0.00119573 -0.00008275 1.00006233 0.00114661 -0.00008371 1.00115463 0.00120689 -0.00008616 1.00115463 0.00113280 -0.00008514 1.00115463 0.00107169 -0.00008205 1.00115463 0.00100580 -0.00007630 1.00115463 0.00095769 -0.00007150 1.00115463 0.00092211 -0.00006965 1.00115463 0.00097194 -0.00007556 1.00115463 0.00094440 -0.00010471 1.00127456 0.00132846 -0.00006405 1.00127456 0.00128118 -0.00007113 1.00127456 0.00120546 -0.00007713 1.00127456 0.00108409 -0.00007645 1.00127456 0.00097398 -0.00006362 1.00067936 0.00119628 -0.00008397 1.00067936 0.00114284 -0.00008417 1.00067936 0.00112285 -0.00008462 1.00067936 0.00108988 -0.00008285 1.00067936 0.00107474 -0.00008217 1.00067936 0.00103001 -0.00007900 1.00067936 0.00106722 -0.00009222 1.00067936 0.00102676 -0.00009321 1.00081753 0.00135294 -0.00006465 1.00081753 0.00129780 -0.00007097 1.00081753 0.00122811 -0.00007691 1.00081753 0.00114480 -0.00008058 1.00081753 0.00106347 -0.00007560 1.00367705 0.00119090 -0.00010057 1.00367705 0.00110578 -0.00010307 1.00367705 0.00100428 -0.00010356 1.00367705 0.00089723 -0.00010339 1.00367705 0.00081107 -0.00010948 1.00367705 0.00071896 -0.00013067 1.00367705 0.00085912 -0.00013617 1.00368185 0.00132613 -0.00006864 1.00368185 0.00127968 -0.00007842 1.00368185 0.00118399 -0.00008844 1.00368185 0.00101007 -0.00009651 1.00368185 0.00083626 -0.00010433
1.03000000 1.00095418 0.00120089 -0.00008373 1.00095418 0.00113757 -0.00008349 1.00095418 0.00109197 -0.00008312 1.00095418 0.00105943 -0.00008096 1.00095418 0.00105873 -0.00008016 1.00095418 0.00105053 -0.00008367 1.00095418 0.00102505 -0.00007858 1.00095418 0.00101665 -0.00008630 1.00120083 0.00132263 -0.00006305 1.00120083 0.00127123 -0.00006952 1.00120083 0.00120598 -0.00007604 1.00120083 0.00112304 -0.00008151 1.00120083 0.00106209 -0.00008409 1.00201698 0.00113349 -0.00008249 1.00201698 0.00104795 -0.00008049 1.00201698 0.00096992 -0.00007599 1.00201698 0.00091754 -0.00006927 1.00201698 0.00088762 -0.00006424 1.00201698 0.00086901 -0.00006429 1.00201698 0.00089664 -0.00006427 1.00201698 0.00087853 -0.00007567 1.00222070 0.00128309 -0.00006258 1.00222070 0.00122759 -0.00006920 1.00222070 0.00113564 -0.00007385 1.00222070 0.00100941 -0.00007314 1.00222070 0.00091023 -0.00006429 1.00170321 0.00112495 -0.00008146 1.00170321 0.00106537 -0.00008134 1.00170321 0.00102942 -0.00008058 1.00170321 0.00100034 -0.00007857 1.00170321 0.00099175 -0.00007580 1.00170321 0.00096766 -0.00007808 1.00170321 0.00099490 -0.00009239 1.00170321 0.00093433 -0.00007224 1.00189500 0.00130566 -0.00006332 1.00189500 0.00124289 -0.00006938 1.00189500 0.00115944 -0.00007446 1.00189500 0.00106680 -0.00007835 1.00189500 0.00098660 -0.00007619 1.00441027 0.00111780 -0.00009569 1.00441027 0.00101505 -0.00009618 1.00441027 0.00089731 -0.00009431 1.00441027 0.00079999 -0.00009270 1.00441027 0.00073744 -0.00009585 1.00441027 0.00066150 -0.00011806 1.00441027 0.00069146 -0.00013028 1.00452863 0.00128003 -0.00006684 1.00452863 0.00122567 -0.00007602 1.00452863 0.00111078 -0.00008396 1.00452863 0.00093380 -0.00009080 1.00452863 0.00072770 -0.00010977
1.04000000 1.00198145 0.00112091 -0.00008087 1.00198145 0.00105419 -0.00008023 1.00198145 0.00100610 -0.00007947 1.00198145 0.00098776 -0.00007895 1.00198145 0.00096280 -0.00007598 1.00198145 0.00098046 -0.00007908 1.00198145 0.00095274 -0.00008224 1.00198145 0.00091120 -0.00007246 1.00222948 0.00127652 -0.00006168 1.00222948 0.00121803 -0.00006789 1.00222948 0.00113979 -0.00007370 1.00222948 0.00104826 -0.00007867 1.00222948 0.00096983 -0.00007800 1.00292248 0.00105034 -0.00007878 1.00292248 0.00096410 -0.00007629 1.00292248 0.00088296 -0.00007132 1.00292248 0.00085016 -0.00006557 1.00292248 0.00079939 -0.00005695 1.00292248 0.00081815 -0.00005984 1.00292248 0.00080082 -0.00005939 1.00292248 0.00081456 -0.00008788 1.00312355 0.00123920 -0.00006109 1.00312355 0.00117379 -0.00006714 1.00312355 0.00106641 -0.00007061 1.00312355 0.00093122 -0.00006852 1.00312355 0.00084045 -0.00006404 1.00264079 0.00104478 -0.00007817 1.00264079 0.00098966 -0.00007795 1.00264079 0.00094907 -0.00007721 1.00264079 0.00093302 -0.00007557 1.00264079 0.00088596 -0.00006913 1.00264079 0.00090863 -0.00007297 1.00264079 0.00089573 -0.00007954 1.00264079 0.00085073 -0.00008700 1.00286374 0.00125965 -0.00006184 1.00286374 0.00118882 -0.00006749 1.00286374 0.00109610 -0.00007218 1.00286374 0.00099259 -0.00007513 1.00286374 0.00091264 -0.00007512 1.00515325 0.00103276 -0.00009052 1.00515325 0.00092639 -0.00008970 1.00515325 0.00080430 -0.00008665 1.00515325 0.00072482 -0.00008519 1.00515325 0.00063967 -0.00008370 1.00515325 0.00060687 -0.00010447 1.00515325 0.00052548 -0.00013860 1.00522764 0.00123751 -0.00006497 1.00522764 0.00117165 -0.00007321 1.00522764 0.00104142 -0.00007925 1.00522764 0.00085221 -0.00008291 1.00522764 0.00062171 -0.00010752
1.05000000 1.00284062 0.00104669 -0.00007754 1.00284062 0.00097830 -0.00007628 1.00284062 0.00092479 -0.00007503 1.00284062 0.00091255 -0.00007502 1.00284062 0.00089201 -0.00007256 1.00284062 0.00090630 -0.00007277 1.00284062 0.00088357 -0.00006685 1.00284062 0.00087020 -0.00003211 1.00313780 0.00123070 -0.00006011 1.00313780 0.00116809 -0.00006614 1.00313780 0.00107554 -0.00007092 1.00313780 0.00097805 -0.00007495 1.00313780 0.00090228 -0.00007861 1.00362496 0.00097566 -0.00007457 1.00362496 0.00088265 -0.00007087 1.00362496 0.00080067 -0.00006550 1.00362496 0.00075822 -0.00005887 1.00362496 0.00074823 -0.00005255 1.00362496 0.00076817 -0.00005364 1.00362496 0.00076623 -0.00005575 1.00362496 0.00074516 -0.00000150 1.00392180 0.00119278 -0.00005925 1.00392180 0.00112342 -0.00006504 1.00392180 0.00099783 -0.00006692 1.00392180 0.00086309 -0.00006394 1.00392180 0.00077696 -0.00006023 1.00342194 0.00097245 -0.00007457 1.00342194 0.00091923 -0.00007398 1.00342194 0.00086754 -0.00007217 1.00342194 0.00085287 -0.00007005 1.00342194 0.00082385 -0.00006522 1.00342194 0.00084165 -0.00006672 1.00342194 0.00082735 -0.00006422 1.00342194 0.00080887 -0.00003338 1.00373386 0.00121219 -0.00006007 1.00373386 0.00113809 -0.00006556 1.00373386 0.00103158 -0.00006930 1.00373386 0.00092339 -0.00007138 1.00373386 0.00083817 -0.00007144 1.00561427 0.00095402 -0.00008416 1.00561427 0.00083939 -0.00008153 1.00561427 0.00071930 -0.00007746 1.00561427 0.00063931 -0.00007309 1.00561427 0.00058345 -0.00007200 1.00561427 0.00055438 -0.00008565 1.00561427 0.00044863 -0.00012781 1.00577720 0.00119191 -0.00006265 1.00577720 0.00111898 -0.00007009 1.00577720 0.00097064 -0.00007379 1.00577720 0.00078264 -0.00007486 1.00577720 0.00056030 -0.00009064
1.06000000 1.00368485 0.00096903 -0.00007391 1.00368485 0.00090668 -0.00007320 1.00368485 0.00084809 -0.00007080 1.00368485 0.00083026 -0.00007063 1.00368485 0.00082406 -0.00006928 1.00368485 0.00081335 -0.00006393 1.00368485 0.00080568 -0.00006583 1.00368485 0.00081525 -0.00006025 1.00397994 0.00118937 -0.00005867 1.00397994 0.00111874 -0.00006431 1.00397994 0.00101879 -0.00006856 1.00397994 0.00091287 -0.00007202 1.00397994 0.00082334 -0.00007106 1.00440580 0.00089686 -0.00007046 1.00440580 0.00080758 -0.00006718 1.00440580 0.00072393 -0.00006109 1.00440580 0.00068641 -0.00005596 1.00440580 0.00069118 -0.00004925 1.00440580 0.00070897 -0.00005005 1.00440580 0.00070668 -0.00005287 1.00440580 0.00071134 -0.00004967 1.00468251 0.00115294 -0.00005775 1.00468251 0.00107131 -0.00006274 1.00468251 0.00093875 -0.00006400 1.00468251 0.00079927 -0.00006102 1.00468251 0.00072178 -0.00005881 1.00421274 0.00090185 -0.00007121 1.00421274 0.00084652 -0.00007040 1.00421274 0.00079153 -0.00006786 1.00421274 0.00077612 -0.00006629 1.00421274 0.00076011 -0.00006177 1.00421274 0.00078072 -0.00006261 1.00421274 0.00074138 -0.00005608 1.00421274 0.00075212 -0.00004775 1.00450389 0.00117052 -0.00005848 1.00450389 0.00108414 -0.00006317 1.00450389 0.00097433 -0.00006658 1.00450389 0.00085715 -0.00006757 1.00450389 0.00077583 -0.00006790 1.00607745 0.00087092 -0.00007768 1.00607745 0.00075709 -0.00007454 1.00607745 0.00063607 -0.00006853 1.00607745 0.00056377 -0.00006420 1.00607745 0.00052839 -0.00006200 1.00607745 0.00049145 -0.00006566 1.00607745 0.00038467 -0.00009474 1.00625546 0.00115203 -0.00006057 1.00625546 0.00106605 -0.00006683 1.00625546 0.00090821 -0.00006891 1.00625546 0.00071702 -0.00006767 1.00625546 0.00050919 -0.00007530
1.07000000 1.00451912 0.00090331 -0.00007129 1.00451912 0.00083055 -0.00006976 1.00451912 0.00078027 -0.00006798 1.00451912 0.00075281 -0.00006674 1.00451912 0.00075222 -0.00006718 1.00451912 0.00075408 -0.00006609 1.00451912 0.00074012 -0.00005666 1.00451912 0.00075884 -0.00009028 1.00471630 0.00114624 -0.00005694 1.00471630 0.00106837 -0.00006205 1.00471630 0.00095766 -0.00006533 1.00471630 0.00084422 -0.00006714 1.00471630 0.00076259 -0.00006869 1.00512309 0.00082905 -0.00006710 1.00512309 0.00072633 -0.00006249 1.00512309 0.00064867 -0.00005700 1.00512309 0.00060850 -0.00005087 1.00512309 0.00063950 -0.00004895 1.00512309 0.00066018 -0.00004652 1.00512309 0.00065526 -0.00004997 1.00512309 0.00065662 -0.00006413 1.00531161 0.00111008 -0.00005585 1.00531161 0.00101983 -0.00006013 1.00531161 0.00087979 -0.00006047 1.00531161 0.00073568 -0.00005630 1.00531161 0.00066489 -0.00005457 1.00495528 0.00083503 -0.00006802 1.00495528 0.00077376 -0.00006661 1.00495528 0.00072216 -0.00006422 1.00495528 0.00068840 -0.00006073 1.00495528 0.00069660 -0.00005934 1.00495528 0.00071235 -0.00005888 1.00495528 0.00068417 -0.00005009 1.00495528 0.00068319 -0.00005067 1.00516164 0.00112664 -0.00005657 1.00516164 0.00103233 -0.00006059 1.00516164 0.00091691 -0.00006333 1.00516164 0.00079134 -0.00006274 1.00516164 0.00070722 -0.00006127 1.00644340 0.00079799 -0.00007171 1.00644340 0.00067281 -0.00006678 1.00644340 0.00055865 -0.00006014 1.00644340 0.00048191 -0.00005305 1.00644340 0.00047423 -0.00005167 1.00644340 0.00044325 -0.00005018 1.00644340 0.00034648 -0.00005746 1.00659497 0.00110848 -0.00005805 1.00659497 0.00101292 -0.00006320 1.00659497 0.00084577 -0.00006347 1.00659497 0.00065015 -0.00005879 1.00659497 0.00045956 -0.00005884
1.08000000 1.00524754 0.00082613 -0.00006729 1.00524754 0.00076004 -0.00006590 1.00524754 0.00072440 -0.00006528 1.00524754 0.00069096 -0.00006323 1.00524754 0.00068842 -0.00006390 1.00524754 0.00068618 -0.00006227 1.00524754 0.00069041 -0.00005600 1.00524754 0.00070375 -0.00006787 1.00540351 0.00110341 -0.00005517 1.00540351 0.00101952 -0.00005988 1.00540351 0.00089877 -0.00006218 1.00540351 0.00078254 -0.00006346 1.00540351 0.00069366 -0.00006602 1.00577523 0.00074882 -0.00006247 1.00577523 0.00065407 -0.00005812 1.00577523 0.00059055 -0.00005365 1.00577523 0.00055554 -0.00004809 1.00577523 0.00058830 -0.00004858 1.00577523 0.00062581 -0.00004738 1.00577523 0.00061167 -0.00004565 1.00577523 0.00061461 -0.00007889 1.00594961 0.00106778 -0.00005402 1.00594961 0.00097024 -0.00005774 1.00594961 0.00082270 -0.00005731 1.00594961 0.00067869 -0.00005305 1.00594961 0.00061490 -0.00005346 1.00565271 0.00076367 -0.00006435 1.00565271 0.00070632 -0.00006287 1.00565271 0.00066291 -0.00006101 1.00565271 0.00063362 -0.00005828 1.00565271 0.00063885 -0.00005783 1.00565271 0.00065318 -0.00005594 1.00565271 0.00063557 -0.00004726 1.00565271 0.00065546 -0.00006470 1.00580432 0.00108327 -0.00005468 1.00580432 0.00098328 -0.00005826 1.00580432 0.00085967 -0.00006018 1.00580432 0.00072928 -0.00005874 1.00580432 0.00065232 -0.00005895 1.00670139 0.00071700 -0.00006469 1.00670139 0.00059260 -0.00005865 1.00670139 0.00049345 -0.00005190 1.00670139 0.00042614 -0.00004380 1.00670139 0.00042714 -0.00004136 1.00670139 0.00041215 -0.00003662 1.00670139 0.00032272 -0.00002222 1.00684357 0.00106637 -0.00005551 1.00684357 0.00096163 -0.00005956 1.00684357 0.00078442 -0.00005790 1.00684357 0.00058758 -0.00005008 1.00684357 0.00041972 -0.00004219
1.09000000 1.00589699 0.00076443 -0.00006412 1.00589699 0.00069487 -0.00006227 1.00589699 0.00065095 -0.00006070 1.00589699 0.00062898 -0.00005922 1.00589699 0.00062500 -0.00005946 1.00589699 0.00062084 -0.00005831 1.00589699 0.00063433 -0.00005708 1.00589699 0.00061911 -0.00007837 1.00602895 0.00106475 -0.00005356 1.00602895 0.00097061 -0.00005747 1.00602895 0.00084436 -0.00005917 1.00602895 0.00072368 -0.00005964 1.00602895 0.00063210 -0.00006241 1.00636193 0.00068676 -0.00005898 1.00636193 0.00058802 -0.00005412 1.00636193 0.00051543 -0.00004840 1.00636193 0.00050305 -0.00004486 1.00636193 0.00053558 -0.00004575 1.00636193 0.00058146 -0.00004442 1.00636193 0.00058496 -0.00004487 1.00636193 0.00056539 -0.00006070 1.00649073 0.00103094 -0.00005237 1.00649073 0.00092160 -0.00005514 1.00649073 0.00076844 -0.00005396 1.00649073 0.00062326 -0.00004938 1.00649073 0.00056401 -0.00005140 1.00627064 0.00070397 -0.00006111 1.00627064 0.00064120 -0.00005907 1.00627064 0.00059287 -0.00005645 1.00627064 0.00057250 -0.00005412 1.00627064 0.00058064 -0.00005464 1.00627064 0.00059270 -0.00005139 1.00627064 0.00058860 -0.00004892 1.00627064 0.00059405 -0.00006884 1.00639253 0.00104466 -0.00005301 1.00639253 0.00093534 -0.00005586 1.00639253 0.00080491 -0.00005700 1.00639253 0.00067150 -0.00005509 1.00639253 0.00059396 -0.00005677 1.00678828 0.00064982 -0.00005799 1.00678828 0.00052324 -0.00005083 1.00678828 0.00041600 -0.00004147 1.00678828 0.00037853 -0.00003363 1.00678828 0.00037306 -0.00002674 1.00678828 0.00036376 -0.00001484 1.00678828 0.00031499 0.00001161 1.00689279 0.00102917 -0.00005296 1.00689279 0.00091040 -0.00005540 1.00689279 0.00072696 -0.00005184 1.00689279 0.00053063 -0.00004056 1.00689279 0.00037822 -0.00001982
1.10000000 1.00645105 0.00070506 -0.00006057 1.00645105 0.00062222 -0.00005756 1.00645105 0.00058867 -0.00005617 1.00645105 0.00057428 -0.00005529 1.00645105 0.00056696 -0.00005524 1.00645105 0.00055763 -0.00005121 1.00645105 0.00057477 -0.00005083 1.00645105 0.00057192 -0.00002769 1.00661949 0.00102541 -0.00005185 1.00661949 0.00092434 -0.00005523 1.00661949 0.00079111 -0.00005619 1.00661949 0.00066736 -0.00005633 1.00661949 0.00057135 -0.00005828 1.00682909 0.00062076 -0.00005444 1.00682909 0.00051345 -0.00004882 1.00682909 0.00046035 -0.00004412 1.00682909 0.00046358 -0.00004234 1.00682909 0.00048443 -0.00004141 1.00682909 0.00052654 -0.00004127 1.00682909 0.00053332 -0.00003300 1.00682909 0.00051748 -0.00001500 1.00702447 0.00099230 -0.00005061 1.00702447 0.00087600 -0.00005279 1.00702447 0.00071439 -0.00005069 1.00702447 0.00058107 -0.00004758 1.00702447 0.00051485 -0.00004911 1.00680068 0.00064191 -0.00005714 1.00680068 0.00057249 -0.00005459 1.00680068 0.00053005 -0.00005182 1.00680068 0.00052256 -0.00005088 1.00680068 0.00052714 -0.00005169 1.00680068 0.00053744 -0.00004727 1.00680068 0.00054074 -0.00004352 1.00680068 0.00055469 -0.00003451 1.00696586 0.00100514 -0.00005126 1.00696586 0.00089070 -0.00005368 1.00696586 0.00075274 -0.00005405 1.00696586 0.00062029 -0.00005242 1.00696586 0.00053602 -0.00005343 1.00678544 0.00057902 -0.00005052 1.00678544 0.00044407 -0.00004183 1.00678544 0.00035505 -0.00003202 1.00678544 0.00033999 -0.00002442 1.00678544 0.00032493 -0.00001291 1.00678544 0.00032339 0.00000702 1.00678544 0.00028303 0.00005402 1.00692175 0.00099060 -0.00005034 1.00692175 0.00086314 -0.00005158 1.00692175 0.00067189 -0.00004609 1.00692175 0.00048782 -0.00003317 1.00692175 0.00033987 0.00000047
1.11000000 1.00706748 0.00063828 -0.00005699 1.00706748 0.00056776 -0.00005488 1.00706748 0.00053085 -0.00005322 1.00706748 0.00051807 -0.00005273 1.00706748 0.00052388 -0.00005267 1.00706748 0.00050600 -0.00005131 1.00706748 0.00052795 -0.00005632 1.00706748 0.00052480 -0.00004156 1.00716402 0.00098936 -0.00005025 1.00716402 0.00087683 -0.00005276 1.00716402 0.00074206 -0.00005346 1.00716402 0.00061461 -0.00005299 1.00716402 0.00051898 -0.00005475 1.00732579 0.00055438 -0.00005029 1.00732579 0.00046012 -0.00004548 1.00732579 0.00040216 -0.00004007 1.00732579 0.00041899 -0.00003996 1.00732579 0.00045666 -0.00003995 1.00732579 0.00047075 -0.00003961 1.00732579 0.00050493 -0.00003613 1.00732579 0.00047513 0.00000024 1.00743871 0.00095624 -0.00004879 1.00743871 0.00082804 -0.00004996 1.00743871 0.00066550 -0.00004740 1.00743871 0.00053368 -0.00004395 1.00743871 0.00046870 -0.00004229 1.00733121 0.00058184 -0.00005357 1.00733121 0.00051860 -0.00005138 1.00733121 0.00046960 -0.00004779 1.00733121 0.00047283 -0.00004820 1.00733121 0.00047974 -0.00004786 1.00733121 0.00048298 -0.00004619 1.00733121 0.00050836 -0.00004681 1.00733121 0.00050691 -0.00002061 1.00743174 0.00096831 -0.00004948 1.00743174 0.00084332 -0.00005102 1.00743174 0.00070196 -0.00005079 1.00743174 0.00057098 -0.00004903 1.00743174 0.00048466 -0.00004774 1.00717577 0.00051058 -0.00004566 1.00717577 0.00038407 -0.00003725 1.00717577 0.00029483 -0.00002685 1.00717577 0.00029340 -0.00002038 1.00717577 0.00029791 -0.00000966 1.00717577 0.00027753 0.00001095 1.00717577 0.00028864 0.00004615 1.00722666 0.00095511 -0.00004838 1.00722666 0.00081302 -0.00004832 1.00722666 0.00062158 -0.00004221 1.00722666 0.00043957 -0.00002823 1.00722666 0.00030763 0.00000694
1.12000000 1.00749393 0.00057461 -0.00005255 1.00749393 0.00051954 -0.00005132 1.00749393 0.00048127 -0.00004932 1.00749393 0.00047121 -0.00004897 1.00749393 0.00045903 -0.00004688 1.00749393 0.00045388 -0.00004611 1.00749393 0.00047416 -0.00004920 1.00749393 0.00047287 -0.00003354 1.00756299 0.00095066 -0.00004829 1.00756299 0.00083210 -0.00005015 1.00756299 0.00069292 -0.00005014 1.00756299 0.00056402 -0.00004862 1.00756299 0.00046921 -0.00004656 1.00783547 0.00049165 -0.00004643 1.00783547 0.00040721 -0.00004202 1.00783547 0.00036674 -0.00003863 1.00783547 0.00038381 -0.00003889 1.00783547 0.00041719 -0.00004101 1.00783547 0.00042487 -0.00004077 1.00783547 0.00045402 -0.00003521 1.00783547 0.00044497 -0.00003156 1.00789720 0.00091787 -0.00004696 1.00789720 0.00078024 -0.00004731 1.00789720 0.00061493 -0.00004425 1.00789720 0.00049007 -0.00004130 1.00789720 0.00042506 -0.00004082 1.00780979 0.00052282 -0.00004975 1.00780979 0.00046731 -0.00004779 1.00780979 0.00043005 -0.00004543 1.00780979 0.00042955 -0.00004573 1.00780979 0.00042590 -0.00004474 1.00780979 0.00042307 -0.00004340 1.00780979 0.00045402 -0.00004270 1.00780979 0.00044501 -0.00003750 1.00788631 0.00092898 -0.00004757 1.00788631 0.00079810 -0.00004854 1.00788631 0.00065377 -0.00004783 1.00788631 0.00052234 -0.00004563 1.00788631 0.00043979 -0.00004383 1.00765713 0.00044192 -0.00004123 1.00765713 0.00032769 -0.00003337 1.00765713 0.00025736 -0.00002489 1.00765713 0.00025830 -0.00001893 1.00765713 0.00026426 -0.00001004 1.00765713 0.00024675 0.00000748 1.00765713 0.00027697 0.00003360 1.00769819 0.00091663 -0.00004656 1.00769819 0.00076369 -0.00004562 1.00769819 0.00056930 -0.00003900 1.00769819 0.00039591 -0.00002590 1.00769819 0.00028545 0.00000315
1.13000000 1.00801860 0.00052387 -0.00004981 1.00801860 0.00046087 -0.00004777 1.00801860 0.00042654 -0.00004633 1.00801860 0.00041019 -0.00004473 1.00801860 0.00041544 -0.00004507 1.00801860 0.00041127 -0.00004689 1.00801860 0.00042604 -0.00004964 1.00801860 0.00044368 -0.00006994 1.00803122 0.00091324 -0.00004654 1.00803122 0.00078960 -0.00004792 1.00803122 0.00064594 -0.00004730 1.00803122 0.00051636 -0.00004552 1.00803122 0.00042551 -0.00004417 1.00827973 0.00044097 -0.00004333 1.00827973 0.00035499 -0.00003863 1.00827973 0.00032227 -0.00003592 1.00827973 0.00033921 -0.00003611 1.00827973 0.00038257 -0.00003920 1.00827973 0.00038129 -0.00004115 1.00827973 0.00040584 -0.00003901 1.00827973 0.00043399 -0.00004147 1.00831550 0.00088074 -0.00004515 1.00831550 0.00073681 -0.00004490 1.00831550 0.00056892 -0.00004136 1.00831550 0.00045108 -0.00003901 1.00831550 0.00038500 -0.00003927 1.00827322 0.00047276 -0.00004674 1.00827322 0.00041151 -0.00004410 1.00827322 0.00038511 -0.00004281 1.00827322 0.00038174 -0.00004271 1.00827322 0.00038304 -0.00004204 1.00827322 0.00037854 -0.00004364 1.00827322 0.00040945 -0.00004448 1.00827322 0.00041763 -0.00005283 1.00828584 0.00089165 -0.00004572 1.00828584 0.00075754 -0.00004629 1.00828584 0.00060764 -0.00004480 1.00828584 0.00047910 -0.00004249 1.00828584 0.00039894 -0.00004078 1.00813184 0.00038677 -0.00003801 1.00813184 0.00027060 -0.00002982 1.00813184 0.00021603 -0.00002280 1.00813184 0.00021376 -0.00001644 1.00813184 0.00023440 -0.00000963 1.00813184 0.00022033 0.00000288 1.00813184 0.00029098 0.00001407 1.00810215 0.00087913 -0.00004472 1.00810215 0.00071944 -0.00004313 1.00810215 0.00052294 -0.00003607 1.00810215 0.00035805 -0.00002372 1.00810215 0.00026644 -0.00000025
1.14000000 1.00844420 0.00046788 -0.00004621 1.00844420 0.00040700 -0.00004405 1.00844420 0.00038041 -0.00004302 1.00844420 0.00037102 -0.00004242 1.00844420 0.00037058 -0.00004232 1.00844420 0.00038675 -0.00004646 1.00844420 0.00037421 -0.00004880 1.00844420 0.00036494 -0.00005574 1.00834611 0.00087751 -0.00004466 1.00834611 0.00074645 -0.00004529 1.00834611 0.00060447 -0.00004442 1.00834611 0.00047039 -0.00004130 1.00834611 0.00038545 -0.00003831 1.00871365 0.00038327 -0.00003972 1.00871365 0.00030127 -0.00003510 1.00871365 0.00028978 -0.00003414 1.00871365 0.00030536 -0.00003441 1.00871365 0.00033792 -0.00003803 1.00871365 0.00035613 -0.00004160 1.00871365 0.00035010 -0.00004391 1.00871365 0.00040070 -0.00005422 1.00865110 0.00084594 -0.00004337 1.00865110 0.00069083 -0.00004214 1.00865110 0.00052972 -0.00003880 1.00865110 0.00041600 -0.00003663 1.00865110 0.00034958 -0.00003622 1.00871278 0.00042241 -0.00004358 1.00871278 0.00035417 -0.00004018 1.00871278 0.00034289 -0.00004005 1.00871278 0.00033712 -0.00003980 1.00871278 0.00034218 -0.00004071 1.00871278 0.00034912 -0.00004359 1.00871278 0.00035881 -0.00004889 1.00871278 0.00036226 -0.00006566 1.00863060 0.00085635 -0.00004392 1.00863060 0.00071491 -0.00004378 1.00863060 0.00056579 -0.00004200 1.00863060 0.00043944 -0.00003958 1.00863060 0.00036140 -0.00003803 1.00858131 0.00032738 -0.00003438 1.00858131 0.00021197 -0.00002602 1.00858131 0.00017748 -0.00002060 1.00858131 0.00018072 -0.00001520 1.00858131 0.00019792 -0.00000986 1.00858131 0.00022623 -0.00000452 1.00858131 0.00028453 -0.00000804 1.00847167 0.00084339 -0.00004294 1.00847167 0.00067203 -0.00004038 1.00847167 0.00048139 -0.00003349 1.00847167 0.00032508 -0.00002214 1.00847167 0.00025148 -0.00000443
1.15000000 1.00875203 0.00042288 -0.00004302 1.00875203 0.00036162 -0.00004020 1.00875203 0.00033948 -0.00003922 1.00875203 0.00033431 -0.00003884 1.00875203 0.00033431 -0.00003879 1.00875203 0.00034675 -0.00004143 1.00875203 0.00033412 -0.00004452 1.00875203 0.00034458 -0.00005352 1.00865758 0.00084486 -0.00004297 1.00865758 0.00070836 -0.00004304 1.00865758 0.00056030 -0.00004131 1.00865758 0.00043319 -0.00003833 1.00865758 0.00034790 -0.00003380 1.00904272 0.00033639 -0.00003657 1.00904272 0.00025627 -0.00003158 1.00904272 0.00026003 -0.00003171 1.00904272 0.00028930 -0.00003401 1.00904272 0.00031693 -0.00003741 1.00904272 0.00032801 -0.00004181 1.00904272 0.00031540 -0.00004541 1.00904272 0.00036212 -0.00003842 1.00895661 0.00081202 -0.00004161 1.00895661 0.00065264 -0.00003989 1.00895661 0.00048836 -0.00003593 1.00895661 0.00038106 -0.00003399 1.00895661 0.00031534 -0.00003323 1.00898929 0.00037606 -0.00004013 1.00898929 0.00031343 -0.00003661 1.00898929 0.00030779 -0.00003660 1.00898929 0.00030240 -0.00003644 1.00898929 0.00031580 -0.00003771 1.00898929 0.00031669 -0.00003983 1.00898929 0.00031641 -0.00004602 1.00898929 0.00033576 -0.00004150 1.00892495 0.00082195 -0.00004211 1.00892495 0.00067706 -0.00004152 1.00892495 0.00052302 -0.00003897 1.00892495 0.00040057 -0.00003629 1.00892495 0.00032628 -0.00003436 1.00889706 0.00027438 -0.00003079 1.00889706 0.00016713 -0.00002252 1.00889706 0.00014970 -0.00001832 1.00889706 0.00016960 -0.00001537 1.00889706 0.00018936 -0.00001083 1.00889706 0.00022644 -0.00000988 1.00889706 0.00030616 -0.00002705 1.00878728 0.00080851 -0.00004115 1.00878728 0.00063100 -0.00003798 1.00878728 0.00043785 -0.00003052 1.00878728 0.00029237 -0.00002004 1.00878728 0.00024431 -0.00000913
1.16000000 1.00905762 0.00037884 -0.00003984 1.00905762 0.00032228 -0.00003715 1.00905762 0.00030020 -0.00003580 1.00905762 0.00029701 -0.00003544 1.00905762 0.00030096 -0.00003568 1.00905762 0.00030158 -0.00003538 1.00905762 0.00029621 -0.00003869 1.00905762 0.00027705 -0.00002127 1.00893194 0.00081122 -0.00004119 1.00893194 0.00066723 -0.00004052 1.00893194 0.00051931 -0.00003833 1.00893194 0.00039547 -0.00003514 1.00893194 0.00031072 -0.00002952 1.00937519 0.00028790 -0.00003326 1.00937519 0.00022389 -0.00002939 1.00937519 0.00022902 -0.00002940 1.00937519 0.00025914 -0.00003195 1.00937519 0.00028692 -0.00003568 1.00937519 0.00027918 -0.00003688 1.00937519 0.00028007 -0.00004702 1.00937519 0.00027354 -0.00004114 1.00916743 0.00077640 -0.00003963 1.00916743 0.00061406 -0.00003742 1.00916743 0.00045174 -0.00003311 1.00916743 0.00034893 -0.00003102 1.00916743 0.00028002 -0.00002793 1.00930075 0.00033131 -0.00003690 1.00930075 0.00027528 -0.00003369 1.00930075 0.00027276 -0.00003369 1.00930075 0.00026300 -0.00003302 1.00930075 0.00027904 -0.00003471 1.00930075 0.00028118 -0.00003629 1.00930075 0.00027670 -0.00004241 1.00930075 0.00027465 -0.00002695 1.00915890 0.00078532 -0.00004011 1.00915890 0.00063939 -0.00003914 1.00915890 0.00048401 -0.00003601 1.00915890 0.00036733 -0.00003332 1.00915890 0.00028954 -0.00002939 1.00920690 0.00022336 -0.00002721 1.00920690 0.00013115 -0.00001996 1.00920690 0.00011772 -0.00001575 1.00920690 0.00014151 -0.00001328 1.00920690 0.00016841 -0.00001043 1.00920690 0.00020670 -0.00001048 1.00920690 0.00032913 -0.00004591 1.00904440 0.00077222 -0.00003921 1.00904440 0.00059001 -0.00003547 1.00904440 0.00039764 -0.00002762 1.00904440 0.00026472 -0.00001825 1.00904440 0.00024057 -0.00001355
1.17000000 1.00932159 0.00033260 -0.00003635 1.00932159 0.00028403 -0.00003400 1.00932159 0.00026845 -0.00003267 1.00932159 0.00025626 -0.00003143 1.00932159 0.00027075 -0.00003303 1.00932159 0.00026869 -0.00003204 1.00932159 0.00025757 -0.00003104 1.00932159 0.00024414 -0.00002488 1.00920946 0.00077745 -0.00003944 1.00920946 0.00062910 -0.00003823 1.00920946 0.00048013 -0.00003556 1.00920946 0.00036023 -0.00003230 1.00920946 0.00027842 -0.00002678 1.00962552 0.00024577 -0.00003013 1.00962552 0.00019303 -0.00002690 1.00962552 0.00020180 -0.00002676 1.00962552 0.00023421 -0.00002967 1.00962552 0.00026062 -0.00003355 1.00962552 0.00024377 -0.00003441 1.00962552 0.00024957 -0.00004079 1.00962552 0.00022927 -0.00005171 1.00943930 0.00074133 -0.00003781 1.00943930 0.00057635 -0.00003516 1.00943930 0.00041615 -0.00003069 1.00943930 0.00032031 -0.00002905 1.00943930 0.00025223 -0.00002702 1.00953920 0.00028676 -0.00003343 1.00953920 0.00024328 -0.00003096 1.00953920 0.00024440 -0.00003088 1.00953920 0.00023265 -0.00002984 1.00953920 0.00025056 -0.00003191 1.00953920 0.00025100 -0.00003342 1.00953920 0.00023955 -0.00003471 1.00953920 0.00022994 -0.00002472 1.00941901 0.00075043 -0.00003827 1.00941901 0.00060172 -0.00003685 1.00941901 0.00044551 -0.00003326 1.00941901 0.00033479 -0.00003067 1.00941901 0.00025830 -0.00002693 1.00944517 0.00017705 -0.00002379 1.00944517 0.00009931 -0.00001740 1.00944517 0.00009424 -0.00001342 1.00944517 0.00011738 -0.00001108 1.00944517 0.00015301 -0.00001012 1.00944517 0.00021153 -0.00001616 1.00944517 0.00032557 -0.00004809 1.00930041 0.00073584 -0.00003730 1.00930041 0.00054992 -0.00003303 1.00930041 0.00036024 -0.00002502 1.00930041 0.00023870 -0.00001660 1.00930041 0.00024651 -0.00002073
1.18000000 1.00956888 0.00028823 -0.00003307 1.00956888 0.00024872 -0.00003095 1.00956888 0.00023107 -0.00002939 1.00956888 0.00022936 -0.00002869 1.00956888 0.00023489 -0.00002962 1.00956888 0.00023967 -0.00003016 1.00956888 0.00024617 -0.00003275 1.00956888 0.00020797 -0.00002560 1.00947198 0.00074405 -0.00003770 1.00947198 0.00059287 -0.00003608 1.00947198 0.00044462 -0.00003311 1.00947198 0.00032660 -0.00002973 1.00947198 0.00024930 -0.00002479 1.00990465 0.00020005 -0.00002701 1.00990465 0.00016624 -0.00002486 1.00990465 0.00017856 -0.00002507 1.00990465 0.00021115 -0.00002784 1.00990465 0.00023011 -0.00003218 1.00990465 0.00021660 -0.00003433 1.00990465 0.00022453 -0.00004470 1.00990465 0.00019585 -0.00006904 1.00969471 0.00070755 -0.00003605 1.00969471 0.00054049 -0.00003304 1.00969471 0.00038626 -0.00002876 1.00969471 0.00029258 -0.00002722 1.00969471 0.00022971 -0.00002683 1.00980433 0.00023921 -0.00003002 1.00980433 0.00021319 -0.00002854 1.00980433 0.00020865 -0.00002783 1.00980433 0.00020870 -0.00002781 1.00980433 0.00022248 -0.00003025 1.00980433 0.00022304 -0.00003219 1.00980433 0.00021913 -0.00003704 1.00980433 0.00019035 -0.00004503 1.00966644 0.00071682 -0.00003651 1.00966644 0.00056557 -0.00003467 1.00966644 0.00041299 -0.00003104 1.00966644 0.00030336 -0.00002828 1.00966644 0.00023106 -0.00002548 1.00969800 0.00012641 -0.00002026 1.00969800 0.00006975 -0.00001506 1.00969800 0.00007049 -0.00001148 1.00969800 0.00010138 -0.00000994 1.00969800 0.00014549 -0.00001198 1.00969800 0.00021873 -0.00002219 1.00969800 0.00029052 -0.00004674 1.00955211 0.00070088 -0.00003548 1.00955211 0.00051204 -0.00003078 1.00955211 0.00032940 -0.00002304 1.00955211 0.00021755 -0.00001575 1.00955211 0.00024442 -0.00002580
1.19000000 1.00980493 0.00024583 -0.00003002 1.00980493 0.00021295 -0.00002810 1.00980493 0.00019853 -0.00002650 1.00980493 0.00019880 -0.00002602 1.00980493 0.00020700 -0.00002719 1.00980493 0.00021024 -0.00002720 1.00980493 0.00020816 -0.00002553 1.00980493 0.00019758 -0.00003587 1.00970667 0.00071060 -0.00003595 1.00970667 0.00055757 -0.00003396 1.00970667 0.00041316 -0.00003097 1.00970667 0.00029545 -0.00002717 1.00970667 0.00022612 -0.00002381 1.01003110 0.00015938 -0.00002368 1.01003110 0.00014002 -0.00002222 1.01003110 0.00016580 -0.00002326 1.01003110 0.00018929 -0.00002488 1.01003110 0.00019928 -0.00002765 1.01003110 0.00019412 -0.00002940 1.01003110 0.00019172 -0.00003151 1.01003110 0.00014857 -0.00003921 1.00987260 0.00067469 -0.00003425 1.00987260 0.00050467 -0.00003078 1.00987260 0.00035962 -0.00002684 1.00987260 0.00026422 -0.00002460 1.00987260 0.00020318 -0.00002306 1.01000065 0.00020220 -0.00002718 1.01000065 0.00017999 -0.00002573 1.01000065 0.00018216 -0.00002526 1.01000065 0.00017967 -0.00002468 1.01000065 0.00019203 -0.00002715 1.01000065 0.00019569 -0.00002874 1.01000065 0.00018508 -0.00002858 1.01000065 0.00016421 -0.00004568 1.00989096 0.00068513 -0.00003484 1.00989096 0.00053099 -0.00003259 1.00989096 0.00038306 -0.00002901 1.00989096 0.00027274 -0.00002573 1.00989096 0.00020641 -0.00002385 1.00991944 0.00008496 -0.00001737 1.00991944 0.00004139 -0.00001286 1.00991944 0.00006118 -0.00001080 1.00991944 0.00008843 -0.00000929 1.00991944 0.00013488 -0.00001245 1.00991944 0.00023170 -0.00002816 1.00991944 0.00023613 -0.00003610 1.00977351 0.00066667 -0.00003368 1.00977351 0.00047575 -0.00002861 1.00977351 0.00030177 -0.00002126 1.00977351 0.00019521 -0.00001443 1.00977351 0.00021770 -0.00002357
1.20000000 1.00998211 0.00021282 -0.00002737 1.00998211 0.00017875 -0.00002489 1.00998211 0.00017238 -0.00002385 1.00998211 0.00017704 -0.00002343 1.00998211 0.00017867 -0.00002375 1.00998211 0.00018743 -0.00002488 1.00998211 0.00018057 -0.00002176 1.00998211 0.00018364 -0.00002555 1.00991382 0.00067948 -0.00003430 1.00991382 0.00052629 -0.00003207 1.00991382 0.00037662 -0.00002829 1.00991382 0.00026557 -0.00002482 1.00991382 0.00020082 -0.00002169 1.01015261 0.00013238 -0.00002129 1.01015261 0.00011568 -0.00001957 1.01015261 0.00014428 -0.00002062 1.01015261 0.00017482 -0.00002252 1.01015261 0.00017331 -0.00002390 1.01015261 0.00017102 -0.00002565 1.01015261 0.00016421 -0.00002587 1.01015261 0.00014210 -0.00001357 1.01003779 0.00064405 -0.00003259 1.01003779 0.00047349 -0.00002882 1.01003779 0.00033149 -0.00002478 1.01003779 0.00023924 -0.00002247 1.01003779 0.00018104 -0.00002053 1.01013619 0.00017006 -0.00002439 1.01013619 0.00015487 -0.00002301 1.01013619 0.00015095 -0.00002188 1.01013619 0.00016087 -0.00002202 1.01013619 0.00016788 -0.00002357 1.01013619 0.00017040 -0.00002489 1.01013619 0.00016234 -0.00002400 1.01013619 0.00015365 -0.00002625 1.01006992 0.00065471 -0.00003320 1.01006992 0.00049831 -0.00003055 1.01006992 0.00035290 -0.00002680 1.01006992 0.00024606 -0.00002351 1.01006992 0.00018290 -0.00002152 1.01006234 0.00005419 -0.00001487 1.01006234 0.00001533 -0.00001019 1.01006234 0.00004191 -0.00000863 1.01006234 0.00008147 -0.00000819 1.01006234 0.00013181 -0.00001270 1.01006234 0.00024515 -0.00003312 1.01006234 0.00019705 -0.00002955 1.00996172 0.00063462 -0.00003197 1.00996172 0.00044326 -0.00002664 1.00996172 0.00027355 -0.00001933 1.00996172 0.00017739 -0.00001354 1.00996172 0.00019368 -0.00002125
1.21000000 1.01012043 0.00018130 -0.00002464 1.01012043 0.00015049 -0.00002233 1.01012043 0.00014112 -0.00002062 1.01012043 0.00016254 -0.00002152 1.01012043 0.00015982 -0.00002076 1.01012043 0.00015492 -0.00001977 1.01012043 0.00014774 -0.00001548 1.01012043 0.00016206 -0.00001347 1.01009395 0.00064702 -0.00003257 1.01009395 0.00049473 -0.00003013 1.01009395 0.00034988 -0.00002642 1.01009395 0.00024000 -0.00002263 1.01009395 0.00017648 -0.00001953 1.01026835 0.00010747 -0.00001899 1.01026835 0.00009277 -0.00001727 1.01026835 0.00012263 -0.00001818 1.01026835 0.00016310 -0.00002088 1.01026835 0.00015420 -0.00002082 1.01026835 0.00014715 -0.00002200 1.01026835 0.00012644 -0.00001753 1.01026835 0.00010795 -0.00000197 1.01020710 0.00061121 -0.00003083 1.01020710 0.00044015 -0.00002677 1.01020710 0.00030505 -0.00002291 1.01020710 0.00021659 -0.00002058 1.01020710 0.00015933 -0.00001885 1.01023802 0.00014387 -0.00002191 1.01023802 0.00013303 -0.00002066 1.01023802 0.00012547 -0.00001903 1.01023802 0.00014700 -0.00001991 1.01023802 0.00014695 -0.00001995 1.01023802 0.00014636 -0.00002047 1.01023802 0.00012749 -0.00001465 1.01023802 0.00012623 -0.00000515 1.01021639 0.00062266 -0.00003145 1.01021639 0.00046625 -0.00002852 1.01021639 0.00032360 -0.00002458 1.01021639 0.00022280 -0.00002139 1.01021639 0.00016210 -0.00001952 1.01018746 0.00002930 -0.00001266 1.01018746 -0.00000413 -0.00000827 1.01018746 0.00002331 -0.00000661 1.01018746 0.00008338 -0.00000838 1.01018746 0.00013966 -0.00001384 1.01018746 0.00021954 -0.00002964 1.01018746 0.00013853 -0.00001678 1.01012769 0.00060045 -0.00003015 1.01012769 0.00040922 -0.00002455 1.01012769 0.00024737 -0.00001751 1.01012769 0.00016320 -0.00001283 1.01012769 0.00017245 -0.00001965
1.22000000 1.01026600 0.00014791 -0.00002200 1.01026600 0.00012314 -0.00001979 1.01026600 0.00011764 -0.00001815 1.01026600 0.00014230 -0.00001933 1.01026600 0.00014139 -0.00001881 1.01026600 0.00013740 -0.00001814 1.01026600 0.00013341 -0.00001364 1.01026600 0.00014360 -0.00000636 1.01024820 0.00061573 -0.00003088 1.01024820 0.00046254 -0.00002813 1.01024820 0.00032026 -0.00002421 1.01024820 0.00021716 -0.00002071 1.01024820 0.00016290 -0.00001903 1.01038627 0.00008232 -0.00001688 1.01038627 0.00007428 -0.00001539 1.01038627 0.00010602 -0.00001614 1.01038627 0.00014990 -0.00001925 1.01038627 0.00013980 -0.00001894 1.01038627 0.00012684 -0.00001866 1.01038627 0.00010953 -0.00001363 1.01038627 0.00010833 0.00000387 1.01034212 0.00057911 -0.00002909 1.01034212 0.00040804 -0.00002475 1.01034212 0.00028219 -0.00002124 1.01034212 0.00019681 -0.00001887 1.01034212 0.00014319 -0.00001713 1.01035637 0.00011601 -0.00001956 1.01035637 0.00010621 -0.00001804 1.01035637 0.00010681 -0.00001682 1.01035637 0.00013414 -0.00001814 1.01035637 0.00013086 -0.00001775 1.01035637 0.00012621 -0.00001750 1.01035637 0.00011671 -0.00001294 1.01035637 0.00011413 0.00000131 1.01035567 0.00059147 -0.00002976 1.01035567 0.00043498 -0.00002655 1.01035567 0.00029885 -0.00002275 1.01035567 0.00020145 -0.00001951 1.01035567 0.00014500 -0.00001768 1.01031704 0.00000094 -0.00001043 1.01031704 -0.00002259 -0.00000648 1.01031704 0.00001371 -0.00000535 1.01031704 0.00008761 -0.00000899 1.01031704 0.00015068 -0.00001624 1.01031704 0.00019099 -0.00002553 1.01031704 0.00010335 -0.00001081 1.01027692 0.00056683 -0.00002836 1.01027692 0.00037654 -0.00002255 1.01027692 0.00022482 -0.00001597 1.01027692 0.00015231 -0.00001248 1.01027692 0.00015378 -0.00001779
1.23000000 1.01047050 0.00011908 -0.00001993 1.01047050 0.00009979 -0.00001795 1.01047050 0.00010557 -0.00001719 1.01047050 0.00012008 -0.00001760 1.01047050 0.00012303 -0.00001746 1.01047050 0.00011263 -0.00001699 1.01047050 0.00012301 -0.00001935 1.01047050 0.00013014 -0.00002845 1.01039104 0.00058702 -0.00002934 1.01039104 0.00043416 -0.00002637 1.01039104 0.00029443 -0.00002228 1.01039104 0.00019513 -0.00001874 1.01039104 0.00014560 -0.00001765 1.01055972 0.00005855 -0.00001516 1.01055972 0.00006704 -0.00001474 1.01055972 0.00009942 -0.00001554 1.01055972 0.00013003 -0.00001746 1.01055972 0.00012107 -0.00001740 1.01055972 0.00010143 -0.00001671 1.01055972 0.00008741 -0.00001408 1.01055972 0.00010314 -0.00002964 1.01044733 0.00054918 -0.00002745 1.01044733 0.00038209 -0.00002310 1.01044733 0.00026098 -0.00001959 1.01044733 0.00017685 -0.00001685 1.01044733 0.00012798 -0.00001520 1.01051303 0.00008973 -0.00001751 1.01051303 0.00008766 -0.00001633 1.01051303 0.00009241 -0.00001539 1.01051303 0.00011796 -0.00001658 1.01051303 0.00011242 -0.00001576 1.01051303 0.00010129 -0.00001498 1.01051303 0.00009876 -0.00001371 1.01051303 0.00010144 -0.00001520 1.01046381 0.00056403 -0.00002825 1.01046381 0.00040727 -0.00002477 1.01046381 0.00027451 -0.00002083 1.01046381 0.00018157 -0.00001755 1.01046381 0.00013085 -0.00001598 1.01048360 -0.00002358 -0.00000867 1.01048360 -0.00002817 -0.00000597 1.01048360 0.00001423 -0.00000544 1.01048360 0.00008304 -0.00000905 1.01048360 0.00016264 -0.00001922 1.01048360 0.00015832 -0.00002252 1.01048360 0.00008675 -0.00001237 1.01041434 0.00053658 -0.00002675 1.01041434 0.00034919 -0.00002089 1.01041434 0.00020569 -0.00001467 1.01041434 0.00014281 -0.00001214 1.01041434 0.00013807 -0.00001681
1.24000000 1.01055586 0.00009096 -0.00001748 1.01055586 0.00007802 -0.00001565 1.01055586 0.00009009 -0.00001515 1.01055586 0.00010100 -0.00001499 1.01055586 0.00010916 -0.00001532 1.01055586 0.00009588 -0.00001353 1.01055586 0.00009437 -0.00001343 1.01055586 0.00010349 -0.00001892 1.01050072 0.00055814 -0.00002777 1.01050072 0.00040633 -0.00002460 1.01050072 0.00027171 -0.00002055 1.01050072 0.00017607 -0.00001694 1.01050072 0.00013120 -0.00001631 1.01061406 0.00003441 -0.00001296 1.01061406 0.00005004 -0.00001263 1.01061406 0.00008801 -0.00001371 1.01061406 0.00011112 -0.00001486 1.01061406 0.00010543 -0.00001503 1.01061406 0.00008299 -0.00001212 1.01061406 0.00006136 -0.00000706 1.01061406 0.00009412 -0.00001857 1.01053937 0.00051855 -0.00002578 1.01053937 0.00035461 -0.00002135 1.01053937 0.00024023 -0.00001799 1.01053937 0.00015977 -0.00001517 1.01053937 0.00011590 -0.00001388 1.01060207 0.00006512 -0.00001534 1.01060207 0.00006358 -0.00001390 1.01060207 0.00007886 -0.00001361 1.01060207 0.00010021 -0.00001444 1.01060207 0.00009989 -0.00001409 1.01060207 0.00008377 -0.00001151 1.01060207 0.00007673 -0.00000996 1.01060207 0.00009408 -0.00001481 1.01056211 0.00053512 -0.00002666 1.01056211 0.00037961 -0.00002300 1.01056211 0.00025176 -0.00001907 1.01056211 0.00016395 -0.00001584 1.01056211 0.00011733 -0.00001439 1.01057676 -0.00004979 -0.00000652 1.01057676 -0.00004366 -0.00000425 1.01057676 0.00001061 -0.00000466 1.01057676 0.00008476 -0.00000937 1.01057676 0.00016593 -0.00002032 1.01057676 0.00012979 -0.00001779 1.01057676 0.00007392 -0.00001092 1.01052218 0.00050477 -0.00002505 1.01052218 0.00032099 -0.00001914 1.01052218 0.00018541 -0.00001321 1.01052218 0.00013885 -0.00001233 1.01052218 0.00012345 -0.00001530
1.25000000 1.01067048 0.00006721 -0.00001548 1.01067048 0.00005693 -0.00001362 1.01067048 0.00007767 -0.00001382 1.01067048 0.00008668 -0.00001346 1.01067048 0.00009623 -0.00001402 1.01067048 0.00008484 -0.00001283 1.01067048 0.00009162 -0.00001567 1.01067048 0.00010367 -0.00002176 1.01060353 0.00053146 -0.00002633 1.01060353 0.00037844 -0.00002284 1.01060353 0.00024945 -0.00001887 1.01060353 0.00015799 -0.00001524 1.01060353 0.00011503 -0.00001466 1.01069617 0.00001380 -0.00001109 1.01069617 0.00003686 -0.00001108 1.01069617 0.00008014 -0.00001259 1.01069617 0.00009973 -0.00001341 1.01069617 0.00009126 -0.00001296 1.01069617 0.00007395 -0.00001075 1.01069617 0.00005758 -0.00000712 1.01069617 0.00008333 -0.00001295 1.01062445 0.00049042 -0.00002425 1.01062445 0.00032985 -0.00001977 1.01062445 0.00022079 -0.00001651 1.01062445 0.00014371 -0.00001362 1.01062445 0.00009918 -0.00001147 1.01070528 0.00004688 -0.00001368 1.01070528 0.00004742 -0.00001224 1.01070528 0.00006648 -0.00001229 1.01070528 0.00008593 -0.00001282 1.01070528 0.00008806 -0.00001261 1.01070528 0.00007360 -0.00001064 1.01070528 0.00007151 -0.00001150 1.01070528 0.00009853 -0.00002172 1.01064521 0.00050816 -0.00002519 1.01064521 0.00035316 -0.00002131 1.01064521 0.00023194 -0.00001753 1.01064521 0.00014636 -0.00001410 1.01064521 0.00010193 -0.00001239 1.01069062 -0.00006863 -0.00000500 1.01069062 -0.00005352 -0.00000314 1.01069062 0.00001311 -0.00000489 1.01069062 0.00008957 -0.00001025 1.01069062 0.00015133 -0.00001874 1.01069062 0.00010739 -0.00001558 1.01069062 0.00007356 -0.00001281 1.01061852 0.00047541 -0.00002348 1.01061852 0.00029409 -0.00001747 1.01061852 0.00016868 -0.00001204 1.01061852 0.00013653 -0.00001265 1.01061852 0.00010856 -0.00001373
1.26000000 1.01075253 0.00004778 -0.00001361 1.01075253 0.00004217 -0.00001189 1.01075253 0.00006742 -0.00001237 1.01075253 0.00007114 -0.00001158 1.01075253 0.00008022 -0.00001199 1.01075253 0.00007878 -0.00001121 1.01075253 0.00008019 -0.00001333 1.01075253 0.00008285 -0.00001728 1.01069406 0.00050557 -0.00002493 1.01069406 0.00035272 -0.00002122 1.01069406 0.00022820 -0.00001726 1.01069406 0.00014287 -0.00001389 1.01069406 0.00010013 -0.00001247 1.01077159 -0.00000011 -0.00000966 1.01077159 0.00002753 -0.00000978 1.01077159 0.00007519 -0.00001168 1.01077159 0.00008308 -0.00001157 1.01077159 0.00007319 -0.00001070 1.01077159 0.00006118 -0.00000788 1.01077159 0.00005976 -0.00000814 1.01077159 0.00007351 -0.00001309 1.01071037 0.00046479 -0.00002288 1.01071037 0.00030673 -0.00001833 1.01071037 0.00020362 -0.00001524 1.01071037 0.00013021 -0.00001242 1.01071037 0.00008499 -0.00000962 1.01077214 0.00002730 -0.00001174 1.01077214 0.00003366 -0.00001059 1.01077214 0.00005783 -0.00001096 1.01077214 0.00007041 -0.00001086 1.01077214 0.00007063 -0.00001030 1.01077214 0.00006447 -0.00000845 1.01077214 0.00006476 -0.00000904 1.01077214 0.00008265 -0.00001642 1.01072741 0.00048346 -0.00002385 1.01072741 0.00032812 -0.00001972 1.01072741 0.00021219 -0.00001602 1.01072741 0.00013148 -0.00001271 1.01072741 0.00008864 -0.00001046 1.01075281 -0.00008454 -0.00000339 1.01075281 -0.00005834 -0.00000214 1.01075281 0.00002040 -0.00000508 1.01075281 0.00009426 -0.00001078 1.01075281 0.00013054 -0.00001591 1.01075281 0.00008813 -0.00001195 1.01075281 0.00006907 -0.00001030 1.01070299 0.00044864 -0.00002205 1.01070299 0.00026873 -0.00001590 1.01070299 0.00015313 -0.00001093 1.01070299 0.00013722 -0.00001325 1.01070299 0.00009394 -0.00001168
1.27000000 1.01079889 0.00002925 -0.00001172 1.01079889 0.00002618 -0.00001010 1.01079889 0.00005055 -0.00001024 1.01079889 0.00006208 -0.00001008 1.01079889 0.00006765 -0.00000965 1.01079889 0.00006745 -0.00000902 1.01079889 0.00007557 -0.00001032 1.01079889 0.00006855 -0.00000801 1.01077283 0.00047850 -0.00002347 1.01077283 0.00032835 -0.00001968 1.01077283 0.00020794 -0.00001570 1.01077283 0.00012640 -0.00001232 1.01077283 0.00008689 -0.00001138 1.01081964 -0.00000641 -0.00000871 1.01081964 0.00001663 -0.00000838 1.01081964 0.00006035 -0.00000976 1.01081964 0.00007486 -0.00001035 1.01081964 0.00006387 -0.00000900 1.01081964 0.00004702 -0.00000529 1.01081964 0.00006033 -0.00000707 1.01081964 0.00005567 -0.00000634 1.01078610 0.00043878 -0.00002149 1.01078610 0.00028402 -0.00001691 1.01078610 0.00018687 -0.00001398 1.01078610 0.00011748 -0.00001131 1.01078610 0.00007634 -0.00000932 1.01082470 0.00001245 -0.00001017 1.01082470 0.00001867 -0.00000891 1.01082470 0.00004577 -0.00000935 1.01082470 0.00006097 -0.00000947 1.01082470 0.00006064 -0.00000860 1.01082470 0.00005306 -0.00000646 1.01082470 0.00006215 -0.00000730 1.01082470 0.00006394 -0.00001003 1.01080439 0.00045757 -0.00002246 1.01080439 0.00030429 -0.00001823 1.01080439 0.00019321 -0.00001458 1.01080439 0.00011803 -0.00001153 1.01080439 0.00007623 -0.00000934 1.01080626 -0.00009005 -0.00000260 1.01080626 -0.00006204 -0.00000136 1.01080626 0.00001916 -0.00000452 1.01080626 0.00010949 -0.00001231 1.01080626 0.00011787 -0.00001396 1.01080626 0.00006478 -0.00000869 1.01080626 0.00006810 -0.00000887 1.01078230 0.00042054 -0.00002056 1.01078230 0.00024508 -0.00001445 1.01078230 0.00013963 -0.00001000 1.01078230 0.00012407 -0.00001211 1.01078230 0.00008244 -0.00001074
1.28000000 1.01088273 0.00000947 -0.00001002 1.01088273 0.00001658 -0.00000901 1.01088273 0.00003425 -0.00000863 1.01088273 0.00004797 -0.00000857 1.01088273 0.00005456 -0.00000813 1.01088273 0.00005952 -0.00000855 1.01088273 0.00006515 -0.00001049 1.01088273 0.00005171 -0.00001218 1.01084445 0.00045290 -0.00002210 1.01084445 0.00030595 -0.00001828 1.01084445 0.00018841 -0.00001421 1.01084445 0.00011473 -0.00001129 1.01084445 0.00007612 -0.00001005 1.01088752 -0.00002152 -0.00000726 1.01088752 0.00001049 -0.00000750 1.01088752 0.00004942 -0.00000852 1.01088752 0.00006074 -0.00000889 1.01088752 0.00004615 -0.00000670 1.01088752 0.00003778 -0.00000422 1.01088752 0.00005793 -0.00000778 1.01088752 0.00004726 -0.00001180 1.01085008 0.00041388 -0.00002016 1.01085008 0.00026615 -0.00001580 1.01085008 0.00016978 -0.00001268 1.01085008 0.00010426 -0.00001004 1.01085008 0.00006802 -0.00000838 1.01089595 -0.00000698 -0.00000842 1.01089595 0.00000925 -0.00000780 1.01089595 0.00003469 -0.00000811 1.01089595 0.00004673 -0.00000791 1.01089595 0.00004666 -0.00000676 1.01089595 0.00004517 -0.00000575 1.01089595 0.00005959 -0.00000819 1.01089595 0.00004557 -0.00001266 1.01086575 0.00043221 -0.00002109 1.01086575 0.00028359 -0.00001692 1.01086575 0.00017520 -0.00001318 1.01086575 0.00010461 -0.00001020 1.01086575 0.00006665 -0.00000821 1.01088436 -0.00010602 -0.00000119 1.01088436 -0.00006182 -0.00000105 1.01088436 0.00002534 -0.00000498 1.01088436 0.00010833 -0.00001241 1.01088436 0.00009716 -0.00001157 1.01088436 0.00004554 -0.00000680 1.01088436 0.00006223 -0.00000954 1.01084816 0.00039396 -0.00001916 1.01084816 0.00022644 -0.00001331 1.01084816 0.00012595 -0.00000902 1.01084816 0.00011048 -0.00001080 1.01084816 0.00007276 -0.00000951
1.29000000 1.01092757 -0.00000733 -0.00000835 1.01092757 0.00001055 -0.00000797 1.01092757 0.00002732 -0.00000745 1.01092757 0.00004883 -0.00000807 1.01092757 0.00004694 -0.00000709 1.01092757 0.00005144 -0.00000740 1.01092757 0.00005947 -0.00000794 1.01092757 0.00004632 -0.00000658 1.01090031 0.00042791 -0.00002076 1.01090031 0.00028508 -0.00001695 1.01090031 0.00017239 -0.00001298 1.01090031 0.00010182 -0.00000993 1.01090031 0.00006607 -0.00000875 1.01092840 -0.00003027 -0.00000617 1.01092840 0.00000859 -0.00000678 1.01092840 0.00004634 -0.00000768 1.01092840 0.00005492 -0.00000788 1.01092840 0.00003776 -0.00000547 1.01092840 0.00003293 -0.00000366 1.01092840 0.00005515 -0.00000580 1.01092840 0.00003978 -0.00000502 1.01090059 0.00038942 -0.00001885 1.01090059 0.00024819 -0.00001467 1.01090059 0.00015531 -0.00001157 1.01090059 0.00009289 -0.00000883 1.01090059 0.00005856 -0.00000694 1.01093807 -0.00001919 -0.00000708 1.01093807 0.00000312 -0.00000681 1.01093807 0.00002810 -0.00000693 1.01093807 0.00004188 -0.00000703 1.01093807 0.00004235 -0.00000606 1.01093807 0.00003960 -0.00000498 1.01093807 0.00005698 -0.00000661 1.01093807 0.00003880 -0.00000614 1.01091157 0.00040809 -0.00001979 1.01091157 0.00026436 -0.00001569 1.01091157 0.00015919 -0.00001192 1.01091157 0.00009379 -0.00000902 1.01091157 0.00005867 -0.00000701 1.01092387 -0.00011361 -0.00000021 1.01092387 -0.00005563 -0.00000100 1.01092387 0.00003588 -0.00000544 1.01092387 0.00010321 -0.00001141 1.01092387 0.00008577 -0.00001008 1.01092387 0.00002559 -0.00000424 1.01092387 0.00005816 -0.00000707 1.01089763 0.00036830 -0.00001780 1.01089763 0.00020814 -0.00001218 1.01089763 0.00011567 -0.00000828 1.01089763 0.00009922 -0.00000959 1.01089763 0.00006357 -0.00000810
1.30000000 1.01097755 -0.00001968 -0.00000709 1.01097755 -0.00000134 -0.00000664 1.01097755 0.00002046 -0.00000646 1.01097755 0.00003623 -0.00000653 1.01097755 0.00003815 -0.00000599 1.01097755 0.00004721 -0.00000671 1.01097755 0.00004403 -0.00000496 1.01097755 0.00004072 -0.00000567 1.01095251 0.00040525 -0.00001956 1.01095251 0.00026155 -0.00001548 1.01095251 0.00015638 -0.00001174 1.01095251 0.00009063 -0.00000884 1.01095251 0.00005757 -0.00000753 1.01096788 -0.00004106 -0.00000500 1.01096788 0.00000224 -0.00000583 1.01096788 0.00003990 -0.00000676 1.01096788 0.00004277 -0.00000628 1.01096788 0.00002446 -0.00000373 1.01096788 0.00003364 -0.00000397 1.01096788 0.00004430 -0.00000336 1.01096788 0.00004118 -0.00000461 1.01094797 0.00036639 -0.00001764 1.01094797 0.00023032 -0.00001355 1.01094797 0.00014061 -0.00001044 1.01094797 0.00008249 -0.00000781 1.01094797 0.00005135 -0.00000587 1.01098181 -0.00002743 -0.00000603 1.01098181 -0.00000531 -0.00000575 1.01098181 0.00002227 -0.00000600 1.01098181 0.00003126 -0.00000556 1.01098181 0.00003174 -0.00000473 1.01098181 0.00003663 -0.00000461 1.01098181 0.00004642 -0.00000483 1.01098181 0.00003928 -0.00000465 1.01096149 0.00038565 -0.00001860 1.01096149 0.00024514 -0.00001448 1.01096149 0.00014501 -0.00001084 1.01096149 0.00008291 -0.00000796 1.01096149 0.00005095 -0.00000600 1.01096580 -0.00012057 0.00000069 1.01096580 -0.00005026 -0.00000100 1.01096580 0.00004703 -0.00000614 1.01096580 0.00008944 -0.00000968 1.01096580 0.00006979 -0.00000825 1.01096580 0.00002054 -0.00000340 1.01096580 0.00004447 -0.00000437 1.01094412 0.00034485 -0.00001657 1.01094412 0.00019020 -0.00001107 1.01094412 0.00010639 -0.00000761 1.01094412 0.00008817 -0.00000848 1.01094412 0.00005596 -0.00000691
1.31000000 1.01100887 -0.00003162 -0.00000584 1.01100887 -0.00001053 -0.00000539 1.01100887 0.00001674 -0.00000560 1.01100887 0.00002614 -0.00000518 1.01100887 0.00003254 -0.00000507 1.01100887 0.00003887 -0.00000542 1.01100887 0.00004032 -0.00000426 1.01100887 0.00003637 -0.00000509 1.01100013 0.00038408 -0.00001843 1.01100013 0.00024434 -0.00001440 1.01100013 0.00014045 -0.00001052 1.01100013 0.00008316 -0.00000819 1.01100013 0.00004929 -0.00000640 1.01099923 -0.00004538 -0.00000425 1.01099923 -0.00000358 -0.00000479 1.01099923 0.00003803 -0.00000610 1.01099923 0.00003251 -0.00000513 1.01099923 0.00001881 -0.00000285 1.01099923 0.00003167 -0.00000350 1.01099923 0.00004248 -0.00000336 1.01099923 0.00003588 -0.00000314 1.01099490 0.00034527 -0.00001653 1.01099490 0.00021328 -0.00001250 1.01099490 0.00012841 -0.00000952 1.01099490 0.00007392 -0.00000703 1.01099490 0.00004632 -0.00000555 1.01101073 -0.00003539 -0.00000499 1.01101073 -0.00001093 -0.00000475 1.01101073 0.00002055 -0.00000527 1.01101073 0.00002492 -0.00000461 1.01101073 0.00002497 -0.00000370 1.01101073 0.00003388 -0.00000415 1.01101073 0.00004085 -0.00000373 1.01101073 0.00003481 -0.00000231 1.01100817 0.00036345 -0.00001743 1.01100817 0.00022613 -0.00001330 1.01100817 0.00013138 -0.00000981 1.01100817 0.00007449 -0.00000720 1.01100817 0.00004544 -0.00000554 1.01099806 -0.00011984 0.00000106 1.01099806 -0.00004473 -0.00000087 1.01099806 0.00006385 -0.00000723 1.01099806 0.00007875 -0.00000846 1.01099806 0.00005734 -0.00000684 1.01099806 0.00002066 -0.00000316 1.01099806 0.00003925 -0.00000330 1.01099118 0.00032308 -0.00001544 1.01099118 0.00017330 -0.00001005 1.01099118 0.00009859 -0.00000708 1.01099118 0.00007904 -0.00000763 1.01099118 0.00004895 -0.00000608
1.32000000 1.01103464 -0.00004028 -0.00000477 1.01103464 -0.00001647 -0.00000436 1.01103464 0.00001152 -0.00000470 1.01103464 0.00002057 -0.00000412 1.01103464 0.00002964 -0.00000437 1.01103464 0.00003924 -0.00000487 1.01103464 0.00003145 -0.00000248 1.01103464 0.00003104 -0.00000032 1.01103624 0.00036288 -0.00001731 1.01103624 0.00022561 -0.00001323 1.01103624 0.00012906 -0.00000964 1.01103624 0.00007481 -0.00000738 1.01103624 0.00004473 -0.00000578 1.01102495 -0.00005227 -0.00000331 1.01102495 -0.00000451 -0.00000414 1.01102495 0.00003470 -0.00000543 1.01102495 0.00001853 -0.00000347 1.01102495 0.00001654 -0.00000215 1.01102495 0.00003208 -0.00000321 1.01102495 0.00003272 -0.00000179 1.01102495 0.00003237 0.00000076 1.01102804 0.00032285 -0.00001536 1.01102804 0.00019835 -0.00001156 1.01102804 0.00011799 -0.00000872 1.01102804 0.00006657 -0.00000633 1.01102804 0.00004174 -0.00000491 1.01103038 -0.00004392 -0.00000391 1.01103038 -0.00001563 -0.00000383 1.01103038 0.00001507 -0.00000439 1.01103038 0.00001534 -0.00000321 1.01103038 0.00002183 -0.00000292 1.01103038 0.00003631 -0.00000398 1.01103038 0.00003308 -0.00000192 1.01103038 0.00003207 0.00000208 1.01104619 0.00034199 -0.00001631 1.01104619 0.00021007 -0.00001230 1.01104619 0.00012057 -0.00000899 1.01104619 0.00006754 -0.00000658 1.01104619 0.00004062 -0.00000505 1.01102285 -0.00012316 0.00000172 1.01102285 -0.00003524 -0.00000105 1.01102285 0.00007216 -0.00000765 1.01102285 0.00006490 -0.00000681 1.01102285 0.00004931 -0.00000570 1.01102285 0.00002425 -0.00000303 1.01102285 0.00003165 -0.00000165 1.01102622 0.00030017 -0.00001426 1.01102622 0.00015877 -0.00000916 1.01102622 0.00009440 -0.00000681 1.01102622 0.00007111 -0.00000686 1.01102622 0.00004310 -0.00000519
1.33000000 1.01106929 -0.00004730 -0.00000389 1.01106929 -0.00002243 -0.00000347 1.01106929 0.00000447 -0.00000379 1.01106929 0.00001772 -0.00000369 1.01106929 0.00002643 -0.00000390 1.01106929 0.00003360 -0.00000422 1.01106929 0.00002726 -0.00000209 1.01106929 0.00003296 0.00000180 1.01105746 0.00034051 -0.00001613 1.01105746 0.00020796 -0.00001211 1.01105746 0.00011689 -0.00000867 1.01105746 0.00006749 -0.00000659 1.01105746 0.00003906 -0.00000478 1.01106575 -0.00005645 -0.00000264 1.01106575 -0.00000832 -0.00000346 1.01106575 0.00002475 -0.00000439 1.01106575 0.00001408 -0.00000295 1.01106575 0.00001309 -0.00000194 1.01106575 0.00002940 -0.00000324 1.01106575 0.00002711 -0.00000166 1.01106575 0.00003236 0.00000251 1.01105460 0.00030138 -0.00001424 1.01105460 0.00018459 -0.00001070 1.01105460 0.00010606 -0.00000779 1.01105460 0.00006059 -0.00000574 1.01105460 0.00003723 -0.00000430 1.01107574 -0.00005142 -0.00000306 1.01107574 -0.00002090 -0.00000309 1.01107574 0.00000819 -0.00000355 1.01107574 0.00001481 -0.00000311 1.01107574 0.00001717 -0.00000261 1.01107574 0.00003192 -0.00000388 1.01107574 0.00002812 -0.00000224 1.01107574 0.00003309 0.00000196 1.01106979 0.00032099 -0.00001520 1.01106979 0.00019443 -0.00001132 1.01106979 0.00010890 -0.00000806 1.01106979 0.00006058 -0.00000585 1.01106979 0.00003636 -0.00000449 1.01106544 -0.00012152 0.00000198 1.01106544 -0.00002530 -0.00000141 1.01106544 0.00006309 -0.00000668 1.01106544 0.00005950 -0.00000624 1.01106544 0.00003661 -0.00000461 1.01106544 0.00002400 -0.00000318 1.01106544 0.00002800 -0.00000204 1.01105355 0.00027813 -0.00001312 1.01105355 0.00014567 -0.00000836 1.01105355 0.00008856 -0.00000638 1.01105355 0.00006408 -0.00000615 1.01105355 0.00003792 -0.00000443
1.34000000 1.01111606 -0.00005483 -0.00000304 1.01111606 -0.00002541 -0.00000294 1.01111606 0.00000103 -0.00000326 1.01111606 0.00001552 -0.00000339 1.01111606 0.00002217 -0.00000359 1.01111606 0.00002635 -0.00000349 1.01111606 0.00002492 -0.00000341 1.01111606 0.00002984 -0.00000124 1.01109736 0.00032136 -0.00001514 1.01109736 0.00019339 -0.00001122 1.01109736 0.00010563 -0.00000784 1.01109736 0.00005971 -0.00000588 1.01109736 0.00003365 -0.00000440 1.01110723 -0.00005734 -0.00000223 1.01110723 -0.00000917 -0.00000308 1.01110723 0.00001858 -0.00000371 1.01110723 0.00000775 -0.00000230 1.01110723 0.00001457 -0.00000235 1.01110723 0.00002265 -0.00000241 1.01110723 0.00002477 -0.00000284 1.01110723 0.00003058 -0.00000142 1.01108389 0.00028352 -0.00001332 1.01108389 0.00017047 -0.00000983 1.01108389 0.00009617 -0.00000704 1.01108389 0.00005253 -0.00000493 1.01108389 0.00003250 -0.00000377 1.01111663 -0.00005494 -0.00000248 1.01111663 -0.00002281 -0.00000264 1.01111663 0.00000397 -0.00000299 1.01111663 0.00001060 -0.00000263 1.01111663 0.00001550 -0.00000254 1.01111663 0.00002678 -0.00000334 1.01111663 0.00002384 -0.00000311 1.01111663 0.00003102 -0.00000172 1.01110304 0.00030209 -0.00001423 1.01110304 0.00017906 -0.00001038 1.01110304 0.00009833 -0.00000727 1.01110304 0.00005345 -0.00000518 1.01110304 0.00003145 -0.00000405 1.01110662 -0.00011498 0.00000187 1.01110662 -0.00001165 -0.00000219 1.01110662 0.00005653 -0.00000593 1.01110662 0.00005347 -0.00000563 1.01110662 0.00002654 -0.00000385 1.01110662 0.00002278 -0.00000289 1.01110662 0.00002514 -0.00000300 1.01108298 0.00025939 -0.00001216 1.01108298 0.00013244 -0.00000756 1.01108298 0.00008638 -0.00000626 1.01108298 0.00005694 -0.00000545 1.01108298 0.00003297 -0.00000385
1.35000000 1.01114066 -0.00006120 -0.00000224 1.01114066 -0.00002815 -0.00000231 1.01114066 -0.00000395 -0.00000246 1.01114066 0.00001340 -0.00000294 1.01114066 0.00001914 -0.00000312 1.01114066 0.00002275 -0.00000306 1.01114066 0.00002339 -0.00000281 1.01114066 0.00002926 -0.00000466 1.01110483 0.00030357 -0.00001419 1.01110483 0.00017869 -0.00001028 1.01110483 0.00009523 -0.00000698 1.01110483 0.00005199 -0.00000498 1.01110483 0.00002924 -0.00000335 1.01113525 -0.00006075 -0.00000163 1.01113525 -0.00001070 -0.00000258 1.01113525 0.00001270 -0.00000298 1.01113525 0.00000442 -0.00000178 1.01113525 0.00001281 -0.00000216 1.01113525 0.00002356 -0.00000276 1.01113525 0.00002465 -0.00000295 1.01113525 0.00003073 -0.00000501 1.01109900 0.00026552 -0.00001238 1.01109900 0.00015848 -0.00000908 1.01109900 0.00008703 -0.00000632 1.01109900 0.00004534 -0.00000415 1.01109900 0.00002827 -0.00000298 1.01114839 -0.00006099 -0.00000175 1.01114839 -0.00002540 -0.00000206 1.01114839 -0.00000015 -0.00000236 1.01114839 0.00000729 -0.00000217 1.01114839 0.00001456 -0.00000248 1.01114839 0.00002309 -0.00000308 1.01114839 0.00002216 -0.00000309 1.01114839 0.00003079 -0.00000668 1.01111551 0.00028382 -0.00001327 1.01111551 0.00016623 -0.00000956 1.01111551 0.00008826 -0.00000647 1.01111551 0.00004647 -0.00000440 1.01111551 0.00002715 -0.00000317 1.01113433 -0.00010876 0.00000183 1.01113433 0.00000203 -0.00000281 1.01113433 0.00005160 -0.00000524 1.01113433 0.00004876 -0.00000505 1.01113433 0.00001583 -0.00000295 1.01113433 0.00002369 -0.00000298 1.01113433 0.00002293 -0.00000257 1.01109887 0.00024093 -0.00001122 1.01109887 0.00012192 -0.00000691 1.01109887 0.00008562 -0.00000621 1.01109887 0.00004954 -0.00000465 1.01109887 0.00002860 -0.00000305
1.36000000 1.01118342 -0.00006730 -0.00000148 1.01118342 -0.00003039 -0.00000188 1.01118342 -0.00000659 -0.00000202 1.01118342 0.00000957 -0.00000261 1.01118342 0.00001760 -0.00000317 1.01118342 0.00001699 -0.00000285 1.01118342 0.00001888 -0.00000338 1.01118342 0.00002192 -0.00000965 1.01113175 0.00028447 -0.00001322 1.01113175 0.00016495 -0.00000945 1.01113175 0.00008613 -0.00000630 1.01113175 0.00004610 -0.00000444 1.01113175 0.00002514 -0.00000299 1.01117629 -0.00006378 -0.00000105 1.01117629 -0.00001007 -0.00000235 1.01117629 0.00000705 -0.00000237 1.01117629 -0.00000024 -0.00000140 1.01117629 0.00001301 -0.00000241 1.01117629 0.00002172 -0.00000305 1.01117629 0.00002065 -0.00000354 1.01117629 0.00002418 -0.00000988 1.01112616 0.00024831 -0.00001152 1.01112616 0.00014712 -0.00000839 1.01112616 0.00007931 -0.00000575 1.01112616 0.00004122 -0.00000383 1.01112616 0.00002462 -0.00000274 1.01118608 -0.00006383 -0.00000123 1.01118608 -0.00002790 -0.00000160 1.01118608 -0.00000511 -0.00000176 1.01118608 0.00000537 -0.00000194 1.01118608 0.00001544 -0.00000282 1.01118608 0.00001943 -0.00000301 1.01118608 0.00001803 -0.00000353 1.01118608 0.00002354 -0.00001045 1.01113637 0.00026578 -0.00001235 1.01113637 0.00015384 -0.00000880 1.01113637 0.00007979 -0.00000582 1.01113637 0.00004069 -0.00000383 1.01113637 0.00002356 -0.00000276 1.01117629 -0.00010268 0.00000180 1.01117629 0.00001697 -0.00000366 1.01117629 0.00004427 -0.00000451 1.01117629 0.00004174 -0.00000452 1.01117629 0.00000658 -0.00000243 1.01117629 0.00001898 -0.00000282 1.01117629 0.00001916 -0.00000330 1.01112590 0.00022248 -0.00001030 1.01112590 0.00011172 -0.00000631 1.01112590 0.00008394 -0.00000611 1.01112590 0.00004413 -0.00000417 1.01112590 0.00002470 -0.00000275
1.37000000 1.01119535 -0.00007241 -0.00000076 1.01119535 -0.00003531 -0.00000113 1.01119535 -0.00000943 -0.00000152 1.01119535 0.00000764 -0.00000217 1.01119535 0.00001544 -0.00000276 1.01119535 0.00001522 -0.00000253 1.01119535 0.00001697 -0.00000301 1.01119535 0.00001814 -0.00000623 1.01114734 0.00026656 -0.00001231 1.01114734 0.00015158 -0.00000863 1.01114734 0.00007831 -0.00000570 1.01114734 0.00004026 -0.00000383 1.01114734 0.00002268 -0.00000239 1.01119133 -0.00006542 -0.00000057 1.01119133 -0.00001071 -0.00000193 1.01119133 0.00000379 -0.00000192 1.01119133 -0.00000087 -0.00000117 1.01119133 0.00001154 -0.00000220 1.01119133 0.00001894 -0.00000271 1.01119133 0.00001769 -0.00000308 1.01119133 0.00001747 -0.00000600 1.01114574 0.00023203 -0.00001069 1.01114574 0.00013547 -0.00000768 1.01114574 0.00007175 -0.00000518 1.01114574 0.00003628 -0.00000335 1.01114574 0.00002257 -0.00000234 1.01119957 -0.00006730 -0.00000064 1.01119957 -0.00002902 -0.00000115 1.01119957 -0.00000772 -0.00000133 1.01119957 0.00000414 -0.00000163 1.01119957 0.00001431 -0.00000257 1.01119957 0.00001711 -0.00000275 1.01119957 0.00001618 -0.00000318 1.01119957 0.00001656 -0.00000651 1.01115556 0.00024833 -0.00001147 1.01115556 0.00014061 -0.00000800 1.01115556 0.00007214 -0.00000524 1.01115556 0.00003556 -0.00000334 1.01115556 0.00002181 -0.00000242 1.01119102 -0.00009233 0.00000150 1.01119102 0.00001855 -0.00000336 1.01119102 0.00004016 -0.00000394 1.01119102 0.00003760 -0.00000398 1.01119102 -0.00000371 -0.00000149 1.01119102 0.00001674 -0.00000259 1.01119102 0.00001790 -0.00000314 1.01114574 0.00020491 -0.00000943 1.01114574 0.00010086 -0.00000566 1.01114574 0.00007607 -0.00000552 1.01114574 0.00003874 -0.00000364 1.01114574 0.00002275 -0.00000238
1.38000000 1.01120843 -0.00007339 -0.00000034 1.01120843 -0.00003422 -0.00000087 1.01120843 -0.00000533 -0.00000144 1.01120843 0.00000477 -0.00000172 1.01120843 0.00001094 -0.00000193 1.01120843 0.00001386 -0.00000244 1.01120843 0.00001601 -0.00000290 1.01120843 0.00001405 -0.00000462 1.01116982 0.00024995 -0.00001147 1.01116982 0.00013917 -0.00000789 1.01116982 0.00007098 -0.00000516 1.01116982 0.00003584 -0.00000344 1.01116982 0.00001943 -0.00000208 1.01120474 -0.00006416 -0.00000027 1.01120474 -0.00001182 -0.00000146 1.01120474 -0.00000012 -0.00000131 1.01120474 -0.00000100 -0.00000107 1.01120474 0.00000455 -0.00000119 1.01120474 0.00001964 -0.00000289 1.01120474 0.00001703 -0.00000318 1.01120474 0.00001338 -0.00000455 1.01116927 0.00021688 -0.00000994 1.01116927 0.00012509 -0.00000707 1.01116927 0.00006483 -0.00000468 1.01116927 0.00003217 -0.00000301 1.01116927 0.00001950 -0.00000210 1.01121116 -0.00006861 -0.00000020 1.01121116 -0.00002996 -0.00000073 1.01121116 -0.00000794 -0.00000101 1.01121116 0.00000192 -0.00000125 1.01121116 0.00000939 -0.00000178 1.01121116 0.00001661 -0.00000270 1.01121116 0.00001583 -0.00000315 1.01121116 0.00001133 -0.00000468 1.01117610 0.00023201 -0.00001065 1.01117610 0.00012887 -0.00000730 1.01117610 0.00006503 -0.00000472 1.01117610 0.00003194 -0.00000303 1.01117610 0.00001889 -0.00000214 1.01120444 -0.00008167 0.00000119 1.01120444 0.00001881 -0.00000298 1.01120444 0.00003902 -0.00000357 1.01120444 0.00003147 -0.00000336 1.01120444 -0.00000827 -0.00000073 1.01120444 0.00001580 -0.00000257 1.01120444 0.00001739 -0.00000323 1.01116927 0.00018865 -0.00000863 1.01116927 0.00009342 -0.00000523 1.01116927 0.00006838 -0.00000496 1.01116927 0.00003470 -0.00000331 1.01116927 0.00001968 -0.00000215
1.39000000 1.01121563 -0.00007269 0.00000005 1.01121563 -0.00003553 -0.00000033 1.01121563 -0.00000750 -0.00000106 1.01121563 0.00000583 -0.00000155 1.01121563 0.00000950 -0.00000172 1.01121563 0.00001197 -0.00000197 1.01121563 0.00001628 -0.00000286 1.01121563 0.00001404 -0.00000231 1.01118680 0.00023350 -0.00001065 1.01118680 0.00012730 -0.00000717 1.01118680 0.00006290 -0.00000456 1.01118680 0.00003069 -0.00000293 1.01118680 0.00001717 -0.00000191 1.01121239 -0.00006053 -0.00000005 1.01121239 -0.00001270 -0.00000104 1.01121239 -0.00000151 -0.00000099 1.01121239 -0.00000002 -0.00000097 1.01121239 0.00000864 -0.00000149 1.01121239 0.00001784 -0.00000253 1.01121239 0.00001747 -0.00000322 1.01121239 0.00001300 -0.00000215 1.01118588 0.00020207 -0.00000920 1.01118588 0.00011459 -0.00000644 1.01118588 0.00005736 -0.00000413 1.01118588 0.00002772 -0.00000258 1.01118588 0.00001747 -0.00000197 1.01121698 -0.00006861 0.00000021 1.01121698 -0.00003145 -0.00000026 1.01121698 -0.00000804 -0.00000073 1.01121698 0.00000262 -0.00000111 1.01121698 0.00001024 -0.00000170 1.01121698 0.00001486 -0.00000226 1.01121698 0.00001698 -0.00000322 1.01121698 0.00001044 -0.00000162 1.01119192 0.00021678 -0.00000989 1.01119192 0.00011760 -0.00000662 1.01119192 0.00005798 -0.00000419 1.01119192 0.00002746 -0.00000259 1.01119192 0.00001674 -0.00000196 1.01121239 -0.00006704 0.00000068 1.01121239 0.00001713 -0.00000247 1.01121239 0.00003699 -0.00000319 1.01121239 0.00002773 -0.00000295 1.01121239 -0.00000651 -0.00000068 1.01121239 0.00001389 -0.00000213 1.01121239 0.00001769 -0.00000325 1.01118588 0.00017377 -0.00000790 1.01118588 0.00008511 -0.00000474 1.01118588 0.00006139 -0.00000444 1.01118588 0.00002988 -0.00000283 1.01118588 0.00001763 -0.00000201
1.40000000 1.01121703 -0.00007475 0.00000051 1.01121703 -0.00003331 -0.00000010 1.01121703 -0.00000979 -0.00000061 1.01121703 0.00000483 -0.00000128 1.01121703 0.00000976 -0.00000142 1.01121703 0.00000864 -0.00000129 1.01121703 0.00001246 -0.00000173 1.01121703 0.00000775 0.00000225 1.01120228 0.00021899 -0.00000993 1.01120228 0.00011631 -0.00000652 1.01120228 0.00005650 -0.00000408 1.01120228 0.00002709 -0.00000260 1.01120228 0.00001440 -0.00000163 1.01121379 -0.00006174 0.00000035 1.01121379 -0.00001012 -0.00000086 1.01121379 -0.00000672 -0.00000040 1.01121379 0.00000021 -0.00000083 1.01121379 0.00000895 -0.00000129 1.01121379 0.00001220 -0.00000169 1.01121379 0.00001262 -0.00000194 1.01121379 0.00000842 0.00000188 1.01119990 0.00019134 -0.00000866 1.01119990 0.00010511 -0.00000588 1.01119990 0.00005147 -0.00000369 1.01119990 0.00002569 -0.00000243 1.01119990 0.00001492 -0.00000169 1.01121777 -0.00007102 0.00000067 1.01121777 -0.00002716 -0.00000016 1.01121777 -0.00000929 -0.00000038 1.01121777 0.00000471 -0.00000111 1.01121777 0.00001007 -0.00000140 1.01121777 0.00001118 -0.00000162 1.01121777 0.00001271 -0.00000195 1.01121777 0.00000744 0.00000178 1.01120621 0.00020341 -0.00000922 1.01120621 0.00010780 -0.00000604 1.01120621 0.00005173 -0.00000373 1.01120621 0.00002486 -0.00000237 1.01120621 0.00001403 -0.00000165 1.01121379 -0.00005368 0.00000018 1.01121379 0.00002036 -0.00000230 1.01121379 0.00003349 -0.00000274 1.01121379 0.00002253 -0.00000246 1.01121379 -0.00000494 -0.00000048 1.01121379 0.00001059 -0.00000152 1.01121379 0.00001351 -0.00000206 1.01119990 0.00016229 -0.00000734 1.01119990 0.00007861 -0.00000436 1.01119990 0.00005499 -0.00000396 1.01119990 0.00002682 -0.00000256 1.01119990 0.00001504 -0.00000172

==> lookback_fixed_strike.dat <==
model;lxs2p;lxs2e;lxs2t;lxs3p;lxs3e;lxs3t;lxs4p;lxs4e;lxs4t;lxs5p;lxs5e;lxs5t;lxs10p;lxs10e;lxs10t;lxs20p;lxs20e;lxs20t;lxs30p;lxs30e;lxs30t
Polynomial, $\rho=1, \text{deg}=2$;4.7803;0.0105;4.3900;4.6839;0.0106;4.3200;4.5736;0.0105;4.1500;4.4594;0.0104;4.0900;3.8268;0.0094;4.0900;2.4300;0.0070;3.3700;1.3550;0.0048;2.9200
Polynomial, $\rho=2, \text{deg}=2$;4.7794;0.0106;4.9876;4.6814;0.0106;5.9000;4.5741;0.0106;5.5800;4.4638;0.0105;6.2700;3.8785;0.0098;5.5200;2.6331;0.0079;4.6100;1.5397;0.0058;3.3800
Polynomial, $\rho=3, \text{deg}=2$;4.7803;0.0105;4.3700;4.6814;0.0106;45.4500;4.5749;0.0105;62.1400;4.4665;0.0105;78.9500;3.8844;0.0098;164.2400;2.6556;0.0080;303.0300;1.5707;0.0059;473.7700
Polynomial, $\rho=4, \text{deg}=2$;4.7258;0.0108;9359.7400;4.6299;0.0107;6869.8800;4.5152;0.0106;6075.6300;4.4050;0.0105;7440.5700;3.8438;0.0098;5328.2400;2.6472;0.0080;5462.6900;1.5682;0.0059;5314.8700
#Polynomial, $\rho=5, \text{deg}=2$;3.9714;0.0069;4.8400;3.7113;0.0068;46.9000;3.5135;0.0067;61.7600;3.3505;0.0066;82.5500;2.7289;0.0062;174.7700;1.8957;0.0052;298.5600;1.2116;0.0042;457.2400
R-FFNN, $\rho=1, h=10$;4.7961;0.0105;6.9100;4.6916;0.0105;6.7900;4.5869;0.0104;6.1300;4.4742;0.0103;6.2400;3.8352;0.0094;5.6200;2.4305;0.0007;4.7100;1.3582;0.0047;3.7000
R-FFNN, $\rho=2, h=10$;4.7939;0.0105;8.56;4.6928;0.0105;7.6500;4.5869;0.0105;7.0400;4.4769;0.0104;6.9100;3.8896;0.0097;6.6700;2.6376;0.0079;4.9900;1.5436;0.0058;4.0500
R-FFNN, $\rho=3, h=10$;4.7961;0.0105;6.6300;4.6933;0.0105;47.4500;4.5821;0.0105;65.7100;4.4662;0.0105;78.3100;3.7135;0.0009;149.4700;2.5256;0.0077;223.3300;1.4987;0.0057;229.0100
R-FFNN, $\rho=4, h=10$;3.7245;0.0064;513.8800;3.7458;0.0070;528.9300;3.7790;0.0076;514.6800;3.7732;0.0079;505.2600;3.4363;0.0086;491.6400;2.4696;0.0076;422.0300;1.4804;0.0056;335.1100
#R-FFNN, $\rho=5, h=10$;3.9723;0.0068;6.6700;3.7151;0.0068;48.9300;3.5105;0.0067;64.6500;3.3321;0.0066;82.5700;2.6693;0.0060;149.1900;1.7884;0.0049;223.3000;1.1185;0.0038;225.5600
#R-FFNN, $\rho=1, h=20$;4.7916;0.0105;9.4400;4.6888;0.0104;8.9700;4.5854;0.0104;8.5200;4.4731;0.0103;9.1800;3.8350;0.0094;7.1300;2.4299;0.0070;5.7000;1.3583;0.0048;4.0800
#R-FFNN, $\rho=2, h=20$;4.7953;0.0106;51.9100;4.6904;0.0105;10.5500;4.5850;0.0105;9.5200;4.4774;0.0104;9.5300;3.8970;0.0098;8.3700;2.6531;0.0079;6.0700;1.5517;0.0057;5.3800
#R-FFNN, $\rho=3, h=20$;4.7916;0.0105;10.0300;4.6910;0.0105;51.3900;4.5844;0.0104;66.5800;4.4752;0.0104;80.2100;3.8562;0.0097;160.4900;2.5404;0.0078;235.1700;1.4987;0.0057;232.8900
#R-FFNN, $\rho=4, h=20$;3.8041;0.0067;527.3400;3.8000;0.0073;513.3700;3.8066;0.0077;507.5600;3.8057;0.0082;512.2200;3.4595;0.0087;516.6300;2.4696;0.0077;423.2500;1.4804;0.0057;327.9000
#R-FFNN, $\rho=5, h=20$;3.9720;0.0069;9.2700;3.7145;0.0068;53.4500;3.5163;0.0067;67.5500;3.3504;0.0066;80.8300;2.6898;0.0060;151.8200;1.8334;0.0050;224.8300;1.1537;0.0039;228.9500
R-FFNN, $\rho=1, h=40$;4.7841;0.0105;17.5100;4.6872;0.0104;17.2700;4.5832;0.0104;15.3200;4.4699;0.0102;16.3900;3.8337;0.0094;12.8800;2.4289;0.0070;9.7300;1.3578;0.0047;7.2100
R-FFNN, $\rho=2, h=40$;4.7866;0.0105;16.5745;4.6860;0.0105;17.8800;4.5817;0.0105;16.7400;4.4763;0.0103;15.8300;3.8951;0.0097;14.8800;2.6554;0.0079;10.5900;1.5529;0.0057;6.8100
R-FFNN, $\rho=3, h=40$;4.7841;0.0105;16.3700;4.6892;0.0105;58.6200;4.5835;0.0104;74.2300;4.4777;0.0104;92.0300;3.8874;0.0098;165.7500;2.6147;0.0079;229.0600;1.5185;0.0057;228.5200
R-FFNN, $\rho=4, h=40$;4.0665;0.0077;509.8900;3.9948;0.0085;523.5000;3.9948;0.0098;523.5000;3.9690;0.0088;513.7200;3.5536;0.0089;492.8800;2.4889;0.0076;414.7900;1.4781;0.0056;303.2300
#R-FFNN, $\rho=5, h=40$;3.9702;0.0069;14.2600;3.7131;0.0068;55.1900;3.5164;0.0067;74.8300;3.3534;0.0066;85.9100;2.7095;0.0061;151.2200;1.8518;0.0051;231.8600;1.1782;0.0040;229.1300
#R-FFNN, $\rho=1, h=80$;4.7849;0.0105;14.4200;4.6860;0.0104;14.5600;4.5827;0.0104;12.7900;4.4697;0.0103;12.1500;3.8338;0.0094;11.2000;2.4290;0.0070;7.7500;1.3578;0.0048;5.3900
#R-FFNN, $\rho=2, h=80$;4.7870;0.0105;58.4000;4.6864;0.0105;15.2200;4.5801;0.0104;14.6300;4.4751;0.0104;14.3600;3.8955;0.0098;12.5800;2.6551;0.0079;8.7100;1.5529;0.0058;6.1100
#R-FFNN, $\rho=3, h=80$;4.7849;0.0105;14.7400;4.6887;0.0104;57.3600;4.5829;0.0104;72.2800;4.4763;0.0104;89.3800;3.8857;0.0098;152.5000;2.6108;0.0079;230.0900;1.5430;0.0060;232.4900
#R-FFNN, $\rho=4, h=80$;4.4201;0.0090;548.9900;4.3856;0.0094;533.8100;4.3170;0.0097;549.5700;4.2320;0.0097;540.8200;3.7381;0.0094;498.3200;2.5598;0.0078;429.9800;1.5029;0.0057;321.8900
#R-FFNN, $\rho=5, h=80$;3.9669;0.0069;42.4800;3.7082;0.0068;76.4400;3.5146;0.0067;94.5400;3.3527;0.0066;107.6300;2.7257;0.0062;170.7300;1.8642;0.0052;246.7900;1.1859;0.0041;245.0000
R-FFNN, $\rho=1, h=120$;4.7683;0.0103;53.8400;4.6711;0.0103;49.5400;4.5682;0.0103;46.4300;4.4568;0.0102;44.0900;3.8257;0.0094;36.6700;2.4252;0.0070;23.1000;1.3553;0.0047;15.4200
R-FFNN, $\rho=2, h=120$;4.7686;0.0104;55.6783;4.6721;0.0104;52.7800;4.5652;0.0103;49.9900;4.4585;0.0103;46.9000;3.8877;0.0097;39.1200;2.6538;0.0080;26.0300;1.5522;0.0057;15.6700
R-FFNN, $\rho=3, h=120$;4.7683;0.0104;51.1900;4.6718;0.0104;92.8800;4.5668;0.0103;108.0400;4.4637;0.0103;120.4900;3.8869;0.0097;173.7000;2.6473;0.0080;250.5300;1.5538;0.0059;226.7600
R-FFNN, $\rho=4, h=120$;4.5642;0.0095;552.8200;4.4961;0.0099;549.2600;4.4126;0.0100;553.6300;4.3250;0.0101;539.2700;3.7911;0.0096;500.8100;2.5774;0.0078;438.3700;1.5217;0.0057;338.1700
#R-FFNN, $\rho=5, h=120$;3.9639;0.0069;62.0700;3.7063;0.0068;104.5200;3.5115;0.0067;118.6900;3.3504;0.0066;137.7700;2.7283;0.0061;187.9700;1.8719;0.0052;254.8200;1.1892;0.0041;246.2300
#R-FFNN, $\rho=1, h=180$;4.7609;0.0103;77.5700;4.6617;0.0103;72.0900;4.5587;0.0102;70.0100;4.4487;0.0101;79.1300;3.8215;0.0093;61.9600;2.4223;0.0070;45.0400;1.3536;0.0047;25.8900
#R-FFNN, $\rho=2, h=180$;4.7582;0.0103;136.5400;4.6582;0.0103;87.2900;4.5530;0.0103;88.8200;4.4460;0.0102;83.1300;3.8781;0.0097;67.8700;2.6506;0.0080;45.3200;1.5512;0.0058;27.4600
#R-FFNN, $\rho=3, h=180$;4.7609;0.0103;85.1000;4.6611;0.0103;131.3700;4.5567;0.0103;153.8800;4.4526;0.0102;149.4300;3.8839;0.0097;212.3900;2.6499;0.0080;272.1800;1.5615;0.0059;242.3100
#R-FFNN, $\rho=4, h=180$;4.6421;0.0099;576.6300;4.5583;0.0102;558.0600;4.4621;0.0102;551.2300;4.3695;0.0102;551.0300;3.8127;0.0096;529.0100;2.5893;0.0079;444.3800;1.5320;0.0058;336.4400
#R-FFNN, $\rho=5, h=180$;3.9597;0.0069;75.1600;3.7018;0.0068;123.1100;3.5085;0.0067;141.5700;3.3451;0.0066;151.0800;2.7269;0.0061;204.0400;1.8807;0.0052;267.7200;1.1959;0.0041;263.1400
R-FFNN, $\rho=1, h=250$;4.7521;0.0103;104.1500;4.6526;0.0102;105.8800;4.5495;0.0102;90.7700;4.4398;0.0101;88.7900;3.8137;0.0093;81.4900;2.4189;0.0070;49.4300;1.3513;0.0057;34.4700
R-FFNN, $\rho=2, h=250$;4.7449;0.0103;104.9876;4.6509;0.0103;103.2200;4.5414;0.0102;103.3800;4.4370;0.0102;98.3900;3.8693;0.0097;76.4400;2.6468;0.0079;55.3700;1.5499;0.0057;32.1700
R-FFNN, $\rho=3, h=250$;4.7513;0.0103;115.9600;4.6466;0.0103;160.8700;4.5438;0.0103;157.3600;4.4388;0.0102;167.5400;3.8739;0.0098;231.9800;2.6534;0.0080;268.5500;1.5676;0.0059;258.1700
R-FFNN, $\rho=4, h=250$;4.7513;0.0103;111.6200;4.6776;0.0100;583.4300;4.5893;0.0103;583.4300;4.4903;0.0102;615.9300;3.8143;0.0096;566.7700;2.5974;0.0079;466.5400;1.5413;0.0058;346.6600
#R-FFNN, $\rho=5, h=250$;3.9542;0.0069;109.2200;3.6994;0.0067;153.5000;3.5049;0.0066;174.5300;3.3422;0.0065;174.5200;2.7252;0.0062;232.9000;1.8838;0.0052;299.7500;1.2007;0.0041;284.5400
R-RNN, $\rho=4, h=10$;4.8125;0.0134;18.8900;4.7121;0.0134;20.1400;4.5990;0.0133;19.2900;4.4881;0.0131;18.1300;3.8573;0.0120;17.4800;2.4535;0.0089;13.7200;1.3719;0.0061;11.3200
R-RNN, $\rho=4, h=40$;4.8061;0.0134;42.9200;4.7051;0.0134;39.1500;4.5972;0.0132;37.2600;4.4855;0.0130;39.0100;3.8482;0.0119;31.4000;2.4383;0.0089;27.6100;1.3657;0.0061;20.4100
#R-RNN, $\rho=4, h=80$;4.8014;0.0134;87.4800;4.7004;0.0133;90.3300;4.5969;0.0132;80.9400;4.4794;0.0130;74.7300;3.8356;0.0119;72.1700;2.4347;0.0089;48.7200;1.3652;0.0061;35.8700
R-RNN, $\rho=4, h=120$;4.7932;0.0133;140.3100;4.6980;0.0133;124.3100;4.5955;0.0132;122.6000;4.4848;0.0130;114.9900;3.8449;0.0119;94.7800;2.4367;0.0089;68.8200;1.3650;0.0060;47.2300
R-RNN, $\rho=4, h=150$;4.7876;0.0133;175.5900;4.6954;0.0132;162.3600;4.5915;0.0132;150.1200;4.4778;0.0130;140.5000;3.8437;0.0119;120.9900;2.4369;0.0089;89.4000;1.3644;0.0061;63.2700
Signature, $\rho=3, n=2$;4.7732;0.0105;620;3.7278;0.0068;594.1600;3.5339;0.0068;608.3800;3.3652;0.0067;635.9900;2.6827;0.0062;726.0500;1.7464;0.0050;809.9800;1.0771;0.0037;711.4100
Signature, $\rho=3, n=3$;4.7732;0.0105;640;3.7281;0.0069;596.0300;3.5356;0.0068;623.3700;3.3658;0.0067;660.5000;2.6993;0.0062;767.9900;1.7649;0.0050;869.5400;1.0864;0.0038;761.7800
Signature, $\rho=4, n=2$;4.7023;0.0098;1656.1000;4.5907;0.0098;1843.4300;4.4320;0.0098;1790.7600;4.3532;0.0099;1569.4300;3.7869;0.0094;1506.0900;2.4190;0.0072;1246.9200;1.4042;0.0053;972.1900
Signature, $\rho=4, n=3$;4.7781;0.0104;1775.6700;4.6794;0.0105;1720.7100;4.5673;0.0103;1677.3600;4.4536;0.0102;1666.5400;3.8034;0.0095;1557.1100;2.5527;0.0077;1345.5300;1.4999;0.0056;980.8900
Signature, $\rho=4, n=5$;4.7543;0.0102;3438.2200;4.6535;0.0102;3496.8500;4.5439;0.0102;3466.1000;4.4299;0.0101;3410.8600;3.8671;0.0097;3138.9700;2.6337;0.0079;2668.0300;1.5628;0.0058;1984.0800


==> lookback_fixed_strike_sensitivity.dat <==
money p1 p2 p3 p4 p5 p10 p20 p30 d1 d2 d3 d4 d5 d10 d20 d30 g1 g2 g3 g4 g5 g10 g20 g30
0.6 40 39.96034944 39.91828897 39.86762407 39.81577245 39.54676573 38.52218705 36.7037471 -1 -1.000093995 -1.000261722 -0.999763372 -1.000601694 -1.002538095 -1.014953848 -1.042453698 2.07707E-14 -4.30277E-05 -0.000366023 6.11312E-05 0.000128397 0.00028941 -8.22447E-05 8.25355E-06
0.61 39 38.96123287 38.91678662 38.86742131 38.81505151 38.54690275 37.50677341 35.66153099 -1 -0.999794064 -1.000249248 -1.001169501 -1.001982579 -1.001727 -1.014619218 -1.042496282 -1.27676E-13 8.45462E-05 0.000327918 -0.000521041 -0.001031168 0.000106677 0.000250909 -5.01552E-05
0.62 38 37.96034712 37.91752017 37.86650629 37.81295228 37.5448035 36.49262355 34.61934974 -1 -1.000072103 -1.000033681 -1.000265693 -1.000659852 -1.001578087 -1.01469329 -1.042459982 4.90464E-14 -1.57261E-05 6.72815E-05 -0.000173217 -0.0004637 -0.000100046 -1.56611E-05 -6.16831E-05
0.63 37 36.9602323 36.91340969 36.86787931 36.80929774 36.54149143 35.47817875 33.5765464 -1 -1.000184497 -1.000591683 -0.999800295 -1.000439372 -1.001725902 -1.014361733 -1.042617056 -4.6906E-15 9.50586E-06 7.45626E-05 -0.000356644 0.000491922 0.000541915 -0.000157722 -6.70182E-05
0.64 36 35.95994186 35.91834004 35.86938802 35.81085975 35.53940617 34.46355914 32.53368956 -1 -1.000187174 -1.000542712 -1.000067888 -1.001311126 -1.001436099 -1.014656514 -1.042554653 -1.00312E-14 -1.01948E-05 6.61787E-06 -0.000700547 -0.000102421 -0.000580357 -0.000132931 -2.02073E-05
0.65 35 34.95917343 34.91681528 34.86565217 34.80766109 34.54464299 33.44925703 31.49086254 -1 -1.000002587 -0.999993775 -1.000738381 -1.000818735 -1.002320964 -1.014794385 -1.042497782 -2.53556E-14 0.000347824 0.000254523 0.000390665 0.001376383 -0.000987546 -0.000113737 0.000152296
0.66 34 33.96020625 33.91587779 33.86492147 33.81316181 33.53557292 32.43415924 30.44851605 -1 -0.99995774 -1.000560218 -1.000135742 -1.001510419 -1.002668969 -1.01470484 -1.042495329 -3.43028E-14 0.000108188 0.000175864 -0.000324397 -0.000189409 -0.000554351 5.32103E-05 0.000105105
0.67 33 32.95999657 32.91425235 32.8662259 32.80803142 32.53320939 31.41921599 29.40622667 -1 -1.000213748 -0.999141632 -1.000036764 -1.003635613 -1.001689652 -1.014620227 -1.042441546 5.25193E-14 8.47071E-06 0.000230745 0.000229023 -0.000822761 -0.00024763 0.000128976 0.000140224
0.68 32 31.95945738 31.91108633 31.86400976 31.81558659 31.53584859 30.40571802 28.36359595 -1 -1.000421826 -1.000448866 -1.0000134 -1.001680977 -1.001811088 -1.014504259 -1.042320455 2.94835E-14 3.96659E-06 0.000556798 0.000160337 -0.001382595 -0.000397292 -0.000133628 0.000172393
0.69 31 30.95890804 30.91684138 30.86367819 30.80385857 30.52820433 29.39001061 27.32198864 -1 -1.000277685 -1.000070793 -0.99974149 -0.9998003 -1.002832236 -1.014569192 -1.042119757 1.2048E-14 1.65222E-05 6.63836E-05 -9.00127E-05 0.000689576 0.000253364 8.43391E-05 0.000183298
0.7 30 29.959461 29.90963199 29.86247801 29.80337282 29.52097744 28.37426257 26.28019542 -1 -0.999896825 -1.000240123 -1.000010145 -1.001541855 -1.00167283 -1.014569536 -1.041948391 3.13645E-15 4.2207E-05 0.000402623 0.000214442 0.000809782 0.000881915 0.000130095 0.000254051
0.71 29 28.95828633 28.91926615 28.86384941 28.79727279 28.52520741 27.36066498 25.23865337 -1 -1.00033182 -1.000145462 -1.000338152 -1.002266957 -1.002898055 -1.014434824 -1.041517093 2.50132E-14 0.000540143 -0.001346932 -0.000685718 -0.000350835 -0.000322861 0.000145399 0.000368678
0.72 28 27.95952406 27.9130758 27.86773113 27.79453543 27.52089958 26.34666022 24.19730541 -1 -0.999974158 -1.00027967 -1.001261921 -1.000141732 -1.002584603 -1.014600577 -1.041215532 -1.45458E-14 5.48136E-05 -0.000339542 -0.001224713 0.000846977 0.000127016 -8.46756E-05 0.00063468
0.73 27 26.95846397 26.90970371 26.85953127 26.78709518 26.5225157 25.33287088 23.15648846 -1 -1.000118437 -1.00023534 -1.002648982 -1.002309436 -1.002850718 -1.014711018 -1.040239511 -2.06253E-14 -0.000259918 0.000465486 -0.000790802 -0.000393964 -5.16798E-05 -0.000143824 0.000881748
0.74 26 25.95970505 25.9155286 25.8658528 25.78743629 25.51537501 24.3182876 22.11705604 -1 -1.000123488 -1.001665798 -1.002344824 -1.00441326 -1.001811387 -1.014652032 -1.039288202 5.53008E-14 5.36728E-05 -0.000530417 -0.00061832 0.000350192 5.91444E-05 0.000174426 0.001250551
0.75 25 24.96064471 24.91621185 24.8581581 24.80051009 24.51373643 23.30385196 21.0787714 -1 -1.000790208 -1.001489945 -1.003505355 -1.003199372 -1.003366061 -1.014249118 -1.03763672 -1.73498E-14 -0.000342065 -0.001179718 -0.00096071 -0.000313381 -0.000340973 0.000250257 0.002012694
0.76 24 23.95953077 23.90780906 23.85352297 23.78896441 23.50995435 22.28898414 20.04327648 -1 -1.002941756 -1.004252895 -1.00475175 -1.003791761 -1.003507466 -1.014068757 -1.035441534 -5.30108E-14 -0.001425617 -0.001420326 -0.000565858 -0.001193488 -0.000578147 0.000430407 0.002688407
0.77 23 22.95907426 22.90567629 22.85415233 22.7956303 22.50862782 21.27432932 19.00930081 -1 -1.004390195 -1.009271681 -1.006939272 -1.005854982 -1.002908867 -1.013357303 -1.03218402 1.50663E-14 -0.001512103 -0.002928398 -0.001136757 -0.000296677 0.000985209 0.001197962 0.003686987
0.78 22 21.95862458 21.91119552 21.84790645 21.79262055 21.51055416 20.26293615 17.97932838 -1 -1.006388008 -1.005793766 -1.00528111 -1.004176703 -1.003286714 -1.012096143 -1.027733271 -5.40877E-15 -0.000164239 -0.000406519 6.26195E-05 -0.000804957 0.00019992 0.001963931 0.005193248
0.79 21 20.9562433 20.90533226 20.84352286 20.78641028 20.51132125 19.25321667 16.95378704 -1 -1.003753289 -1.004321052 -1.001972155 -1.003896573 -1.002276482 -1.010074981 -1.022048386 7.29852E-14 0.002876866 0.002965651 0.002981491 0.003091933 0.000795946 0.002531664 0.006756859
0.8 20 19.95605305 19.89359641 19.84300132 19.78660242 19.50208907 18.24511721 15.93576172 -1 -0.996199203 -0.998282077 -0.997494038 -0.998167779 -0.999417737 -1.006842061 -1.014247612 -1.58143E-14 0.006879538 0.007292603 0.007592044 0.004531564 0.003334735 0.003465071 0.008743366
0.81 19 18.95094361 18.89358929 18.84872928 18.79540409 18.50608083 17.24091941 14.92697468 -1 -0.986569762 -0.987395066 -0.988466991 -0.990135442 -0.995735191 -1.002923118 -1.004124507 -3.2713E-14 0.011874709 0.011576534 0.01045959 0.007881061 0.005581385 0.004682387 0.011158472
0.82 18.00595996 17.96701028 17.9048082 17.85823201 17.79098182 17.51278752 16.23939352 13.92874721 -0.991528243 -0.971993361 -0.975196478 -0.975146786 -0.977256783 -0.989391172 -0.997456905 -0.991629257 0.004156988 0.016346874 0.015500309 0.014505758 0.013566707 0.008041408 0.006268146 0.013979098
0.83 17.04846214 16.99102358 16.93243709 16.88497356 16.80875046 16.52752478 15.24686715 12.94389169 -0.94764919 -0.955969909 -0.958831086 -0.959355899 -0.964042006 -0.978370537 -0.990316866 -0.97596427 0.019514914 0.020134701 0.019641801 0.018066023 0.018242487 0.010771458 0.008581549 0.017094513
0.84 16.11115249 16.04535531 15.98651742 15.9316027 15.85968133 15.55295491 14.26306012 11.9765589 -0.950771128 -0.935319133 -0.939820059 -0.942776215 -0.945285222 -0.966951676 -0.980415602 -0.957262995 0.03970416 0.022370504 0.021689605 0.021390387 0.020706453 0.013945295 0.010994793 0.020409927
0.85 15.19611174 15.1335933 15.07552855 15.00356342 14.92991524 14.58805384 13.28840254 11.02842769 -0.906020853 -0.911587616 -0.916001507 -0.920039101 -0.923110096 -0.950850016 -0.967504614 -0.934799656 0.023005227 0.024643024 0.023514539 0.023232015 0.021786534 0.017973775 0.013989827 0.024099414
0.86 14.30908506 14.23950581 14.1660585 14.09944223 14.01309233 13.64959549 12.32546324 10.10571567 -0.889494713 -0.886537178 -0.890934151 -0.8977611 -0.8985235 -0.931370385 -0.950579182 -0.90889907 0.031388352 0.026315506 0.025774499 0.025912759 0.02482025 0.021325291 0.018382072 0.027858691
0.87 13.43478479 13.36715783 13.29161557 13.21817262 13.13381358 12.73310963 11.38565362 9.210690822 -0.848854181 -0.860302663 -0.864273225 -0.871168606 -0.874659245 -0.909786123 -0.930684918 -0.879049097 0.026110815 0.02716589 0.026343386 0.026726672 0.026705726 0.024503947 0.022194689 0.031693532
0.88 12.58368133 12.52333317 12.43643812 12.3632657 12.27460165 11.83543114 10.46523844 8.346780982 -0.824782335 -0.831840305 -0.836033609 -0.843989761 -0.846850581 -0.882772674 -0.905634036 -0.845073623 0.028343566 0.027813981 0.027638011 0.027918395 0.028679739 0.02742199 0.026851254 0.03577469
0.89 11.77972862 11.70298007 11.61411326 11.5322593 11.44503913 10.96022244 9.56933007 7.519342374 -0.802902613 -0.802925889 -0.809094945 -0.814291821 -0.817094365 -0.852915077 -0.875474712 -0.806880925 0.02931219 0.028526607 0.028503427 0.029193083 0.029455867 0.030593555 0.031806205 0.039655726
0.9 10.99878365 10.90048716 10.82344699 10.72887493 10.64554922 10.11609332 8.70898125 6.729328569 -0.771757883 -0.775301504 -0.779756681 -0.78430683 -0.787546718 -0.821557719 -0.840993383 -0.765483727 0.03035143 0.02993389 0.029174434 0.029526294 0.029749338 0.034348021 0.03658521 0.043269473
0.91 10.24626514 10.14485665 10.05732106 9.957200476 9.866737469 9.317073272 7.882406788 5.983966336 -0.739370357 -0.744382935 -0.749694243 -0.753669154 -0.756233109 -0.787624219 -0.802038036 -0.720496439 0.030641751 0.030343536 0.030397409 0.031020439 0.031682244 0.035986676 0.041002846 0.046441083
0.92 9.512082312 9.423817455 9.320493597 9.221259932 9.121802499 8.544555251 7.094395934 5.28335935 -0.70812313 -0.713942627 -0.718337215 -0.722515368 -0.72396399 -0.749511152 -0.759892668 -0.672924111 0.031945443 0.031575623 0.032308167 0.032409431 0.03249838 0.037691951 0.044742832 0.048964697
0.93 8.81333316 8.725340363 8.617287764 8.516036817 8.419305353 7.817784205 6.355921693 4.634397382 -0.677672245 -0.684532303 -0.686345017 -0.689082238 -0.692338186 -0.711216673 -0.71185551 -0.622538717 0.032567193 0.032164481 0.033069957 0.033773574 0.033490548 0.038769085 0.048477557 0.051052644
0.94 8.157818708 8.060121629 7.94786461 7.843564205 7.740342082 7.118922821 5.665511816 4.035415898 -0.64452671 -0.649997878 -0.653776706 -0.655516172 -0.657143128 -0.671088633 -0.664977886 -0.572166896 0.032277917 0.031974801 0.033266764 0.034421611 0.034151732 0.040656258 0.04961117 0.051483244
0.95 7.526269178 7.425771681 7.315101743 7.2025563 7.108495667 6.471622223 5.026045755 3.490059876 -0.613754244 -0.61645804 -0.619284464 -0.620253821 -0.622062081 -0.631614246 -0.615982969 -0.520435857 0.032416361 0.03303554 0.033439822 0.034248228 0.034491242 0.040408834 0.050864661 0.051966547
0.96 6.934843826 6.825510076 6.713245092 6.600231997 6.500982157 5.866577257 4.437637482 2.997945583 -0.580749608 -0.585256053 -0.585074242 -0.586033945 -0.587930583 -0.59245456 -0.565442145 -0.46921966 0.032348838 0.033027383 0.03370195 0.03485612 0.034948801 0.039791919 0.050436105 0.051004055
0.97 6.371306463 6.251765831 6.138445392 6.026907103 5.925763563 5.295643214 3.897649359 2.555597709 -0.548039648 -0.5519677 -0.552013137 -0.552247031 -0.551917569 -0.552582315 -0.51729049 -0.419492811 0.032224723 0.032627523 0.033911943 0.034999914 0.034712542 0.038904142 0.049244498 0.049493217
0.98 5.845674195 5.717483716 5.604106926 5.497039778 5.388458857 4.764979401 3.409936475 2.164012035 -0.516021925 -0.517853637 -0.518641451 -0.518126413 -0.518128115 -0.513556806 -0.469831676 -0.372413207 0.031676087 0.032444125 0.033705032 0.034147078 0.034595756 0.0378046 0.047367767 0.047411756
0.99 5.342388748 5.215997274 5.103654692 4.996101926 4.891209475 4.269653137 2.965376278 1.818074062 -0.484444845 -0.485417875 -0.48535591 -0.483511021 -0.484002748 -0.475922449 -0.426242209 -0.325363639 0.031563924 0.032377124 0.033310182 0.033449682 0.033566691 0.036968267 0.044631111 0.04485406
1 4.867863781 4.743463576 4.635894886 4.532984912 4.42524293 3.8100423 2.573339269 1.521626109 -0.45196161 -0.454991708 -0.4530201 -0.450829079 -0.450728191 -0.43891479 -0.380769209 -0.28155474 0.03029362 0.032309336 0.032448349 0.032536946 0.03286737 0.036709072 0.041691233 0.04149365
1.01 4.427913016 4.303099601 4.202843283 4.100542675 3.994585944 3.396162886 2.212780859 1.262619089 -0.421994311 -0.423028314 -0.420296368 -0.418068529 -0.417419581 -0.403822859 -0.337446262 -0.241345325 0.029833279 0.031592295 0.031286282 0.03162983 0.032422494 0.035352669 0.039745205 0.037968348
1.02 4.026693622 3.904898687 3.7957672 3.694803532 3.588495977 3.006902048 1.871827052 1.034008196 -0.393015174 -0.391798606 -0.389328577 -0.387191027 -0.386421622 -0.368036744 -0.29846279 -0.205149577 0.029041276 0.030012715 0.030227962 0.03057588 0.031656925 0.033767027 0.038768569 0.034618292
1.03 3.643541849 3.529859353 3.424961514 3.321934108 3.220003639 2.648030501 1.611443601 0.853213155 -0.364382279 -0.362078048 -0.359813628 -0.356944957 -0.355258849 -0.334806569 -0.262471515 -0.17277041 0.028390488 0.028870765 0.02921566 0.029100769 0.030128651 0.032438384 0.034968331 0.030436841
1.04 3.295486992 3.178601055 3.081196072 2.982762515 2.880137142 2.335335535 1.361582049 0.693361925 -0.337356194 -0.334714731 -0.331212829 -0.328575849 -0.325497293 -0.303378367 -0.229520955 -0.144354577 0.026895972 0.027886836 0.02777789 0.027915757 0.028766998 0.030588058 0.032219841 0.026900024
1.05 2.975291795 2.859696603 2.760560472 2.662205715 2.566600088 2.043939004 1.14016534 0.567781182 -0.309762572 -0.307120982 -0.304252169 -0.301901739 -0.297847509 -0.273893152 -0.199238263 -0.119797429 0.025594669 0.025924618 0.026555559 0.026798791 0.027091365 0.029214824 0.030079399 0.022988587
1.06 2.673445474 2.567091379 2.471222782 2.378296996 2.282612817 1.79038335 0.970546709 0.464774904 -0.285188592 -0.281089771 -0.27849924 -0.275681168 -0.27210123 -0.246447948 -0.170783127 -0.097638611 0.024722906 0.024572672 0.024825851 0.024932825 0.025509543 0.027302811 0.026400599 0.019297449
1.07 2.404114384 2.299413943 2.205460449 2.115906923 2.02659012 1.556230811 0.800037776 0.378402679 -0.262113089 -0.258194872 -0.253929661 -0.251365995 -0.246792325 -0.220070135 -0.147334099 -0.080639363 0.023257381 0.023272671 0.023285324 0.02362652 0.024242929 0.025444968 0.024223243 0.016123249
1.08 2.154827195 2.051262558 1.963962259 1.878804629 1.795983459 1.350656942 0.684595253 0.306357249 -0.239587036 -0.235113156 -0.231474033 -0.228405852 -0.223566275 -0.195839365 -0.121042195 -0.064135189 0.021547902 0.021933178 0.022084041 0.022461684 0.022479786 0.023624612 0.020222331 0.013233406
1.09 1.92629998 1.826205949 1.741227923 1.662516435 1.58401459 1.169334348 0.570911442 0.246495753 -0.218039737 -0.213739451 -0.20997611 -0.206684123 -0.201722893 -0.172533271 -0.104580819 -0.052358492 0.020031184 0.020512182 0.020860164 0.020888068 0.020932305 0.02136758 0.01829917 0.010862882
1.1 1.71843572 1.624078602 1.541352748 1.465322121 1.388554463 1.007871032 0.475306532 0.197006082 -0.198143135 -0.193700543 -0.190052967 -0.185925487 -0.181361055 -0.15154956 -0.089265912 -0.042176529 0.018577971 0.019072435 0.019351881 0.019561049 0.019626971 0.019552536 0.015585416 0.008619232
1.11 1.530291011 1.443090938 1.364208875 1.286254483 1.214917479 0.854992107 0.396287339 0.156606185 -0.180332986 -0.175939061 -0.171566396 -0.167469607 -0.162125329 -0.133595419 -0.074147953 -0.034090085 0.017585856 0.017811917 0.017864455 0.018043319 0.018182916 0.018198301 0.013537176 0.007056156
1.12 1.356964814 1.273968209 1.201110456 1.129058623 1.063595637 0.736073755 0.326401657 0.123798879 -0.163684385 -0.158650268 -0.15410978 -0.149498823 -0.144684282 -0.116785162 -0.059509412 -0.027267368 0.016488195 0.01654119 0.016571127 0.016622174 0.016534588 0.015952984 0.010472128 0.005634988
1.13 1.200380531 1.118915406 1.054446335 0.986508017 0.927817877 0.628726568 0.270253105 0.097101269 -0.147404236 -0.141992962 -0.138326081 -0.133886175 -0.129432878 -0.101256316 -0.050527788 -0.022105299 0.015280801 0.015348743 0.015379573 0.015588994 0.015113768 0.014313297 0.009204814 0.004749483
1.14 1.058688299 0.987470515 0.921619692 0.858033436 0.803049398 0.538222914 0.223798188 0.075661707 -0.132392763 -0.127678658 -0.12304021 -0.11910653 -0.115044907 -0.088059034 -0.041285774 -0.017851128 0.014216184 0.014109162 0.014187592 0.014231418 0.014014619 0.012705516 0.007358483 0.004051092
1.15 0.933754621 0.866680683 0.807018996 0.748239984 0.695522924 0.460126804 0.185534957 0.058603021 -0.11916703 -0.11450323 -0.10951796 -0.105607716 -0.101349609 -0.076110986 -0.03470858 -0.014562534 0.013170863 0.013023179 0.012981002 0.012975108 0.012786363 0.011332781 0.006395025 0.003526321
1.16 0.821801814 0.757893039 0.701560381 0.651068116 0.606339282 0.386935349 0.151944278 0.045080287 -0.106461395 -0.102033768 -0.097592152 -0.093163336 -0.089130212 -0.064262448 -0.028358795 -0.011339399 0.012154615 0.012045485 0.011879789 0.011661277 0.011314785 0.009878222 0.005126796 0.002851558
1.17 0.721174992 0.663406388 0.612438843 0.566268851 0.521557964 0.324230391 0.125313407 0.034504352 -0.094907586 -0.090522759 -0.086382898 -0.082450537 -0.078723516 -0.055579947 -0.023570764 -0.008800393 0.011129234 0.010858924 0.010552567 0.010494267 0.010197378 0.008912876 0.004320678 0.002305457
1.18 0.633157426 0.578373487 0.532672648 0.486425291 0.444908731 0.274441629 0.103825313 0.026291911 -0.084218613 -0.079555468 -0.075922573 -0.072265363 -0.068892668 -0.047403786 -0.019876408 -0.006734458 0.010093854 0.009838922 0.009558863 0.009605191 0.00951127 0.007979539 0.003720961 0.001835913
1.19 0.553844463 0.502785049 0.460882385 0.419339543 0.381176379 0.229755837 0.083966284 0.019862665 -0.074769796 -0.070479172 -0.066757225 -0.06302901 -0.059485806 -0.039702607 -0.015962217 -0.005083795 0.009198108 0.008965649 0.00861041 0.008433638 0.008313412 0.006785494 0.002970501 0.001446564
1.2 0.483184314 0.436707095 0.396753401 0.3577129 0.32666106 0.193256949 0.068383813 0.014940318 -0.066136593 -0.062242783 -0.058546418 -0.054945037 -0.051621609 -0.033658358 -0.013199427 -0.00378819 0.008347209 0.008038543 0.007789047 0.007556543 0.007222538 0.005605189 0.002612566 0.00112838
1.21 0.421910263 0.378865699 0.342166894 0.307462392 0.277913504 0.160669201 0.055113161 0.011154267 -0.058243183 -0.054639211 -0.051615433 -0.047844609 -0.044933678 -0.02825786 -0.010933998 -0.002792521 0.007474886 0.007225055 0.0070048 0.006660929 0.006453242 0.00493808 0.002153777 0.000876619
1.22 0.367185933 0.328092825 0.294926115 0.264182517 0.234835323 0.134488931 0.044360258 0.008243004 -0.05101623 -0.04783242 -0.044776971 -0.041858833 -0.038806742 -0.023499013 -0.008993465 -0.002032994 0.006530011 0.006419719 0.006185307 0.006005858 0.005867229 0.004160187 0.001843376 0.000674978
1.23 0.319923596 0.283003571 0.253797324 0.224949846 0.199948795 0.112688948 0.035411261 0.006047083 -0.044845849 -0.041724264 -0.03895281 -0.035942503 -0.032912811 -0.020090168 -0.007357615 -0.001450845 0.005834682 0.00564173 0.005520448 0.005182943 0.005142605 0.003559428 0.001520181 0.000509271
1.24 0.277451297 0.243760004 0.218086006 0.191422822 0.168589078 0.095578056 0.0283455 0.004390348 -0.039431389 -0.036249491 -0.033659341 -0.030998897 -0.028170608 -0.016762881 -0.006054152 -0.001011931 0.005250092 0.004973085 0.004770535 0.004624806 0.004468658 0.003058905 0.001311637 0.000380639
1.25 0.240637424 0.2109936 0.184992188 0.161951324 0.141096194 0.080042853 0.022653988 0.003207906 -0.034323428 -0.031588762 -0.028759336 -0.026346498 -0.024046724 -0.013848437 -0.004800211 -0.000692866 0.004623334 0.00444795 0.004198809 0.004059831 0.003988131 0.002627216 0.00104528 0.000281108
1.26 0.208030213 0.182055084 0.155513506 0.135491059 0.117541483 0.066981711 0.017989115 0.00236399 -0.029937486 -0.027449365 -0.024919552 -0.022741637 -0.020543669 -0.011476848 -0.003813373 -0.000463758 0.004098676 0.003876376 0.003837375 0.003742369 0.003602027 0.002123565 0.000859822 0.00020362
1.27 0.179547138 0.155131461 0.132560102 0.114488963 0.099740976 0.057006481 0.014272079 0.001713891 -0.026131392 -0.023557969 -0.021547191 -0.019563528 -0.017327803 -0.009564824 -0.003073964 -0.000298501 0.003609118 0.003414564 0.003405391 0.003316272 0.003027112 0.001709084 0.000720831 0.000147093
1.28 0.15471821 0.132203025 0.113367545 0.096973263 0.085436659 0.047534637 0.011264738 0.00123701 -0.022711945 -0.02049457 -0.018593693 -0.016647693 -0.014510495 -0.007807222 -0.002494647 -0.000185475 0.003219405 0.003056534 0.002992516 0.002799361 0.002485859 0.001387069 0.000620617 0.000105927
1.29 0.133202649 0.113154639 0.096765943 0.082343225 0.071957049 0.039601996 0.008850836 0.000908887 -0.019664451 -0.017520122 -0.015801901 -0.014010925 -0.012298806 -0.00640658 -0.001933398 -0.000102943 0.002821699 0.002643249 0.002531318 0.002368041 0.002145629 0.001080243 0.00049093 7.34358E-05
1.3 0.114800621 0.095721913 0.082434071 0.069757936 0.06087236 0.033189521 0.006959277 0.000664729 -0.017080557 -0.015074173 -0.013248589 -0.011536812 -0.010210165 -0.005447621 -0.001445331 -4.8805E-05 0.002487175 0.002325981 0.002127674 0.001943861 0.001814612 0.000950063 0.00036393 4.95425E-05
1.31 0.098987235 0.082132071 0.070002456 0.059156868 0.051437334 0.027718064 0.005434026 0.000459955 -0.014793021 -0.012933526 -0.011224215 -0.009873894 -0.008508553 -0.004587417 -0.001103092 -1.60386E-05 0.002151866 0.001995637 0.001829695 0.001709518 0.001545676 0.000770837 0.000283643 3.36078E-05
1.32 0.085098694 0.070264371 0.05931266 0.050233817 0.043366333 0.022390609 0.004227188 0.000315926 -0.012793845 -0.011147463 -0.009403794 -0.008184655 -0.006848369 -0.003874955 -0.0008666 2.41731E-06 0.001884955 0.001732745 0.001593552 0.001485387 0.001198271 0.000691089 0.000229542 2.15728E-05
1.33 0.073071308 0.060143847 0.050689955 0.042461253 0.036442249 0.018107019 0.003280349 0.000212368 -0.011021895 -0.009490972 -0.00821938 -0.007019405 -0.005902829 -0.0032596 -0.000670662 1.52179E-05 0.001631192 0.001498225 0.001368459 0.001258035 0.001069947 0.000570945 0.000183077 1.32239E-05
1.34 0.062741957 0.050311699 0.042594836 0.035845731 0.030515327 0.01511362 0.0025183 0.000142184 -0.009474502 -0.008017404 -0.006964489 -0.005772833 -0.005086157 -0.002737022 -0.000501273 2.18815E-05 0.001410914 0.001312081 0.001182373 0.00103358 0.000917737 0.000489208 0.000141418 6.65E-06
1.35 0.053807503 0.043453071 0.036137415 0.030592024 0.025628302 0.012314148 0.001918224 0.000103891 -0.008135542 -0.006892023 -0.005763804 -0.004773363 -0.004251564 -0.002305242 -0.000383868 2.06012E-05 0.001215794 0.0011134 0.000972761 0.000808813 0.000731514 0.000428944 0.000114541 3.43544E-06
1.36 0.045703917 0.036988956 0.030417192 0.025343919 0.021281461 0.01011772 0.001445676 7.59522E-05 -0.007028401 -0.005823794 -0.004839749 -0.004042267 -0.003417444 -0.001991744 -0.000291524 1.84729E-05 0.001061491 0.000945119 0.000794642 0.000697409 0.000555627 0.000388825 9.17733E-05 1.75317E-06
1.37 0.039035715 0.031656254 0.025477541 0.021317728 0.017856144 0.008226602 0.001070817 4.8074E-05 -0.006045435 -0.004998962 -0.003954796 -0.003259737 -0.002839475 -0.001621192 -0.000215094 1.50849E-05 0.000913985 0.000804575 0.000608813 0.00049364 0.000442116 0.000318896 7.17661E-05 1.94307E-06
1.38 0.033262537 0.026413392 0.021422434 0.017743211 0.014892012 0.006651446 0.000782051 2.90969E-05 -0.005193534 -0.004216757 -0.003489344 -0.002851331 -0.002452041 -0.001303635 -0.000156275 1.42629E-05 0.000784965 0.000665168 0.000586869 0.000464407 0.000401676 0.00027096 5.61289E-05 9.23558E-07
1.39 0.028272421 0.022493874 0.017867224 0.014672023 0.012161746 0.005377051 0.000579582 1.33315E-05 -0.004446765 -0.003557304 -0.002988826 -0.002404886 -0.002172524 -0.001053072 -0.000112218 1.29301E-05 0.000670337 0.000555931 0.000507502 0.00039097 0.000395172 0.000233514 4.29401E-05 5.13846E-07
1.4 0.023925433 0.018480988 0.01490239 0.012431417 0.010176893 0.004322278 0.00041467 2.29828E-06 -0.003811152 -0.002980894 -0.002515311 -0.002132139 -0.001847792 -0.000880566 -7.78429E-05 1.12471E-05 0.000578959 0.000496531 0.000425979 0.000363698 0.000340214 0.000194437 3.29554E-05 4.21127E-07


==> lookback_floating_strike.dat <==
model;lfs2p;lfs2e;lfs2t;lfs3p;lfs3e;lfs3t;lfs4p;lfs4e;lfs4t;lfs5p;lfs5e;lfs5t;lfs10p;lfs10e;lfs10t;lfs20p;lfs20e;lfs20t;lfs30p;lfs30e;lfs30t
Polynomial, $\rho=1, \text{deg}=2$;1.8885;0.0010;5.0550;2.6819;0.0015;5.3400;3.1785;0.0019;5.3000;3.5149;0.0022;5.3600;4.2248;0.0033;5.3000;4.2970;0.0052;4.3400;3.9619;0.0068;3.4600
Polynomial, $\rho=2, \text{deg}=2$;1.8884;0.0010;5.8793;2.6851;0.0016;6.8300;3.1909;0.0021;6.9700;3.5398;0.0025;6.7900;4.3313;0.0040;6.7300;4.4684;0.0059;5.5800;4.1396;0.0072;4.2100
Polynomial, $\rho=3, \text{deg}=2$;1.8885;0.0010;5.0000;2.6851;0.0016;46.8100;3.1907;0.0021;66.5300;3.5403;0.0025;81.0800;4.3287;0.0040;167.3900;4.4533;0.0060;309.6900;4.1081;0.0074;493.4900
Polynomial, $\rho=4, \text{deg}=2$;1.8850;0.0010;4018.2800;2.6792;0.0016;4192.3300;3.1792;0.0021;3076.1700;3.5255;0.0025;5542.2500;4.2948;0.0040;6111.3000;4.4118;0.0061;5410.3100;4.0739;0.0073;4255.3700
#Polynomial, $\rho=5, \text{deg}=2$;1.8708;0.0011;5.4300;2.6598;0.0017;47.5200;3.1587;0.0022;65.1500;3.5028;0.0027;84.9500;4.2463;0.0044;167.3900;4.2854;0.0060;330.8400;3.9042;0.0066;515.7600
R-FFNN, $\rho=1, h=10$;1.8886;0.0010;7.5600;2.6816;0.0015;7.6700;3.1782;0.0019;8.2900;3.5151;0.0022;7.6000;4.2249;0.0033;7.2700;4.2990;0.0052;5.9300;3.9625;0.0068;4.8000
R-FFNN, $\rho=2, h=10$;1.8884;0.0010;9.8075;2.6844;0.0016;8.5100;3.1895;0.0021;8.4500;3.5367;0.0025;8.6900;4.3085;0.0042;8.0600;4.4176;0.0061;6.4300;4.0977;0.0072;5.0400
R-FFNN, $\rho=3, h=10$;1.8886;0.0010;8.1500;2.6846;0.0016;48.6100;3.1892;0.0021;68.5300;3.5362;0.0025;157.1000;4.2557;0.0039;150.4200;4.0701;0.0051;232.1300;3.6373;0.0065;226.6900
R-FFNN, $\rho=4, h=10$;1.8874;0.0010;529.4400;2.6799;0.0015;568.9500;3.1764;0.0019;634.6200;3.5154;0.0022;645.5600;4.2295;0.0034;494.9100;4.1744;0.0050;429.1300;3.7362;0.0065;318.5000
#R-FFNN, $\rho=5, h=10$;1.8704;0.0011;7.2700;2.6613;0.0017;49.6200;3.1603;0.0022;65.0400;3.5042;0.0027;80.3900;4.2208;0.0042;145.3200;3.9103;0.0056;221.6600;3.5080;0.0067;222.1200
#R-FFNN, $\rho=1, h=20$;1.8885;0.0010;11.5100;2.6814;0.0015;11.2500;3.1780;0.0019;11.2300;3.5148;0.0022;10.8200;4.2239;0.0033;12.0900;4.3005;0.0052;8.9000;3.9638;0.0068;6.6900
#R-FFNN, $\rho=2, h=20$;1.8882;0.0010;53.7000;2.6846;0.0016;12.2400;3.1900;0.0021;11.6200;3.5370;0.0025;13.0400;4.3147;0.0041;12.3800;4.4430;0.0060;8.1200;4.1087;0.0073;6.1500
#R-FFNN, $\rho=3, h=20$;1.8885;0.0010;9.8600;2.6844;0.0016;52.3300;3.1897;0.0021;66.9500;3.5372;0.0025;85.7100;4.3022;0.0042;147.2200;4.1907;0.0055;222.9700;3.6241;0.0065;226.1700
#R-FFNN, $\rho=4, h=20$;1.8880;0.0010;531.9900;2.6815;0.0016;508.7000;3.1790;0.0019;487.2800;3.5198;0.0023;491.0000;4.2385;0.0036;496.7800;4.1016;0.0052;407.2600;3.6313;0.0065;332.0200
#R-FFNN, $\rho=5, h=20$;1.8704;0.0011;10.1800;2.6625;0.0017;49.8400;3.1630;0.0022;67.0400;3.5087;0.0027;84.2900;4.2345;0.0043;149.9500;4.0682;0.0056;222.4700;3.5613;0.0066;231.2800
R-FFNN, $\rho=1, h=40$;1.8882;0.0010;18.8700;2.6813;0.0016;19.5400;3.1772;0.0019;17.0900;3.5145;0.0022;19.7400;4.2245;0.0033;17.9500;4.3004;0.0052;14.0600;3.9637;0.0068;8.8000
R-FFNN, $\rho=2, h=40$;1.8881;0.0010;20.9876;2.6843;0.0016;22.0900;3.1891;0.0021;19.5300;3.5373;0.0025;17.3100;4.4543;0.0040;16.1700;4.4543;0.0059;13.0500;4.1320;0.0071;8.5200
R-FFNN, $\rho=3, h=40$;1.8882;0.0010;15.9400;2.6840;0.0016;58.7300;3.1893;0.0021;73.5600;3.5370;0.0025;94.7300;4.3128;0.0042;159.0300;4.3894;0.0061;238.6700;3.8085;0.0068;238.1100
R-FFNN, $\rho=4, h=40$;1.8880;0.0010;503.5600;2.6822;0.0015;542.5600;3.1822;0.0020;532.5700;3.5246;0.0024;525.5500;4.2521;0.0039;496.0400;4.1632;0.0055;432.0100;3.6559;0.0065;337.4100
#R-FFNN, $\rho=5, h=40$;1.8699;0.0011;15.5700;2.6633;0.0017;60.8200;3.1663;0.0022;75.3700;3.5139;0.0026;89.9200;4.2498;0.0042;163.8800;4.2100;0.0055;231.2200;3.7885;0.0064;222.7800
#R-FFNN, $\rho=1, h=80$;1.8879;0.0010;31.5500;2.6812;0.0016;31.5000;3.1766;0.0019;31.3100;3.5131;0.0022;30.6400;4.2226;0.0033;30.2400;4.2985;0.0052;22.0800;3.9633;0.0068;14.7600
#R-FFNN, $\rho=2, h=80$;1.8876;0.0010;75.7000;2.6826;0.0016;33.3300;3.1875;0.0021;33.7500;3.5360;0.0025;34.3600;4.3216;0.0040;31.9500;4.4595;0.0059;24.1100;4.1342;0.0071;16.6300
#R-FFNN, $\rho=3, h=80$;1.8879;0.0010;35.4200;2.6829;0.0016;76.6500;3.1888;0.0020;91.7400;3.5365;0.0025;112.1700;4.3132;0.0041;181.9000;4.4180;0.0062;235.8100;4.0466;0.0072;236.7600
#R-FFNN, $\rho=4, h=80$;1.8877;0.0010;550.7800;2.6822;0.0016;533.3400;3.1837;0.0021;519.8600;3.5275;0.0025;539.2100;4.2678;0.0041;513.7300;4.3083;0.0059;447.7500;3.8982;0.0069;346.1900
#R-FFNN, $\rho=5, h=80$;1.8699;0.0011;36.8600;2.6624;0.0017;86.6400;3.1686;0.0022;101.4100;3.5175;0.0026;117.8700;4.2682;0.0042;173.4000;4.2607;0.0054;256.7300;3.8851;0.0065;245.6800
R-FFNN, $\rho=1, h=120$;1.8872;0.0010;64.5500;2.6805;0.0016;61.4600;3.1761;0.0019;62.5800;3.5118;0.0022;60.8800;4.2225;0.0033;57.4300;4.2977;0.0052;42.0200;3.9613;0.0068;30.6800
R-FFNN, $\rho=2, h=120$;1.8868;0.0010;70.5634;2.6821;0.0016;77.3900;3.1870;0.0021;73.1200;3.5350;0.0025;70.8100;4.3183;0.0040;75.6000;4.4560;0.0058;46.7500;4.1339;0.0071;33.7800
R-FFNN, $\rho=3, h=120$;1.8872;0.0010;66.1400;2.6821;0.0016;99.7600;3.1872;0.0021;117.8700;3.5350;0.0025;128.8100;4.3120;0.0040;196.2800;4.4281;0.0062;262.4800;4.0743;0.0073;330.1100
R-FFNN, $\rho=4, h=120$;1.8873;0.0010;552.0300;2.6818;0.0016;538.6800;3.1834;0.0021;554.9600;3.5276;0.0025;547.4500;4.2808;0.0042;539.9200;4.3549;0.0061;454.9300;3.9957;0.0071;336.8700
#R-FFNN, $\rho=5, h=120$;1.8692;0.0011;62.5100;2.6622;0.0017;103.7300;3.1683;0.0021;115.5200;3.5181;0.0025;161.4900;4.2789;0.0041;195.4100;4.2710;0.0054;263.9400;3.9141;0.0064;253.8200
#R-FFNN, $\rho=1, h=180$;1.8865;0.0010;80.5300;2.6794;0.0016;100.3300;3.1744;0.0019;93.2300;3.5116;0.0022;95.7400;4.2213;0.0033;82.6000;4.2954;0.0052;60.8400;3.9602;0.0068;42.6300
#R-FFNN, $\rho=2, h=180$;1.8856;0.0010;129.2400;2.6806;0.0016;87.5600;3.1852;0.0021;90.8600;3.5325;0.0025;85.4300;4.3141;0.0039;77.2100;4.4508;0.0058;55.7000;4.1271;0.0071;46.5400
#R-FFNN, $\rho=3, h=180$;1.8865;0.0010;98.6900;2.6802;0.0016;133.8700;3.1854;0.0021;155.9700;3.5341;0.0025;162.0100;4.3120;0.0041;267.2400;4.4294;0.0061;355.7000;4.0884;0.0073;334.3500
#R-FFNN, $\rho=4, h=180$;1.8867;0.0010;598.8900;2.6813;0.0016;588.5200;3.1829;0.0021;574.4100;3.5281;0.0025;751.5900;4.2876;0.0042;724.6700;4.3838;0.0061;481.4300;4.0465;0.0073;366.3600
#R-FFNN, $\rho=5, h=180$;1.8690;0.0011;91.0200;2.6613;0.0017;141.9000;3.1670;0.0022;163.8900;3.5180;0.0025;177.5800;4.2859;0.0040;233.9300;4.3002;0.0055;294.8500;3.9375;0.0065;261.7000
R-FFNN, $\rho=1, h=250$;1.8858;0.0010;146.8300;2.6781;0.0016;136.7400;3.1728;0.0019;128.8700;3.5098;0.0022;132.0700;4.2187;0.0033;116.4800;4.2942;0.0052;89.8300;3.9598;0.0068;56.7200
R-FFNN, $\rho=2, h=250$;1.8844;0.0010;150.9876;2.6793;0.0016;129.5300;3.1833;0.0021;120.2000;3.5302;0.0025;119.9400;4.3092;0.0040;118.1200;4.4442;0.0058;81.4200;4.1212;0.0071;55.6900
R-FFNN, $\rho=3, h=250$;1.8858;0.0010;124.6200;2.6788;0.0016;170.7700;3.1842;0.0021;192.7400;3.5312;0.0025;202.9100;4.3069;0.0040;252.0800;4.4301;0.0060;316.6400;4.0928;0.0073;285.2200
R-FFNN, $\rho=4, h=250$;1.8860;0.0010;630.8800;2.6803;0.0016;643.1800;3.1820;0.0021;670.2000;3.5272;0.0025;647.4600;4.2861;0.0042;598.3300;4.3937;0.0062;528.2100;4.0643;0.0073;397.7900
#R-FFNN, $\rho=5, h=250$;1.8681;0.0011;127.7700;2.6604;0.0017;178.5400;3.1667;0.0022;177.6600;3.5168;0.0026;203.7200;4.2892;0.0040;261.6700;4.3176;0.0053;318.2300;3.9571;0.0065;284.4000
R-RNN, $\rho=4, h=10$;1.8887;0.0013;13.7600;2.6830;0.0029;14.2100;3.1820;0.0024;14.5800;3.5195;0.0028;13.9300;4.2441;0.0044;14.4400;4.2689;0.0068;13.1400;3.9045;0.0088;11.6100
R-RNN, $\rho=4, h=40$;1.8884;0.0013;38.5400;2.6815;0.0020;37.2200;3.1769;0.0024;35.7100;3.5138;0.0028;36.6000;4.2262;0.0042;35.0400;4.2965;0.0066;27.5000;3.9575;0.0086;21.6900
#R-RNN, $\rho=4, h=80$;1.8885;0.0013;77.0400;2.6816;0.0020;81.6600;3.1764;0.0024;80.0500;3.5129;0.0028;77.9600;4.2223;0.0043;73.3700;4.2878;0.0066;67.8900;3.9495;0.0086;45.3200
R-RNN, $\rho=4, h=120$;1.8880;0.0013;136.2100;2.6813;0.0019;135.6300;3.1760;0.0024;136.4600;3.5132;0.0028;129.0400;4.2266;0.0043;115.9000;4.2969;0.0066;103.9600;3.9595;0.0086;77.5200
R-RNN, $\rho=4, h=150$;1.8880;0.0013;209.0200;2.6816;0.0019;185.7300;3.1756;0.0024;190.2700;3.5142;0.0028;181.3600;4.2244;0.0042;176.5500;4.2975;0.0066;120.3800;3.9556;0.0086;101.2500
Signature, $\rho=3, n=2$;1.8884;0.0010;510;2.6567;0.0016;569.2300;3.1442;0.0021;609.7200;3.4689;0.0026;641.4700;4.1441;0.0041;732.8000;4.2442;0.0060;804.6000;3.9656;0.0072;725.2200
Signature, $\rho=3, n=3$;1.8884;0.0010;597;2.6562;0.0016;610.5500;3.1397;0.0022;632.4400;3.4509;0.0026;667.7600;4.0838;0.0041;772.9000;4.1767;0.0058;861.6200;3.9520;0.0072;781.6500
Signature, $\rho=4, n=2$;1.8691;0.0010;1638.5900;2.6518;0.0015;1591.7600;3.1590;0.0019;1614.8800;3.4938;0.0022;1597.5000;4.1618;0.0034;4.1551;4.1051;0.0053;1288.4800;3.6855;0.0068;950.9300
Signature, $\rho=4, n=3$;1.8879;0.0010;1829.7900;2.6817;0.0015;1749.8800;3.1779;0.0019;1765.6500;3.5172;0.0023;1674.3400;4.2320;0.0038;1581.1600;4.3124;0.0059;1346.4800;4.0877;0.0074;999.6200
Signature, $\rho=4, n=5$;1.8853;0.0010;4534.0100;2.6787;0.0015;3724.0200;3.1756;0.0024;178.9800;3.5223;0.0024;3516.9800;4.2926;0.0039;3263.8100;4.4290;0.0058;2810.9700;4.1338;0.0071;2053.1400


==> sensitivity_american_cmp_2.dat <==
money	btp	btd	btg	e32p	e32d	e32g	e16p	e16d	e16g	e8p	e8d	e8g	e4p	e4d	e4g	r32p	r32d	r32g	r16p	r16d	r16g	r8p	r8d	r8g	r4p	r4d	r4g	r39p	r39d	r39g	r69p	r69d	r69g	r99p	r99d	r99g	r129p	r129d	r129g	c32p	c32d	c32g	c16p	c16d	c16g	c8p	c8d	c8g	c4p	c4d	c4g
0.6	40	-1	0	0.00000000	-1.00000000	0.00000000	40.00000000	-1.00000000	0.00000000	40.00000000	-1.00000000	0.00000000	40.00000000	-1.00000000	0.00000000	39.99741845	-0.99291433	-0.00325138	40.00107396	-0.99711064	-0.00306652	39.99653870	-0.99942002	0.00003807	40.04312766	-1.01806507	-0.00184673	40.00040560	-0.99982811	-0.00016496	39.99758016	-0.99871565	-0.00003317	39.99653870	-0.99942002	0.00003807	39.99840027	-0.99883773	-0.00039020	40.00000000	-1.00000000	0.00000000	40.00000000	-1.00000000	0.00000000	40.00000000	-1.00000000	0.00000000	40.00000000	-1.00000000	0.00000000
0.61	39	-1	0	0.00000000	-1.00000000	0.00000000	39.00000000	-1.00000000	0.00000000	39.00000000	-1.00000000	0.00000000	39.00000000	-1.00000000	0.00000000	38.99643568	-0.99062734	-0.00392248	38.99857845	-0.99505038	-0.00209359	38.99770995	-0.99883915	-0.00030037	39.02994708	-1.02058250	-0.00161297	38.99975866	-0.99983806	-0.00013845	38.99910902	-0.99835452	-0.00029786	38.99770995	-0.99883915	-0.00030037	38.99937792	-0.99775433	-0.00077262	39.00000000	-1.00000000	0.00000000	39.00000000	-1.00000000	0.00000000	39.00000000	-1.00000000	0.00000000	39.00000000	-1.00000000	0.00000000
0.62	38	-1	0	0.00000000	-1.00000000	0.00000000	38.00000000	-1.00000000	0.00000000	38.00000000	-1.00000000	0.00000000	38.00000000	-1.00000000	0.00000000	37.99833754	-0.99301728	-0.00407654	37.99704814	-0.99498581	0.00007084	37.99727286	-0.99811712	-0.00002135	38.01772222	-1.02289202	-0.00135957	38.00004221	-0.99968879	-0.00016718	38.00395101	-0.99791030	-0.00066911	37.99727286	-0.99811712	-0.00002135	37.99846462	-0.99996829	-0.00032236	38.00000000	-1.00000000	0.00000000	38.00000000	-1.00000000	0.00000000	38.00000000	-1.00000000	0.00000000	38.00000000	-1.00000000	0.00000000
0.63	37	-1	0	0.00000000	-1.00000000	0.00000000	37.00000000	-1.00000000	0.00000000	37.00000000	-1.00000000	0.00000000	37.00000000	-1.00000000	0.00000000	36.99614633	-0.98934758	-0.00134715	36.99717931	-0.99521322	-0.00045067	36.99566773	-0.99800395	0.00013191	37.00264482	-1.02334498	-0.00110656	36.99922962	-0.99997372	-0.00009936	37.00427891	-0.99791873	-0.00065464	36.99566773	-0.99800395	0.00013191	36.99810063	-0.99985052	-0.00047027	37.00000000	-1.00000000	0.00000000	37.00000000	-1.00000000	0.00000000	37.00000000	-1.00000000	0.00000000	37.00000000	-1.00000000	0.00000000
0.64	36	-1	0	0.00000000	-1.00000000	0.00000000	36.00000000	-1.00000000	0.00000000	36.00000000	-1.00000000	0.00000000	36.00000000	-1.00000000	0.00000000	35.99822358	-0.99363232	-0.00323454	35.99951464	-0.99690444	-0.00153254	35.99617074	-0.99858756	0.00022623	35.98320727	-1.02628912	-0.00068110	35.99613570	-1.00009787	0.00002451	36.00934747	-0.99779844	-0.00113135	35.99617074	-0.99858756	0.00022623	35.99726694	-0.99955000	-0.00016678	36.00000000	-1.00000000	0.00000000	36.00000000	-1.00000000	0.00000000	36.00000000	-1.00000000	0.00000000	36.00000000	-1.00000000	0.00000000
0.65	35	-1	0	0.00000000	-1.00000000	0.00000000	35.00000000	-1.00000000	0.00000000	35.00000000	-1.00000000	0.00000000	35.00000000	-1.00000000	0.00000000	34.99854448	-0.99344668	-0.00386283	34.99788858	-0.99628019	-0.00048149	34.99495217	-0.99747246	0.00041272	34.95284599	-1.02733307	-0.00004156	34.99036331	-1.00056761	0.00027174	35.01748236	-0.99750099	-0.00177998	34.99495217	-0.99747246	0.00041272	34.99474778	-1.00092271	0.00019109	35.00000000	-1.00000000	0.00000000	35.00000000	-1.00000000	0.00000000	35.00000000	-1.00000000	0.00000000	35.00000000	-1.00000000	0.00000000
0.66	34	-1	0	0.00000000	-1.00000000	0.00000000	34.00000000	-1.00000000	0.00000000	34.00000000	-1.00000000	0.00000000	34.00000000	-0.99922060	0.00009447	33.99777952	-0.99383399	-0.00261982	33.99849378	-0.99668718	-0.00075527	34.00344913	-0.99551630	-0.00063038	33.92160666	-1.02705198	0.00065500	33.98431071	-1.00084991	0.00054451	34.01582160	-0.99915544	-0.00170298	34.00344913	-0.99551630	-0.00063038	33.99469246	-0.99796201	0.00047332	34.00000000	-1.00000000	0.00000000	34.00000000	-1.00000000	0.00000000	34.00000000	-1.00000000	0.00000000	34.00000000	-1.00000000	0.00000000
0.67	33	-1	0	0.00000000	-1.00000000	0.00000000	33.00000000	-1.00000000	0.00000000	33.00000000	-1.00000000	0.00000000	33.00000000	-0.99727303	0.00032561	32.99864207	-0.99442193	-0.00322891	32.99926106	-0.99713497	-0.00110326	33.00281083	-0.99540722	-0.00045340	32.90337299	-1.02490178	0.00105832	32.97733875	-1.00104473	0.00081004	33.02099350	-0.99855132	-0.00212000	33.00281083	-0.99540722	-0.00045340	32.99458190	-0.99790047	0.00062069	33.00000000	-1.00000000	0.00000000	33.00000000	-1.00000000	0.00000000	33.00000000	-1.00000000	0.00000000	33.00000000	-1.00000000	0.00000000
0.68	32	-1	0	0.00000000	-1.00000000	0.00000000	32.00000000	-1.00000000	0.00000000	32.00000000	-1.00000000	0.00000000	32.00000000	-0.99455796	0.00064024	31.99728769	-0.99547894	-0.00072509	32.00144591	-0.99812815	-0.00225488	32.00524198	-0.99476632	-0.00080352	31.85190751	-1.02442072	0.00220896	31.96576261	-1.00149821	0.00128546	32.02177016	-0.99913134	-0.00227055	32.00524198	-0.99476632	-0.00080352	31.99513525	-0.99673380	0.00054287	32.00000000	-1.00000000	0.00000000	32.00000000	-1.00000000	0.00000000	32.00000000	-1.00000000	0.00000000	32.00000000	-1.00000000	0.00000000
0.69	31	-1	0	0.00000000	-1.00000000	0.00000000	31.00000000	-1.00000000	0.00000000	31.00000000	-1.00000000	0.00000000	31.00000000	-0.99068347	0.00108018	30.99729119	-0.99333737	-0.00227144	30.99878497	-0.99683874	-0.00129141	31.01295131	-0.99412877	-0.00189378	30.81835310	-1.02226413	0.00305053	30.94408589	-1.00171365	0.00223675	31.02129640	-1.00238071	-0.00244413	31.01295131	-0.99412877	-0.00189378	30.99566281	-0.99259855	0.00048894	31.00000000	-1.00000000	0.00000000	31.00000000	-1.00000000	0.00000000	31.00000000	-1.00000000	0.00000000	31.00000000	-1.00000000	0.00000000
0.7	30	-1	0	0.00000000	-1.00000000	0.00000000	30.00000000	-1.00000000	0.00000000	30.00000000	-1.00000000	0.00000000	30.00000000	-0.98562999	0.00164229	29.99862037	-0.99477645	-0.00279867	30.00002904	-0.99802229	-0.00136976	30.01845680	-0.99601149	-0.00238994	29.77763707	-1.01770209	0.00415663	29.93108692	-1.00148414	0.00273613	30.02453500	-1.00479901	-0.00262039	30.01845680	-0.99601149	-0.00238994	30.00049292	-0.99373306	-0.00036973	30.00000000	-1.00000000	0.00000000	30.00000000	-1.00000000	0.00000000	30.00000000	-1.00000000	0.00000000	30.00000000	-1.00000000	0.00000000
0.71	29	-1	0	0.00000000	-1.00000000	0.00000000	29.00000000	-1.00000000	0.00000000	29.00000000	-1.00000000	0.00000000	29.00000000	-0.97953325	0.00230611	28.99737008	-0.99414569	-0.00176323	28.99761800	-0.99676137	-0.00048173	29.01989757	-0.99608808	-0.00282773	28.73224574	-1.01342993	0.00524186	28.90782545	-1.00156734	0.00373986	29.01568147	-1.00608381	-0.00222402	29.01989757	-0.99608808	-0.00282773	29.00307165	-0.99112690	-0.00060919	29.00000000	-1.00000000	0.00000000	29.00000000	-1.00000000	0.00000000	29.00000000	-1.00000000	0.00000000	29.00000000	-1.00000000	0.00000000
0.72	28	-1	0	0.00000000	-1.00000000	0.00000000	28.00000000	-1.00000000	0.00000000	28.00000000	-1.00000000	0.00000000	28.00000000	-0.97232307	0.00307521	27.99372428	-0.99522520	0.00325780	28.00177118	-0.99900215	-0.00264197	28.01295882	-1.00130792	-0.00252932	27.70039388	-1.00586943	0.00639400	27.88004887	-0.99937888	0.00507743	28.00083943	-1.00794391	-0.00137329	28.01295882	-1.00130792	-0.00252932	28.01014277	-0.99490661	-0.00216490	28.00000000	-1.00000000	0.00000000	28.00000000	-1.00000000	0.00000000	28.00000000	-1.00000000	0.00000000	28.00000000	-1.00000000	0.00000000
0.73	27	-1	0	0.00000000	-1.00000000	0.00000000	27.00000000	-1.00000000	0.00000000	27.00000000	-0.99933231	0.00014634	27.00000000	-0.96418675	0.00392474	26.99653748	-0.99439428	-0.00136456	26.99626678	-0.99527051	0.00035399	27.01780677	-1.00570568	-0.00322548	26.67277694	-0.99899329	0.00746588	26.85632675	-0.99676836	0.00600497	26.99057153	-1.01178378	-0.00079097	27.01780677	-1.00570568	-0.00322548	27.01917554	-0.99768386	-0.00357847	27.00000000	-1.00000000	0.00000000	27.00000000	-1.00000000	0.00000000	27.00000000	-1.00000000	0.00000000	27.00000000	-1.00000000	0.00000000
0.74	26	-1	0	0.00000000	-1.00000000	0.00000000	26.00000000	-1.00000000	0.00000000	26.00000000	-0.99683721	0.00068385	26.00000000	-0.95502934	0.00486169	25.99819688	-0.99347372	-0.00308120	25.99602929	-0.99521863	0.00055011	26.01163461	-1.00686080	-0.00296446	25.64481375	-0.99022039	0.00864024	25.82843450	-0.99674068	0.00732512	25.97618164	-1.01286519	0.00005021	26.01163461	-1.00686080	-0.00296446	26.01841797	-0.99906405	-0.00387220	26.00000000	-1.00000000	0.00000000	26.00000000	-1.00000000	0.00000000	26.00000000	-1.00000000	0.00000000	26.00000000	-1.00000000	0.00000000
0.75	25	-1	0	0.00000000	-1.00000000	0.00000000	25.00000000	-1.00000000	0.00000000	25.00000000	-0.99281255	0.00153332	25.00000000	-0.94449798	0.00592022	24.99853980	-0.99498026	-0.00263196	24.99958319	-0.99592212	-0.00064960	25.00225920	-1.01152815	-0.00213572	24.62198170	-0.98041016	0.00987805	24.80356165	-0.99350225	0.00857674	24.95516980	-1.01461127	0.00157422	25.00225920	-1.01152815	-0.00213572	25.01769940	-1.00362456	-0.00400124	25.00000000	-1.00000000	0.00000000	25.00000000	-1.00000000	0.00000000	25.00000000	-1.00000000	0.00000000	25.00000000	-1.00000000	0.00000000
0.76	24	-1	0	0.00000000	-1.00000000	0.00000000	24.00000000	-1.00000000	0.00000000	24.00000000	-0.98770971	0.00258743	24.00000000	-0.93297162	0.00705562	23.99838330	-0.99452429	-0.00259601	24.00280192	-0.99539960	-0.00207190	23.98686159	-1.01239653	-0.00070523	23.61623799	-0.96877729	0.01089751	23.77991118	-0.98719000	0.01012927	23.93600285	-1.01210642	0.00320404	23.98686159	-1.01239653	-0.00070523	24.00557985	-1.00686801	-0.00289154	24.00000000	-1.00000000	0.00000000	24.00000000	-1.00000000	0.00000000	24.00000000	-1.00000000	0.00000000	24.00000000	-1.00000000	0.00000000
0.77	23	-1	0	0.00000000	-1.00000000	0.00000000	23.00000000	-0.99966296	0.00014007	23.00000000	-0.98081214	0.00398709	23.00000000	-0.92053754	0.00825584	22.99373579	-0.99569258	0.00264092	23.00551514	-0.99658620	-0.00346951	22.96630486	-1.01606524	0.00137939	22.61380567	-0.95526008	0.01221021	22.75833061	-0.98096652	0.01177028	22.91256813	-1.01153197	0.00549488	22.96630486	-1.01606524	0.00137939	22.99453762	-1.01300646	-0.00191709	23.00000000	-1.00000000	0.00000000	23.00000000	-1.00000000	0.00000000	23.00000000	-1.00000000	0.00000000	23.00000000	-1.00000000	0.00000000
0.78	22	-1	4.6211E-05	0.00004621	-1.00000000	0.00000000	22.00000000	-0.99577946	0.00173150	22.00000000	-0.97209861	0.00572336	22.00000000	-0.90724990	0.00951283	21.99818490	-0.99486377	-0.00232039	22.00817655	-0.99766420	-0.00465056	21.94887077	-1.01380309	0.00348400	21.63872862	-0.94070245	0.01310397	21.74349092	-0.97345696	0.01325547	21.89563561	-1.00617440	0.00735077	21.94887077	-1.01380309	0.00348400	21.97829765	-1.01443143	0.00024314	22.00000000	-1.00000000	0.00000000	22.00000000	-1.00000000	0.00000000	22.00000000	-1.00000000	0.00000000	22.00000000	-1.00000000	0.00000000
0.79	21	-1	0.002944665	0.00294467	-1.00000000	0.00000000	21.00000000	-0.98940834	0.00429029	21.00000000	-0.96188088	0.00772033	21.00000000	-0.89283445	0.01085221	20.99713923	-0.99310427	0.00001691	21.00505814	-1.00246290	-0.00415829	20.92043570	-1.00899044	0.00673716	20.63591408	-0.92913116	0.01460861	20.74099949	-0.95692512	0.01431030	20.87896947	-0.99415406	0.00959669	20.92043570	-1.00899044	0.00673716	20.95074238	-1.01629843	0.00386907	21.00000000	-1.00000000	0.00000000	21.00000000	-1.00000000	0.00000000	21.00000000	-1.00000000	0.00000000	21.00000000	-1.00000000	0.00000000
0.8	20	-0.995130282	0.007378154	0.00737815	-0.99485595	0.00411524	20.00000000	-0.98149708	0.00740117	20.00000000	-0.95018153	0.00996369	20.00000000	-0.87757204	0.01224280	20.00173736	-0.99418008	-0.00573940	20.00840470	-1.00785112	-0.00684078	19.92283952	-1.00912842	0.00850943	19.71375222	-0.90980417	0.01515881	19.74031027	-0.95211216	0.01636173	19.87216705	-0.99451361	0.01211753	19.92283952	-1.00912842	0.00850943	19.95457425	-1.01454097	0.00491289	20.00000000	-1.00000000	0.00000000	20.00000000	-1.00000000	0.00000000	20.00000000	-1.00000000	0.00000000	20.00000000	-1.00000000	0.00000000
0.81	19.00424013	-0.984370229	0.014131313	0.01413131	-0.98530329	0.01161221	19.00000000	-0.97042855	0.01168255	19.00000000	-0.93708954	0.01242676	19.00000000	-0.86156033	0.01367305	19.00348115	-0.99657027	-0.00865751	18.99715841	-1.01061604	-0.00258515	18.91245042	-0.99331480	0.01258286	18.75508037	-0.89449051	0.01644258	18.76217092	-0.93798256	0.01775320	18.87122738	-0.97715616	0.01475069	18.91245042	-0.99331480	0.01258286	18.92856548	-1.00109217	0.01096316	19.00000000	-1.00000000	0.00000000	19.00000000	-1.00000000	0.00000000	19.00000000	-1.00000000	0.00000000	19.00000000	-1.00000000	0.00000000
0.82	18.03256111	-0.966188049	0.017708292	0.01770829	-0.97095022	0.02016366	18.00823869	-0.95648648	0.01635355	18.00823869	-0.92264821	0.01493620	18.00823869	-0.84472280	0.01510979	18.00092924	-0.99888461	-0.00612517	17.97934172	-1.00763643	0.00515636	17.93023477	-0.98179767	0.01514587	17.80478063	-0.87907975	0.01778554	17.79525740	-0.92428224	0.01931258	17.89459108	-0.96798603	0.01701049	17.93023477	-0.98179767	0.01514587	17.94012268	-0.98950407	0.01404993	18.01539564	-0.97327643	0.02581136	18.01417858	-0.97095039	0.02360566	18.02554535	-0.96572296	0.01522027	18.01417858	-0.96090062	0.01490402
0.83	17.07687188	-0.946066278	0.020837075	0.02083707	-0.95348001	0.02219914	17.04598846	-0.94021034	0.01963351	17.04598846	-0.90591247	0.01728287	17.04598846	-0.82740778	0.01642177	16.99430950	-1.00441959	-0.00143518	16.96751590	-1.00064273	0.01302279	16.93928555	-0.96590967	0.01851549	16.94773170	-0.85540595	0.01806305	16.84754678	-0.90619002	0.02050099	16.91439586	-0.94851215	0.01939502	16.93928555	-0.96590967	0.01851549	16.95107314	-0.97574242	0.01769781	17.06440916	-0.94759878	0.01763057	17.06639299	-0.94978560	0.01984939	17.07351579	-0.95033867	0.01767758	17.07253273	-0.94555036	0.01683009
0.84	16.14318723	-0.924323497	0.021832726	0.02183273	-0.92964450	0.02200088	16.10888330	-0.92115550	0.02213517	16.10888330	-0.88799812	0.01935848	16.10888330	-0.80949942	0.01764911	15.98598450	-1.00143972	0.01290419	15.97115733	-0.98275494	0.02428096	16.00049312	-0.94567628	0.02057582	16.05821716	-0.83631719	0.01898449	15.93380206	-0.88913040	0.02169452	15.97277251	-0.93304608	0.02130785	16.00049312	-0.94567628	0.02057582	15.99769766	-0.95175828	0.02133576	16.12728231	-0.92652109	0.02336989	16.12248805	-0.92830073	0.02285804	16.12421337	-0.93082993	0.02165901	16.12421337	-0.94740433	0.03029577
0.85	15.23161464	-0.901875155	0.023532084	0.02353208	-0.90465687	0.02551208	15.18502923	-0.89951058	0.02471921	15.18502923	-0.86833754	0.02150550	15.18502923	-0.79094146	0.01885659	15.00000604	-0.98074443	0.03469256	15.03689891	-0.95176540	0.02869502	15.07093832	-0.92259156	0.02371689	15.22860979	-0.81343376	0.01940084	15.07132978	-0.86800106	0.02249048	15.07928547	-0.90683531	0.02309689	15.07093832	-0.92259156	0.02371689	15.05765703	-0.92956239	0.02470825	15.21074014	-0.90510209	0.01994853	15.21171756	-0.90485095	0.02227164	15.21085725	-0.90929074	0.02354800	15.23737639	-0.90657826	0.02084934
0.86	14.34316718	-0.877386716	0.024706634	0.02470663	-0.87881439	0.02689277	14.29091597	-0.87517285	0.02630819	14.29091597	-0.84763845	0.02331155	14.29091597	-0.77200983	0.01994969	14.07905826	-0.93166527	0.03909769	14.11714491	-0.91830810	0.03265369	14.17074496	-0.89807267	0.02582005	14.38095068	-0.79187503	0.02012540	14.19859152	-0.84608220	0.02340104	14.18218092	-0.88366249	0.02492647	14.17074496	-0.89807267	0.02582005	14.15781033	-0.90434916	0.02700245	14.31879733	-0.88291985	0.02223821	14.31845285	-0.88376689	0.02148704	14.31203429	-0.88364698	0.02534622	14.31981738	-0.88149871	0.02465912
0.87	13.48011832	-0.852165288	0.02617634	0.02617634	-0.85224705	0.02795272	13.42625956	-0.84882177	0.02677174	13.42625956	-0.82551316	0.02488102	13.42625956	-0.75269158	0.02093888	13.21938039	-0.84965551	0.03522872	13.25349802	-0.86691839	0.03640753	13.33984174	-0.86755480	0.02731534	13.52686783	-0.77659493	0.02139019	13.38975605	-0.82303033	0.02405031	13.36109976	-0.85826264	0.02591908	13.33984174	-0.86755480	0.02731534	13.31679564	-0.87079808	0.02931955	13.44273735	-0.85983263	0.02675020	13.44376731	-0.85922114	0.02549159	13.43582479	-0.85794236	0.02733345	13.47580444	-0.86050521	0.02461223
0.88	12.64260951	-0.825246009	0.02734867	0.02734867	-0.82361732	0.02813596	12.58705504	-0.82098702	0.02798258	12.58705504	-0.80167071	0.02635648	12.58705504	-0.73310748	0.02183711	12.33492014	-0.79882797	0.03661825	12.37860246	-0.83465766	0.03699943	12.47757820	-0.84208402	0.02898679	12.75980776	-0.74968376	0.02143342	12.55317712	-0.79957733	0.02482056	12.50038864	-0.83217353	0.02749064	12.47757820	-0.84208402	0.02898679	12.45808191	-0.84472172	0.03059491	12.59697207	-0.83288558	0.02793258	12.59371278	-0.83276046	0.02858745	12.59572438	-0.83006233	0.02846012	12.59572438	-0.82512995	0.02790828
0.89	11.83284138	-0.797442271	0.02854921	0.02854921	-0.79584472	0.02816631	11.77763778	-0.79258457	0.02872640	11.77763778	-0.77689580	0.02754232	11.77763778	-0.71330305	0.02262894	11.48734679	-0.73401222	0.03408849	11.53984881	-0.79038586	0.03854181	11.65621931	-0.81268297	0.03055280	11.96816083	-0.72951120	0.02215607	11.76653724	-0.77369802	0.02525360	11.68581210	-0.80232052	0.02871791	11.65621931	-0.81268297	0.03055280	11.63720684	-0.81581825	0.03209549	11.77684005	-0.80537652	0.03072995	11.77776668	-0.80331806	0.03114702	11.78035414	-0.79963285	0.02985440	11.81623751	-0.80519422	0.02764007
0.9	11.05107773	-0.768367968	0.029546249	0.02954625	-0.76715082	0.02846393	10.99636936	-0.76328332	0.02970400	10.99636936	-0.75080859	0.02855560	10.99636936	-0.69329912	0.02332603	10.71044868	-0.64353332	0.02019360	10.76765065	-0.73614613	0.03626537	10.90823603	-0.77692594	0.03095589	11.31060739	-0.70051573	0.02184959	11.03041005	-0.74758424	0.02548791	10.94046206	-0.77179190	0.02911199	10.90823603	-0.77692594	0.03095589	10.88768442	-0.77673101	0.03256260	10.98626716	-0.77164828	0.03406969	10.98640856	-0.76987567	0.03369698	10.99096633	-0.77018698	0.03105962	10.98373834	-0.76523968	0.03020430
0.91	10.29897812	-0.738513657	0.030452607	0.03045261	-0.73628877	0.03039530	10.24253341	-0.73333077	0.03023245	10.24253341	-0.72363077	0.02938647	10.24253341	-0.67323034	0.02392552	9.96248018	-0.56987110	0.00311760	10.02569403	-0.68661449	0.03145607	10.16372144	-0.74271708	0.03180063	10.60531955	-0.67721066	0.02213192	10.30206173	-0.72222948	0.02588689	10.19976321	-0.74176096	0.02982865	10.16372144	-0.74271708	0.03180063	10.14541778	-0.74164062	0.03324216	10.23604869	-0.73642413	0.03318412	10.23773844	-0.73833126	0.03289810	10.23977870	-0.74056853	0.03187091	10.23609148	-0.73656850	0.03069373
0.92	9.577081664	-0.707744035	0.031174555	0.03117456	-0.70505157	0.03267675	9.51495291	-0.70322913	0.03102608	9.51495291	-0.69564451	0.03002095	9.51495291	-0.65310563	0.02443712	9.22850274	-0.49603646	-0.00575498	9.31101916	-0.63790625	0.02762314	9.44629676	-0.70811475	0.03238288	9.92328703	-0.65397440	0.02236326	9.60523649	-0.69487814	0.02600901	9.48606732	-0.70895657	0.03031241	9.44629676	-0.70811475	0.03238288	9.43195944	-0.70600093	0.03345593	9.51588739	-0.70180213	0.03280568	9.51537196	-0.70602083	0.03286457	9.51778941	-0.70804194	0.03185138	9.53238919	-0.71007854	0.03078484
0.93	8.886245383	-0.67642095	0.031745821	0.03174582	-0.67371631	0.03309660	8.82568117	-0.67216585	0.03160636	8.82568117	-0.66679893	0.03030593	8.82568117	-0.63293807	0.02482047	8.54533933	-0.44039249	-0.02834073	8.62370876	-0.59595136	0.02232283	8.76108589	-0.67605536	0.03241368	9.25641656	-0.63292643	0.02269533	8.92972159	-0.66729375	0.02603305	8.79913701	-0.67807238	0.03051322	8.76108589	-0.67605536	0.03241368	8.75406352	-0.67401612	0.03291936	8.82987069	-0.67163367	0.03038823	8.82838551	-0.67243886	0.03092951	8.83036609	-0.67571859	0.03213575	8.83059045	-0.67554942	0.03217891
0.94	8.226493938	-0.64461099	0.032130441	0.03213044	-0.64228999	0.03207633	8.17057158	-0.64083891	0.03178068	8.17057158	-0.63786905	0.03044470	8.17057158	-0.61285573	0.02508762	7.90512861	-0.39785131	-0.04227407	7.97110853	-0.55763054	0.02013278	8.09680918	-0.64233081	0.03280492	8.58987966	-0.61199267	0.02307837	8.28162354	-0.63938217	0.02608726	8.13586789	-0.64545802	0.03091617	8.09680918	-0.64233081	0.03280492	8.08771440	-0.63987595	0.03338405	8.17036023	-0.64227437	0.03125737	8.16963645	-0.64060047	0.03206190	8.16891187	-0.64335375	0.03257049	8.18135113	-0.64486369	0.03182161
0.95	7.598705037	-0.612536873	0.032344236	0.03234424	-0.60986471	0.03071814	7.54707840	-0.60963133	0.03184392	7.54707840	-0.60893024	0.03046668	7.54707840	-0.59281938	0.02525770	7.31453561	-0.35185985	-0.06220426	7.37468031	-0.51005694	0.01245456	7.45742815	-0.60396661	0.03318571	8.03085863	-0.58379523	0.02260773	7.66398943	-0.61045869	0.02594557	7.50354715	-0.61035772	0.03099944	7.45742815	-0.60396661	0.03318571	7.45380185	-0.60173015	0.03342095	7.54429201	-0.61075739	0.03198009	7.54409613	-0.60812173	0.03109383	7.53742252	-0.61076503	0.03250656	7.54179616	-0.60797945	0.03173274
0.96	7.002777219	-0.580323557	0.032371464	0.03237146	-0.57707279	0.03141552	6.95309294	-0.57822913	0.03188342	6.95309294	-0.58027597	0.03045109	6.95309294	-0.57292048	0.02533617	6.74881461	-0.33662592	-0.07023420	6.81789735	-0.47933859	0.00650263	6.89264475	-0.57312943	0.03233373	7.45643142	-0.56353604	0.02275475	7.09256449	-0.58301061	0.02568179	6.92934065	-0.57892112	0.03065674	6.89264475	-0.57312943	0.03233373	6.90174884	-0.57222938	0.03161186	6.95015502	-0.57702452	0.03209850	6.95463379	-0.57932868	0.03038834	6.94632954	-0.57952813	0.03209800	6.95234075	-0.57946747	0.03211650
0.97	6.438872309	-0.548211216	0.032224468	0.03222447	-0.54561245	0.03221928	6.38856995	-0.54685873	0.03175888	6.38856995	-0.55150308	0.03025100	6.38856995	-0.55314922	0.02532915	6.23900666	-0.32454468	-0.08132236	6.30054612	-0.44678292	-0.00018495	6.32246144	-0.53673080	0.03215572	6.93361705	-0.53644274	0.02228814	6.53464534	-0.55453743	0.02536330	6.35831652	-0.54329199	0.03051474	6.32246144	-0.53673080	0.03215572	6.33980171	-0.53602826	0.03075960	6.38912695	-0.54573001	0.03113387	6.39063015	-0.54814994	0.03082174	6.38786470	-0.54619335	0.03159699	6.40648807	-0.55091792	0.03112000
0.98	5.906654227	-0.516330927	0.031900707	0.03190071	-0.51397778	0.03311562	5.85522673	-0.51581582	0.03148327	5.85522673	-0.52297729	0.02992715	5.85522673	-0.53356239	0.02523114	5.73683876	-0.31757647	-0.08296079	5.80016942	-0.41932015	-0.00384948	5.80205239	-0.50284970	0.03135535	6.40559654	-0.51490340	0.02223782	6.01303264	-0.52620929	0.02493218	5.83269643	-0.50984878	0.03001159	5.80205239	-0.50284970	0.03135535	5.82428372	-0.50286498	0.02961726	5.85879311	-0.51711429	0.02949322	5.85505032	-0.51633101	0.03134112	5.85910202	-0.51442730	0.03116687	5.85655830	-0.51459060	0.03160431
0.99	5.406334899	-0.484856231	0.031414346	0.03141435	-0.48266569	0.03154716	5.36324441	-0.48540000	0.03054332	5.36324441	-0.49527751	0.02941170	5.36324441	-0.51416759	0.02501331	5.25704203	-0.31420327	-0.07293905	5.31150932	-0.39721441	-0.00080381	5.31111351	-0.47272238	0.03053637	5.92083762	-0.49237343	0.02194196	5.51945575	-0.49845039	0.02444226	5.34288513	-0.48170888	0.02925326	5.31111351	-0.47272238	0.03053637	5.32877400	-0.47267374	0.02930966	5.35508174	-0.48746814	0.03101854	5.35515720	-0.48424875	0.03179009	5.35874315	-0.48386917	0.03085716	5.35730031	-0.47921509	0.03014109
1	4.936963633	-0.453933487	0.03077286	0.03077286	-0.45144225	0.03016260	4.89711849	-0.45570704	0.03000517	4.89711849	-0.46805643	0.02886562	4.89711849	-0.49502241	0.02472743	4.81917354	-0.31594307	-0.06707252	4.88009580	-0.37885663	-0.00300059	4.85691874	-0.43993518	0.02943427	5.43044623	-0.47117051	0.02181844	5.06218802	-0.47036993	0.02381521	4.87635833	-0.44581936	0.02867792	4.85691874	-0.43993518	0.02943427	4.88342637	-0.44027926	0.02750238	4.88615545	-0.45610533	0.03125074	4.88863942	-0.45323245	0.03014129	4.88987085	-0.45334158	0.02996750	4.88465552	-0.45210167	0.03042364
1.01	4.497535192	-0.423730567	0.029996115	0.02999611	-0.42135200	0.02868588	4.46316779	-0.42658050	0.02917715	4.46316779	-0.44140685	0.02816531	4.46316779	-0.47609831	0.02435949	4.38034778	-0.30333371	-0.05201747	4.45237053	-0.36039528	-0.00215362	4.41834591	-0.41008869	0.02862074	5.00518838	-0.44860335	0.02132038	4.62189509	-0.44381416	0.02321588	4.44319696	-0.41978743	0.02773009	4.41834591	-0.41008869	0.02862074	4.44076636	-0.41217019	0.02713759	4.44637419	-0.42190999	0.03114095	4.44536407	-0.42371216	0.03113372	4.44539065	-0.42344365	0.02963087	4.46485650	-0.42682192	0.02860274
1.02	4.08786807	-0.394359356	0.029092089	0.02909209	-0.39343065	0.02774566	4.05761974	-0.39842502	0.02830902	4.05761974	-0.41530620	0.02737524	4.05761974	-0.45740305	0.02392496	3.98647328	-0.29802272	-0.04448169	4.06469141	-0.34847406	-0.00122399	4.03239098	-0.38339443	0.02715975	4.59498620	-0.42734337	0.02096455	4.21984404	-0.41771328	0.02252222	4.04340342	-0.38925548	0.02682515	4.03239098	-0.38339443	0.02715975	4.06596960	-0.38793167	0.02492539	4.03912534	-0.38999828	0.02933152	4.03976919	-0.39402492	0.02976395	4.04081676	-0.39398588	0.02880342	4.06423464	-0.39833790	0.02766480
1.03	3.707320037	-0.365931376	0.028077383	0.02807738	-0.36557665	0.02709785	3.68013728	-0.37076449	0.02722998	3.68013728	-0.38987225	0.02652648	3.68013728	-0.43897634	0.02342531	3.63503408	-0.28123669	-0.03748658	3.70943610	-0.32657635	0.00035316	3.66656175	-0.35487054	0.02616586	4.19127870	-0.40757678	0.02064601	3.84946129	-0.39258822	0.02178667	3.68029126	-0.36544152	0.02579017	3.66656175	-0.35487054	0.02616586	3.69097438	-0.35918289	0.02470048	3.66180063	-0.36297621	0.02736273	3.66155783	-0.36501906	0.02777967	3.66219599	-0.36640659	0.02801445	3.66307426	-0.36436434	0.02771045
1.04	3.354439522	-0.338554436	0.02696987	0.02696987	-0.33846211	0.02620795	3.32896312	-0.34391991	0.02616859	3.32896312	-0.36537861	0.02560531	3.32896312	-0.42081551	0.02286933	3.27689231	-0.27053851	-0.02934743	3.34142060	-0.31694010	0.00542868	3.32293318	-0.32998086	0.02463679	3.78508327	-0.38980182	0.02049166	3.49002134	-0.36678222	0.02100283	3.32153372	-0.33332776	0.02483658	3.32293318	-0.32998086	0.02463679	3.34904782	-0.33353197	0.02294206	3.31166532	-0.33935680	0.02561939	3.31045248	-0.33678751	0.02631304	3.31186738	-0.33947377	0.02690812	3.33878043	-0.34358652	0.02560194
1.05	3.027755702	-0.312310711	0.025790451	0.02579045	-0.31285630	0.02599392	3.00102441	-0.31866742	0.02528021	3.00102441	-0.34149492	0.02463650	3.00102441	-0.40291146	0.02226953	2.95209237	-0.24715088	-0.02061792	3.01516138	-0.29620996	0.00796021	3.00007309	-0.30459809	0.02368483	3.45721173	-0.36754665	0.01983076	3.16100040	-0.34295095	0.02026220	3.00064574	-0.30864244	0.02377340	3.00007309	-0.30459809	0.02368483	3.02511912	-0.31047827	0.02216380	2.98568974	-0.31286332	0.02557094	2.98489316	-0.31165906	0.02586739	2.98403287	-0.31269025	0.02579189	2.98574679	-0.31190013	0.02565419
1.06	2.726851401	-0.287263592	0.024549821	0.02454982	-0.28835577	0.02440192	2.70604178	-0.29460871	0.02405440	2.70604178	-0.31855255	0.02354855	2.70604178	-0.38528038	0.02159923	2.67319689	-0.23156918	-0.02133627	2.72802418	-0.27052603	0.00745077	2.71077886	-0.27811451	0.02236862	3.12182818	-0.34792773	0.01941031	2.85661689	-0.31906125	0.01943264	2.71040443	-0.28745995	0.02255218	2.71077886	-0.27811451	0.02236862	2.73408350	-0.28467937	0.02109681	2.68692835	-0.28636869	0.02456047	2.68801167	-0.28652878	0.02373467	2.68453491	-0.28689744	0.02461681	2.71196747	-0.29337152	0.02346804
1.07	2.450528163	-0.263461272	0.023264446	0.02326445	-0.26446012	0.02302977	2.43229949	-0.27146329	0.02278390	2.43229949	-0.29678679	0.02249965	2.43229949	-0.36793245	0.02089407	2.40423739	-0.21408200	-0.01440741	2.44396391	-0.25798935	0.01169516	2.45703380	-0.25986976	0.02089851	2.82576126	-0.33055346	0.01889695	2.58706338	-0.29693714	0.01856866	2.44640163	-0.26142725	0.02141163	2.45703380	-0.25986976	0.02089851	2.47488158	-0.26702062	0.01987536	2.41144945	-0.26237278	0.02361969	2.41244309	-0.26322066	0.02364508	2.41211229	-0.26274259	0.02325645	2.41007094	-0.26322204	0.02336283
1.08	2.197234809	-0.240945306	0.021952773	0.02195277	-0.24232251	0.02139068	2.18225991	-0.24957389	0.02150553	2.18225991	-0.27569833	0.02137561	2.18225991	-0.35085630	0.02014985	2.15396503	-0.19702171	-0.01046975	2.17981409	-0.23585833	0.01370770	2.19649300	-0.23723272	0.01989825	2.52855574	-0.31197243	0.01836003	2.31939974	-0.27567768	0.01777670	2.18671772	-0.23924305	0.02035425	2.19649300	-0.23723272	0.01989825	2.21098747	-0.24354365	0.01911820	2.15934597	-0.23963893	0.02229441	2.15908989	-0.23991098	0.02249986	2.16088398	-0.24103409	0.02208653	2.15691188	-0.24112346	0.02217756
1.09	1.965296671	-0.219719685	0.020630531	0.02063053	-0.22129471	0.02015465	1.95347593	-0.22894208	0.02033197	1.95347593	-0.25579740	0.02026542	1.95347593	-0.33410550	0.01937870	1.93178758	-0.17732649	-0.00889362	1.95918448	-0.21436502	0.01290807	1.97073823	-0.21497369	0.01873400	2.25922712	-0.29415735	0.01779035	2.08203098	-0.25499567	0.01692977	1.96319297	-0.21976984	0.01911582	1.97073823	-0.21497369	0.01873400	1.98632288	-0.22141872	0.01797038	1.93127979	-0.21971500	0.02094910	1.93084021	-0.21820213	0.02117361	1.93181228	-0.21974696	0.02081599	1.92662563	-0.22009760	0.02095145
1.1	1.753998727	-0.199803044	0.019308106	0.01930811	-0.20194379	0.01904057	1.74327096	-0.20937563	0.01907988	1.74327096	-0.23674911	0.01915487	1.74327096	-0.31799433	0.01861185	1.72014572	-0.16953553	-0.00470586	1.73397818	-0.20021207	0.01500148	1.76056556	-0.19924274	0.01756003	1.98939936	-0.27761957	0.01734023	1.85892734	-0.23647862	0.01615534	1.74588229	-0.19932646	0.01815180	1.76056556	-0.19924274	0.01756003	1.76598866	-0.20434592	0.01732119	1.72276843	-0.19852602	0.01982715	1.72325243	-0.19802219	0.01978067	1.72354152	-0.19955737	0.01945045	1.71665469	-0.20038670	0.01973173
1.11	1.562313324	-0.181203044	0.017997392	0.01799739	-0.18353865	0.01776785	1.55275392	-0.19103121	0.01786000	1.55275392	-0.21853458	0.01800419	1.55275392	-0.30232360	0.01783304	1.53580898	-0.15781400	-0.00367695	1.54826142	-0.18246387	0.01435951	1.57890216	-0.18298963	0.01628264	1.76157392	-0.26197002	0.01678138	1.66361470	-0.21727318	0.01528444	1.55883209	-0.18126575	0.01705099	1.57890216	-0.18298963	0.01628264	1.57464572	-0.18745888	0.01658489	1.53457558	-0.17755257	0.01814468	1.53480898	-0.17930485	0.01802605	1.53417683	-0.18055457	0.01802359	1.52423963	-0.18155091	0.01851163
1.12	1.388480863	-0.163881028	0.016710736	0.01671074	-0.16631655	0.01641161	1.38131376	-0.17352558	0.01653190	1.38131376	-0.20144196	0.01687475	1.38131376	-0.28722550	0.01705422	1.36673193	-0.14098673	-0.00291668	1.37398082	-0.16269335	0.01359282	1.40670555	-0.16619722	0.01509822	1.54307999	-0.24628736	0.01622696	1.47780028	-0.19914503	0.01445849	1.38383808	-0.16349362	0.01594005	1.40670555	-0.16619722	0.01509822	1.39569229	-0.16975772	0.01576931	1.36458306	-0.16120605	0.01663629	1.36588772	-0.16197801	0.01636809	1.36702539	-0.16292635	0.01645458	1.35534848	-0.16446443	0.01722279
1.13	1.23101653	-0.147799727	0.015457732	0.01545773	-0.15036251	0.01520186	1.22518039	-0.15773083	0.01542120	1.22518039	-0.18548974	0.01580832	1.22518039	-0.27246445	0.01626855	1.20646238	-0.12922298	0.00034134	1.21515332	-0.14731743	0.01314829	1.24390532	-0.15080404	0.01419986	1.33174576	-0.23180383	0.01572610	1.30680032	-0.18255018	0.01368574	1.22372862	-0.14840656	0.01490986	1.24390532	-0.15080404	0.01419986	1.23669765	-0.15453308	0.01463430	1.21111471	-0.14585546	0.01513884	1.21143899	-0.14614381	0.01517689	1.21222698	-0.14742146	0.01529489	1.19568015	-0.15778110	0.01606986
1.14	1.089063142	-0.132945129	0.014246346	0.01424635	-0.13593166	0.01427548	1.08395176	-0.14279484	0.01429337	1.08395176	-0.17045064	0.01476239	1.08395176	-0.25820308	0.01548975	1.06739025	-0.11592690	0.00222014	1.07531967	-0.13091779	0.01230779	1.10328269	-0.13649721	0.01308603	1.13170558	-0.21697265	0.01522107	1.15273543	-0.16684868	0.01292812	1.07926435	-0.13293915	0.01392265	1.10328269	-0.13649721	0.01308603	1.08266585	-0.13864283	0.01425795	1.07322545	-0.13210099	0.01363479	1.07150957	-0.13127190	0.01377725	1.07110584	-0.13285116	0.01422338	1.05566685	-0.14234453	0.01493145
1.15	0.961614226	-0.119277997	0.013082051	0.01308205	-0.12211892	0.01315283	0.95714107	-0.12915049	0.01325082	0.95714107	-0.15625535	0.01372809	0.95714107	-0.24449587	0.01472368	0.94320126	-0.10645034	0.00224406	0.94963481	-0.11806401	0.01142412	0.97539560	-0.12357969	0.01211473	0.95365370	-0.20277060	0.01465356	1.01523135	-0.15088975	0.01213330	0.95134389	-0.11978529	0.01292911	0.97539560	-0.12357969	0.01211473	0.95002336	-0.12499755	0.01352963	0.94808628	-0.11881950	0.01267206	0.94806463	-0.11816590	0.01270500	0.94541171	-0.11918430	0.01311380	0.92912517	-0.12799024	0.01384572
1.16	0.847300668	-0.106732863	0.011969573	0.01196957	-0.10985729	0.01186067	0.84539983	-0.11640113	0.01212303	0.84539983	-0.14297918	0.01271607	0.84539983	-0.23130827	0.01396652	0.83830978	-0.09613436	0.00175777	0.84186045	-0.10685414	0.01077934	0.86417693	-0.11154950	0.01133583	0.79512495	-0.18938883	0.01411889	0.89480021	-0.13831075	0.01144814	0.84370116	-0.10841975	0.01198885	0.86417693	-0.11154950	0.01133583	0.84513711	-0.11290524	0.01230398	0.83513200	-0.10586237	0.01197558	0.83590346	-0.10598748	0.01172149	0.83329607	-0.10640586	0.01192847	0.81447197	-0.11472785	0.01280848
1.17	0.744922623	-0.095259519	0.010914613	0.01091461	-0.09809917	0.01104061	0.74268961	-0.10464841	0.01115355	0.74268961	-0.13060973	0.01177745	0.74268961	-0.21855810	0.01322770	0.73211616	-0.08371670	0.00362564	0.73754500	-0.09249060	0.00956071	0.75146251	-0.09935660	0.01042984	0.62181624	-0.17668849	0.01368222	0.77207388	-0.12480202	0.01074584	0.73103724	-0.09551501	0.01107243	0.75146251	-0.09935660	0.01042984	0.72515558	-0.09856276	0.01180923	0.73473787	-0.09482886	0.01084722	0.73452558	-0.09475948	0.01073849	0.73301107	-0.09482097	0.01077480	0.71223202	-0.10227231	0.01178614
1.18	0.653440146	-0.084800179	0.009919663	0.00991966	-0.08747878	0.01014686	0.65150373	-0.09396215	0.01020377	0.65150373	-0.11903459	0.01085799	0.65150373	-0.20628707	0.01250390	0.64864924	-0.07645656	0.00246450	0.65324241	-0.08363026	0.00842963	0.66378442	-0.08924778	0.00962191	0.50136218	-0.16451687	0.01308370	0.67151773	-0.11461763	0.01014192	0.64455044	-0.08559989	0.01020107	0.66378442	-0.08924778	0.00962191	0.64631775	-0.08907870	0.01049523	0.64567515	-0.08507444	0.00973288	0.64539617	-0.08491528	0.00995767	0.64417412	-0.08441033	0.00975138	0.62289755	-0.09044579	0.01074563
1.19	0.57208197	-0.075302673	0.008985124	0.00898512	-0.07802918	0.00913271	0.57166626	-0.08420556	0.00926265	0.57166626	-0.10830571	0.00997623	0.57166626	-0.19449680	0.01179560	0.56492158	-0.06988945	0.00266871	0.57013468	-0.07542731	0.00796955	0.58035029	-0.07995289	0.00887898	0.37274721	-0.15379738	0.01259109	0.57814910	-0.10395879	0.00952258	0.56152991	-0.07696635	0.00941960	0.58035029	-0.07995289	0.00887898	0.56651418	-0.08039228	0.00953465	0.56531452	-0.07482631	0.00888674	0.56509916	-0.07571613	0.00885817	0.56452216	-0.07548385	0.00894513	0.54163632	-0.08021337	0.00984763
1.2	0.499936851	-0.066709497	0.008112158	0.00811216	-0.06929006	0.00835201	0.49981707	-0.07527301	0.00843289	0.49981707	-0.09824216	0.00913400	0.49981707	-0.18320295	0.01111214	0.49591240	-0.06072069	0.00274954	0.50202007	-0.06589710	0.00680387	0.50813565	-0.07108529	0.00798219	0.24028329	-0.14247155	0.01213335	0.49850497	-0.09164005	0.00880148	0.48741481	-0.06692597	0.00858084	0.50813565	-0.07108529	0.00798219	0.48381140	-0.06940242	0.00918074	0.49459307	-0.06669463	0.00795690	0.49478942	-0.06702859	0.00778869	0.49479489	-0.06664240	0.00800705	0.47222139	-0.07053586	0.00893958
1.21	0.436009565	-0.058954815	0.007301363	0.00730136	-0.06148301	0.00739417	0.43672281	-0.06708935	0.00760599	0.43672281	-0.08916009	0.00836455	0.43672281	-0.17231737	0.01044557	0.43326528	-0.05447135	0.00338052	0.43605099	-0.05891232	0.00668560	0.43963059	-0.06403572	0.00751346	0.14074839	-0.13191695	0.01161248	0.42916547	-0.08255327	0.00822273	0.42539514	-0.06019946	0.00789173	0.43963059	-0.06403572	0.00751346	0.41121303	-0.06074066	0.00888839	0.43117828	-0.05964642	0.00717718	0.43080803	-0.05960065	0.00727108	0.43146381	-0.05893194	0.00722764	0.40905312	-0.06170594	0.00810004
1.22	0.379335136	-0.051962629	0.006550655	0.00655066	-0.05436204	0.00656404	0.38078037	-0.05970860	0.00684734	0.38078037	-0.08067907	0.00762883	0.38078037	-0.16181731	0.00979774	0.37626342	-0.04741362	0.00291131	0.37895827	-0.05115181	0.00587434	0.38362669	-0.05557810	0.00660526	0.04408168	-0.12161836	0.01109111	0.35671240	-0.07343507	0.00767053	0.36327752	-0.05155191	0.00716299	0.38362669	-0.05557810	0.00660526	0.36250967	-0.05334869	0.00757293	0.37497096	-0.05276906	0.00650584	0.37492216	-0.05256534	0.00652064	0.37593028	-0.05195201	0.00651606	0.35369556	-0.05367379	0.00731533
1.23	0.329388489	-0.045694085	0.00585971	0.00585971	-0.04809685	0.00585939	0.33161212	-0.05302441	0.00616191	0.33161212	-0.07288648	0.00694156	0.33161212	-0.15176802	0.00917387	0.32916528	-0.04242158	0.00241785	0.33363716	-0.04578061	0.00504532	0.33678557	-0.04990807	0.00594794	-0.04837533	-0.11243322	0.01065897	0.29960577	-0.06532066	0.00713183	0.31631902	-0.04500811	0.00648138	0.33678557	-0.04990807	0.00594794	0.31719892	-0.04802563	0.00680092	0.32540638	-0.04703349	0.00608682	0.32540739	-0.04603177	0.00590093	0.32609042	-0.04576347	0.00588159	0.30600278	-0.04626133	0.00654996
1.24	0.285555203	-0.040096793	0.005226619	0.00522662	-0.04239033	0.00520890	0.28830583	-0.04698457	0.00552570	0.28830583	-0.06573165	0.00630007	0.28830583	-0.14232427	0.00858548	0.28613487	-0.03660936	0.00254394	0.29005621	-0.04006833	0.00463786	0.28874847	-0.04341858	0.00543006	-0.10472940	-0.10282552	0.01005225	0.24778422	-0.05814383	0.00664307	0.26944858	-0.03895569	0.00591973	0.28874847	-0.04341858	0.00543006	0.27204975	-0.04024448	0.00614340	0.28129513	-0.04083332	0.00559841	0.28184655	-0.04058827	0.00549161	0.28147833	-0.04020724	0.00534321	0.26367692	-0.03971528	0.00586055
1.25	0.247104943	-0.035104926	0.004648149	0.00464815	-0.03735294	0.00478022	0.24887951	-0.04153195	0.00497081	0.24887951	-0.05916757	0.00571394	0.24887951	-0.13328120	0.00802285	0.25162361	-0.03350992	0.00196780	0.25454984	-0.03628255	0.00420252	0.25318218	-0.03870205	0.00488569	-0.20011175	-0.09587415	0.00977379	0.20644387	-0.05068592	0.00612772	0.23592405	-0.03435437	0.00530826	0.25318218	-0.03870205	0.00488569	0.23602467	-0.03579248	0.00562156	0.24338933	-0.03549916	0.00505792	0.24343547	-0.03564269	0.00489814	0.24289500	-0.03532229	0.00481969	0.22904312	-0.03369597	0.00517992
1.26	0.213393229	-0.030662922	0.004122085	0.00412209	-0.03285782	0.00429541	0.21485192	-0.03660933	0.00444288	0.21485192	-0.05320863	0.00517079	0.21485192	-0.12462002	0.00748129	0.21586166	-0.02925826	0.00190391	0.21660789	-0.03150059	0.00387220	0.20901183	-0.03292980	0.00460094	-0.24812277	-0.08676927	0.00920282	0.16618897	-0.04223752	0.00560076	0.20277474	-0.03134782	0.00470165	0.20901183	-0.03292980	0.00460094	0.20460218	-0.03092347	0.00475840	0.21018359	-0.03039845	0.00448081	0.21080459	-0.03105009	0.00430546	0.21083139	-0.03081590	0.00424227	0.19928150	-0.02864019	0.00458974
1.27	0.183831558	-0.026713303	0.003644732	0.00364473	-0.02880310	0.00383481	0.18554654	-0.03229170	0.00397013	0.18554654	-0.04772867	0.00465973	0.18554654	-0.11647185	0.00697019	0.18614434	-0.02496813	0.00194330	0.18766568	-0.02702431	0.00335348	0.17829604	-0.02831308	0.00411021	-0.27911807	-0.07732355	0.00860558	0.13006598	-0.03686864	0.00519871	0.17041484	-0.02679134	0.00426286	0.17829604	-0.02831308	0.00411021	0.17902140	-0.02618529	0.00401626	0.18181102	-0.02665075	0.00382949	0.18195714	-0.02707463	0.00378670	0.18244129	-0.02686850	0.00376292	0.17145107	-0.02407735	0.00407166
1.28	0.158093757	-0.023223701	0.003214009	0.00321401	-0.02521484	0.00342769	0.16002495	-0.02837340	0.00352515	0.16002495	-0.04277715	0.00419418	0.16002495	-0.10863288	0.00647816	0.16107091	-0.02199778	0.00182523	0.16221997	-0.02420933	0.00322957	0.15689223	-0.02540398	0.00360735	-0.36494107	-0.07271630	0.00841198	0.09972452	-0.03294508	0.00484644	0.14460318	-0.02235014	0.00387496	0.15689223	-0.02540398	0.00360735	0.14729445	-0.02313701	0.00397819	0.15681087	-0.02328021	0.00328317	0.15623883	-0.02347701	0.00334878	0.15696611	-0.02322068	0.00331653	0.14737589	-0.01990039	0.00357721
1.29	0.135775276	-0.020153541	0.002827273	0.00282727	-0.02189715	0.00297785	0.13757200	-0.02492194	0.00313911	0.13757200	-0.03826050	0.00376566	0.13757200	-0.10116793	0.00601028	0.13889205	-0.01972630	0.00167833	0.14005938	-0.02168364	0.00277737	0.13250624	-0.02151114	0.00323966	-0.42387933	-0.06562508	0.00805303	0.07320316	-0.02755331	0.00444434	0.12306756	-0.01918644	0.00342124	0.13250624	-0.02151114	0.00323966	0.13082810	-0.01975568	0.00326837	0.13550501	-0.02047980	0.00278361	0.13488322	-0.02017774	0.00283587	0.13526086	-0.02015211	0.00292817	0.12760248	-0.01630541	0.00312940
1.3	0.116408191	-0.017452606	0.002480521	0.00248052	-0.01901431	0.00267436	0.11759356	-0.02185636	0.00280475	0.11759356	-0.03414126	0.00337519	0.11759356	-0.09410625	0.00556915	0.12026664	-0.01679897	0.00126971	0.12101101	-0.01817774	0.00232875	0.11394255	-0.01794679	0.00281807	-0.44491172	-0.05875885	0.00757101	0.04841321	-0.02307068	0.00410256	0.10408308	-0.01620290	0.00302103	0.11394255	-0.01794679	0.00281807	0.11919727	-0.01660270	0.00254943	0.11602225	-0.01780905	0.00257009	0.11632903	-0.01761779	0.00246555	0.11602408	-0.01727438	0.00255445	0.11073619	-0.01302488	0.00270794
1.31	0.099594506	-0.015078794	0.002170521	0.00217052	-0.01653533	0.00234454	0.10100791	-0.01909446	0.00247352	0.10100791	-0.03042179	0.00301384	0.10100791	-0.08749806	0.00515558	0.10018317	-0.01462889	0.00179453	0.10076594	-0.01581008	0.00223514	0.09629246	-0.01590326	0.00243395	-0.47965290	-0.05310581	0.00717092	0.02523613	-0.01917945	0.00379145	0.08233295	-0.01260873	0.00272832	0.09629246	-0.01590326	0.00243395	0.09266524	-0.01432778	0.00255484	0.09940406	-0.01534791	0.00229961	0.09991377	-0.01532247	0.00215491	0.09928457	-0.01484815	0.00224517	0.09636467	-0.01017502	0.00232677
1.32	0.085006055	-0.012995218	0.001894016	0.00189402	-0.01432894	0.00205185	0.08658709	-0.01669469	0.00218582	0.08658709	-0.02709450	0.00268930	0.08658709	-0.08125799	0.00476610	0.08772696	-0.01311536	0.00148146	0.08854581	-0.01391163	0.00190470	0.08316205	-0.01364543	0.00215938	-0.50351715	-0.04654905	0.00678648	0.01249403	-0.01527284	0.00344801	0.07285974	-0.01084778	0.00236279	0.08316205	-0.01364543	0.00215938	0.08253823	-0.01233880	0.00216106	0.08536549	-0.01328563	0.00196420	0.08551071	-0.01307104	0.00186510	0.08480949	-0.01270998	0.00196048	0.08372107	-0.00778305	0.00199953
1.33	0.072437197	-0.011177791	0.001648725	0.00164873	-0.01234672	0.00179021	0.07393833	-0.01452075	0.00192013	0.07393833	-0.02408194	0.00239477	0.07393833	-0.07536162	0.00439958	0.07522864	-0.01128612	0.00118505	0.07628993	-0.01203084	0.00165687	0.06868302	-0.01164766	0.00197398	-0.53354833	-0.04150858	0.00647952	-0.00106585	-0.01285436	0.00318820	0.06116827	-0.00946299	0.00210530	0.06868302	-0.01164766	0.00197398	0.06950683	-0.01023952	0.00191440	0.07288377	-0.01153737	0.00176755	0.07293881	-0.01147124	0.00175550	0.07239004	-0.01094350	0.00172732	0.07192166	-0.00581435	0.00172464
1.34	0.061655214	-0.009599563	0.001432191	0.00143219	-0.01059963	0.00155196	0.06304379	-0.01259625	0.00167507	0.06304379	-0.02135550	0.00212632	0.06304379	-0.06980233	0.00405517	0.06477078	-0.00884119	0.00083233	0.06485064	-0.00955525	0.00136741	0.05391165	-0.00935394	0.00183930	-0.52424133	-0.03590294	0.00599933	-0.01167375	-0.00919495	0.00289358	0.05282944	-0.00884494	0.00181909	0.05391165	-0.00935394	0.00183930	0.06473766	-0.00832191	0.00136245	0.06239437	-0.00975950	0.00155566	0.06229003	-0.00983449	0.00153939	0.06234141	-0.00935078	0.00148517	0.06248103	-0.00400387	0.00146135
1.35	0.052396841	-0.008228559	0.001241171	0.00124117	-0.00913631	0.00137185	0.05375975	-0.01092479	0.00146155	0.05375975	-0.01890459	0.00188323	0.05375975	-0.06454374	0.00373060	0.05622639	-0.00800935	0.00063176	0.05670224	-0.00882570	0.00120192	0.05214889	-0.00851774	0.00143665	-0.44798701	-0.02441009	0.00518384	-0.02222324	-0.00668625	0.00264916	0.04331515	-0.00501382	0.00158692	0.05214889	-0.00851774	0.00143665	0.05507908	-0.00749957	0.00129074	0.05314836	-0.00834181	0.00134116	0.05342151	-0.00833627	0.00125579	0.05305534	-0.00797613	0.00129531	0.05555988	-0.00240878	0.00121021
1.36	0.044437767	-0.007037668	0.001072941	0.00107294	-0.00786789	0.00120004	0.04584266	-0.00947296	0.00127561	0.04584266	-0.01674639	0.00166875	0.04584266	-0.05966969	0.00343081	0.04685176	-0.00673021	0.00072403	0.04745416	-0.00735743	0.00101591	0.04303562	-0.00687841	0.00120939	-0.54518026	-0.02572540	0.00528337	-0.03316946	-0.00441763	0.00242901	0.03290212	-0.00356011	0.00139001	0.04303562	-0.00687841	0.00120939	0.04537586	-0.00612627	0.00110303	0.04541854	-0.00722701	0.00115116	0.04545072	-0.00720601	0.00112441	0.04565568	-0.00673644	0.00108933	0.04934012	-0.00106859	0.00099433
1.37	0.037593689	-0.006003655	0.000924971	0.00092497	-0.00673249	0.00103046	0.03906077	-0.00817783	0.00110141	0.03906077	-0.01477711	0.00147220	0.03906077	-0.05506663	0.00314908	0.04003504	-0.00574225	0.00055296	0.04004745	-0.00605415	0.00088841	0.03376236	-0.00537962	0.00112415	-0.55148791	-0.02189452	0.00497540	-0.03721164	-0.00153698	0.00217900	0.03407619	-0.00525831	0.00109495	0.03376236	-0.00537962	0.00112415	0.04628066	-0.00531116	0.00061415	0.03874267	-0.00614862	0.00097829	0.03857369	-0.00613094	0.00097791	0.03908575	-0.00573466	0.00093174	0.04319802	0.00000122	0.00082007
1.38	0.03175808	-0.005112865	0.000795742	0.00079574	-0.00577669	0.00087216	0.03324767	-0.00703510	0.00095269	0.03324767	-0.01306302	0.00130122	0.03324767	-0.05072647	0.00288488	0.03375685	-0.00534808	0.00069584	0.03393863	-0.00561469	0.00083626	0.03071531	-0.00490083	0.00092111	-0.59977597	-0.02041848	0.00488140	-0.04414626	-0.00067673	0.00202648	0.02383387	-0.00258402	0.00102819	0.03071531	-0.00490083	0.00092111	0.03596519	-0.00469358	0.00071666	0.03307344	-0.00533059	0.00083548	0.03296235	-0.00525613	0.00082638	0.03356566	-0.00479639	0.00077642	0.03791282	0.00091762	0.00066246
1.39	0.026799489	-0.004348169	0.000683317	0.00068332	-0.00493572	0.00073355	0.02842572	-0.00607218	0.00081925	0.02842572	-0.01151430	0.00114515	0.02842572	-0.04668827	0.00264007	0.02931573	-0.00458423	0.00038794	0.03016747	-0.00472668	0.00059709	0.02732782	-0.00454814	0.00076463	-0.59116007	-0.01623796	0.00455089	-0.04925682	0.00011943	0.00186868	0.02026134	-0.00048565	0.00086316	0.02732782	-0.00454814	0.00076463	0.02750083	-0.00353307	0.00073968	0.02818033	-0.00459036	0.00072233	0.02820465	-0.00453066	0.00070492	0.02860768	-0.00404293	0.00066477	0.03280562	0.00151333	0.00054735
1.4	0.022584145	-0.003691545	0.000585531	0.00058553	-0.00421471	0.00062412	0.02425550	-0.00524806	0.00070459	0.02425550	-0.01012756	0.00100542	0.02425550	-0.04287146	0.00241023	0.02396900	-0.00357031	0.00050413	0.02432731	-0.00369177	0.00055627	0.02002779	-0.00310254	0.00070740	-0.58947290	-0.01237446	0.00426214	-0.05001099	0.00259435	0.00165953	0.01955899	-0.00230173	0.00068743	0.02002779	-0.00310254	0.00070740	0.02895194	-0.00341350	0.00037414	0.02395878	-0.00389934	0.00063147	0.02395741	-0.00382717	0.00059836	0.02419020	-0.00347276	0.00058923	0.02906888	0.00210113	0.00043074

==> snowball-greeks-mc.dat <==
npath fc085 fe085 yc085 ye085 rc085 re085 sc085 se085 fc100 fe100 yc100 ye100 rc100 re100 sc100 se100 fc115 fe115 yc115 ye115 rc115 re115 sc115 se115
1500	0.5143724	-0.2597380	0.6228141	-0.7804819	-0.0643962	0.1462638	0.4108578	-0.8455601	-0.5117277	-0.8157970	-1.1686082	-0.7898133	-0.3839441	-0.7249105	-1.0775003	-0.7669041	-0.5175070	-0.3401577	-0.3269651	-0.2670374	-0.2241586	-0.1973392	-0.3014122	-0.2991445
7500	-0.5320940	-0.2666648	-1.0933628	-0.1611521	-1.1572116	-0.1631622	-1.0405590	-0.2044263	-0.3169946	-0.7055111	-0.5201429	-0.6905961	-0.4302974	-0.7837971	-0.3888409	-0.6469132	-0.4461853	-0.4959760	-0.4201603	-0.4461153	-0.5001060	-0.4577209	-0.5467158	-0.5114898
15000	-0.3754225	-0.5664756	-0.2834902	-0.6731808	-0.2779609	-0.7239808	-0.3029390	-0.6947555	-0.7591363	-0.5315361	-0.7265553	-0.4959957	-0.7644717	-0.5517348	-0.6975660	-0.4685129	-0.3400833	-0.4743245	-0.3644799	-0.5005337	-0.3913876	-0.4465527	-0.3984631	-0.5901223
75000	-0.7056755	-0.7627161	-0.7459169	-0.7943684	-0.7244753	-0.8368804	-0.7360410	-0.7634507	-0.6516353	-0.6175744	-0.5939312	-0.6429093	-0.6879346	-0.6447976	-0.6079870	-0.6277946	-0.3661998	-0.3501615	-0.4184228	-0.3579094	-0.3717059	-0.3345757	-0.4568371	-0.3849258
150000	-0.8066098	-0.6672842	-0.8766166	-0.6739656	-0.9293183	-0.7406032	-0.8557609	-0.6526711	-0.5773155	-0.6583624	-0.5902488	-0.6954975	-0.6132280	-0.7019244	-0.5832925	-0.6728735	-0.3881704	-0.3503877	-0.3843187	-0.3287282	-0.3519238	-0.3273470	-0.4478733	-0.3955552
750000	-0.5753057	-0.6997053	-0.5815058	-0.7060186	-0.6401086	-0.7534674	-0.5683709	-0.6894752	-0.6558912	-0.6002938	-0.6642519	-0.6021302	-0.6824879	-0.6217178	-0.6378705	-0.5861721	-0.3922911	-0.3801484	-0.3904037	-0.3955870	-0.3659434	-0.3702487	-0.4552613	-0.4545227
1500000	-0.6655970	-0.6454325	-0.6723745	-0.6720575	-0.7314487	-0.7158893	-0.6568663	-0.6578297	-0.6392478	-0.6148890	-0.6406200	-0.6171064	-0.6548692	-0.6309507	-0.6119267	-0.5951015	-0.3834743	-0.3697914	-0.3999175	-0.3773764	-0.3659737	-0.3589996	-0.4763294	-0.4396109


==> snowball_w2.dat <==
money fpc1 fdc1 fgc1 fpc0875 fdc0875 fgc0875 fpc075 fdc075 fgc075 fpc0625 fdc0625 fgc0625 fpc05 fdc05 fgc05 fpc0375 fdc0375 fgc0375 fpc025 fdc025 fgc025 fpc0125 fdc0125 fgc0125 fpe1 fde1 fge1 fpe0625 fde0625 fge0625 fpe05 fde05 fge05 fpe0375 fde0375 fge0375 fpe025 fde025 fge025 fpe0125 fde0125 fge0125 fpe00625 fde00625 fge00625 ypc1 ydc1 ygc1 ypc0875 ydc0875 ygc0875 ypc075 ydc075 ygc075 ypc0625 ydc0625 ygc0625 ypc05 ydc05 ygc05 ypc0375 ydc0375 ygc0375 ypc025 ydc025 ygc025 ypc0125 ydc0125 ygc0125 ype1 yde1 yge1 ype0625 yde0625 yge0625 ype05 yde05 yge05 ype0375 yde0375 yge0375 ype025 yde025 yge025 ype0125 yde0125 yge0125 ype00625 yde00625 yge00625 rpc1 rdc1 rgc1 rpc0875 rdc0875 rgc0875 rpc075 rdc075 rgc075 rpc0625 rdc0625 rgc0625 rpc05 rdc05 rgc05 rpc0375 rdc0375 rgc0375 rpc025 rdc025 rgc025 rpc0125 rdc0125 rgc0125 rpe1 rde1 rge1 rpe0625 rde0625 rge0625 rpe05 rde05 rge05 rpe0375 rde0375 rge0375 rpe025 rde025 rge025 rpe0125 rde0125 rge0125 spc1 sdc1 sgc1 spc0875 sdc0875 sgc0875 spc075 sdc075 sgc075 spc0625 sdc0625 sgc0625 spc05 sdc05 sgc05 spc0375 sdc0375 sgc0375 spc025 sdc025 sgc025 spe0625 sde0625 sge0625 spe05 sde05 sge05 spe0375 sde0375 sge0375 spe025 sde025 sge025 spe0125 sde0125 sge0125
0.60000000 0.89719789 0.00444313 -0.00018480 0.89719789 0.00444414 -0.00018695 0.89719789 0.00446873 -0.00019161 0.89719789 0.00447458 -0.00018828 0.89719789 0.00440111 -0.00017520 0.89719789 0.00437408 -0.00010160 0.89719789 0.00440414 -0.00003026 0.89719789 0.00438161 -0.00003729 0.89799595 0.00706219 -0.00027923 0.89799595 0.00532687 -0.00021732 0.89799595 0.00494481 -0.00019812 0.89799595 0.00466895 -0.00018420 0.89799595 0.00448351 -0.00016774 0.89799595 0.00433730 -0.00015840 0.89799595 0.00430822 -0.00016273 0.89695800 0.00448073 -0.00017848 0.89695800 0.00449927 -0.00017978 0.89695800 0.00456035 -0.00019009 0.89695800 0.00456109 -0.00018847 0.89695800 0.00448174 -0.00017240 0.89695800 0.00440842 -0.00008951 0.89695800 0.00442715 0.00000491 0.89695800 0.00445449 -0.00000550 0.89785752 0.00702691 -0.00027592 0.89785752 0.00522994 -0.00020404 0.89785752 0.00488318 -0.00018600 0.89785752 0.00465860 -0.00017622 0.89785752 0.00451677 -0.00016833 0.89785752 0.00438350 -0.00016385 0.89785752 0.00436437 -0.00016856 0.89487046 0.00434636 -0.00014191 0.89487046 0.00437573 -0.00014088 0.89487046 0.00442550 -0.00014611 0.89487046 0.00445656 -0.00014172 0.89487046 0.00440223 -0.00013851 0.89487046 0.00433479 -0.00006889 0.89487046 0.00428985 0.00001929 0.89487046 0.00443836 0.00012115 0.89582003 0.00703113 -0.00027161 0.89582003 0.00523115 -0.00019489 0.89582003 0.00485250 -0.00017034 0.89582003 0.00460784 -0.00015327 0.89582003 0.00443962 -0.00013642 0.89582003 0.00433496 -0.00013369 0.89687825 0.00446945 -0.00017620 0.89687825 0.00450211 -0.00017919 0.89687825 0.00455660 -0.00018854 0.89687825 0.00457543 -0.00019022 0.89687825 0.00449180 -0.00017517 0.89687825 0.00440713 -0.00009200 0.89687825 0.00442061 -0.00000153 0.89783774 0.00523051 -0.00020405 0.89783774 0.00488259 -0.00018587 0.89783774 0.00465648 -0.00017580 0.89783774 0.00452802 -0.00017103 0.89783774 0.00438414 -0.00016537
0.61000000 0.90173781 0.00426088 -0.00016975 0.90173781 0.00428289 -0.00017610 0.90173781 0.00433111 -0.00018526 0.90173781 0.00425923 -0.00017975 0.90173781 0.00415187 -0.00015385 0.90173781 0.00417104 -0.00013068 0.90173781 0.00430157 -0.00012074 0.90173781 0.00430628 -0.00026607 0.90227869 0.00680382 -0.00026468 0.90227869 0.00510462 -0.00020101 0.90227869 0.00473855 -0.00018315 0.90227869 0.00447824 -0.00016738 0.90227869 0.00430755 -0.00015875 0.90227869 0.00419996 -0.00014480 0.90227869 0.00411054 -0.00014354 0.90159971 0.00431861 -0.00016645 0.90159971 0.00434729 -0.00017800 0.90159971 0.00442886 -0.00018911 0.90159971 0.00434032 -0.00018282 0.90159971 0.00424009 -0.00015247 0.90159971 0.00421295 -0.00012385 0.90159971 0.00435527 -0.00011690 0.90159971 0.00437867 -0.00026500 0.90220744 0.00676534 -0.00026122 0.90220744 0.00501437 -0.00018949 0.90220744 0.00469306 -0.00017391 0.90220744 0.00447267 -0.00016230 0.90220744 0.00434645 -0.00016107 0.90220744 0.00423031 -0.00015603 0.90220744 0.00417377 -0.00016990 0.89951618 0.00421191 -0.00013262 0.89951618 0.00423988 -0.00013897 0.89951618 0.00432001 -0.00014859 0.89951618 0.00430532 -0.00015004 0.89951618 0.00422415 -0.00012055 0.89951618 0.00419542 -0.00010363 0.89951618 0.00426995 -0.00011178 0.89951618 0.00426867 -0.00031331 0.90009982 0.00677008 -0.00025701 0.90009982 0.00501349 -0.00017977 0.90009982 0.00466290 -0.00015705 0.90009982 0.00443416 -0.00013913 0.90009982 0.00429099 -0.00013185 0.90009982 0.00421628 -0.00012367 0.90152016 0.00431317 -0.00016438 0.90152016 0.00434607 -0.00017645 0.90152016 0.00443631 -0.00018968 0.90152016 0.00435592 -0.00018529 0.90152016 0.00424630 -0.00015271 0.90152016 0.00420511 -0.00012286 0.90152016 0.00434721 -0.00011644 0.90218336 0.00501394 -0.00018935 0.90218336 0.00469520 -0.00017400 0.90218336 0.00446865 -0.00016134 0.90218336 0.00435282 -0.00016241 0.90218336 0.00422948 -0.00015630
0.62000000 0.90579111 0.00410231 -0.00015330 0.90579111 0.00411397 -0.00015794 0.90579111 0.00413953 -0.00015968 0.90579111 0.00404820 -0.00015301 0.90579111 0.00398952 -0.00013563 0.90579111 0.00405903 -0.00011280 0.90579111 0.00425142 -0.00011721 0.90579111 0.00430982 0.00023518 0.90627145 0.00655430 -0.00025058 0.90627145 0.00490336 -0.00018718 0.90627145 0.00454266 -0.00016830 0.90627145 0.00431147 -0.00015638 0.90627145 0.00415498 -0.00014598 0.90627145 0.00406037 -0.00012061 0.90627145 0.00400017 -0.00010967 0.90573269 0.00417063 -0.00015132 0.90573269 0.00420962 -0.00016313 0.90573269 0.00422918 -0.00016755 0.90573269 0.00411479 -0.00015716 0.90573269 0.00405050 -0.00014141 0.90573269 0.00409441 -0.00010854 0.90573269 0.00432111 -0.00014272 0.90573269 0.00435815 0.00021456 0.90623676 0.00651045 -0.00024693 0.90623676 0.00482415 -0.00017706 0.90623676 0.00451354 -0.00016122 0.90623676 0.00432144 -0.00015328 0.90623676 0.00419191 -0.00014774 0.90623676 0.00410261 -0.00012802 0.90623676 0.00403250 -0.00012761 0.90354501 0.00408549 -0.00011706 0.90354501 0.00412967 -0.00012437 0.90354501 0.00416159 -0.00012676 0.90354501 0.00412169 -0.00012822 0.90354501 0.00407357 -0.00011005 0.90354501 0.00408256 -0.00007526 0.90354501 0.00429371 -0.00010631 0.90354501 0.00427384 0.00020924 0.90412740 0.00651660 -0.00024286 0.90412740 0.00482166 -0.00016703 0.90412740 0.00448729 -0.00014444 0.90412740 0.00429571 -0.00013029 0.90412740 0.00417922 -0.00012022 0.90412740 0.00411125 -0.00009906 0.90567533 0.00417730 -0.00015117 0.90567533 0.00420888 -0.00016254 0.90567533 0.00424264 -0.00016928 0.90567533 0.00412840 -0.00016013 0.90567533 0.00405717 -0.00014296 0.90567533 0.00408982 -0.00010979 0.90567533 0.00431032 -0.00014870 0.90620835 0.00482207 -0.00017689 0.90620835 0.00451384 -0.00016113 0.90620835 0.00431929 -0.00015263 0.90620835 0.00419588 -0.00014839 0.90620835 0.00410344 -0.00012703
0.63000000 0.91022659 0.00396223 -0.00014622 0.91022659 0.00402329 -0.00015606 0.91022659 0.00400647 -0.00016009 0.91022659 0.00388536 -0.00014922 0.91022659 0.00385106 -0.00014293 0.91022659 0.00391300 -0.00017286 0.91022659 0.00403213 -0.00026982 0.91022659 0.00402422 -0.00028123 0.91013546 0.00631824 -0.00023715 0.91013546 0.00470887 -0.00017368 0.91013546 0.00437133 -0.00015569 0.91013546 0.00414542 -0.00014043 0.91013546 0.00400387 -0.00012844 0.91013546 0.00391490 -0.00008848 0.91013546 0.00389451 -0.00003342 0.91017999 0.00405451 -0.00014823 0.91017999 0.00412454 -0.00016287 0.91017999 0.00407986 -0.00016995 0.91017999 0.00393871 -0.00015566 0.91017999 0.00389858 -0.00014200 0.91017999 0.00397373 -0.00017080 0.91017999 0.00410024 -0.00026973 0.91017999 0.00405696 -0.00026178 0.91013534 0.00627071 -0.00023316 0.91013534 0.00463876 -0.00016485 0.91013534 0.00435149 -0.00015011 0.91013534 0.00416654 -0.00014004 0.91013534 0.00404157 -0.00013069 0.91013534 0.00396186 -0.00009653 0.91013534 0.00391132 -0.00005022 0.90789318 0.00398186 -0.00011279 0.90789318 0.00405639 -0.00012360 0.90789318 0.00407980 -0.00013375 0.90789318 0.00397325 -0.00011973 0.90789318 0.00393850 -0.00010663 0.90789318 0.00399423 -0.00011501 0.90789318 0.00409899 -0.00021080 0.90789318 0.00399287 -0.00010239 0.90811144 0.00627625 -0.00022957 0.90811144 0.00463829 -0.00015524 0.90811144 0.00433085 -0.00013445 0.90811144 0.00414844 -0.00011861 0.90811144 0.00404980 -0.00010642 0.90811144 0.00399184 -0.00007446 0.91007432 0.00405567 -0.00014679 0.91007432 0.00413184 -0.00016232 0.91007432 0.00409285 -0.00017016 0.91007432 0.00394663 -0.00015509 0.91007432 0.00389627 -0.00013904 0.91007432 0.00397066 -0.00016491 0.91007432 0.00409254 -0.00025921 0.91010427 0.00463816 -0.00016471 0.91010427 0.00435244 -0.00015007 0.91010427 0.00417471 -0.00014112 0.91010427 0.00404312 -0.00013063 0.91010427 0.00396269 -0.00009494
0.64000000 0.91421213 0.00382030 -0.00013647 0.91421213 0.00386670 -0.00014235 0.91421213 0.00382820 -0.00014228 0.91421213 0.00372542 -0.00013390 0.91421213 0.00372186 -0.00014855 0.91421213 0.00387539 -0.00020413 0.91421213 0.00381474 -0.00025350 0.91421213 0.00387371 -0.00049081 0.91415376 0.00608625 -0.00022508 0.91415376 0.00452711 -0.00016257 0.91415376 0.00422097 -0.00014684 0.91415376 0.00399675 -0.00013250 0.91415376 0.00386580 -0.00012162 0.91415376 0.00380966 -0.00011490 0.91415376 0.00382566 -0.00011549 0.91426095 0.00392134 -0.00014145 0.91426095 0.00397666 -0.00015115 0.91426095 0.00389763 -0.00015081 0.91426095 0.00377037 -0.00014486 0.91426095 0.00375273 -0.00014878 0.91426095 0.00393483 -0.00021250 0.91426095 0.00387123 -0.00025050 0.91426095 0.00393215 -0.00049667 0.91415982 0.00603394 -0.00022096 0.91415982 0.00446668 -0.00015491 0.91415982 0.00420713 -0.00014272 0.91415982 0.00402400 -0.00013304 0.91415982 0.00389788 -0.00012394 0.91415982 0.00384310 -0.00011624 0.91415982 0.00386148 -0.00010005 0.91199538 0.00387005 -0.00010858 0.91199538 0.00394775 -0.00011512 0.91199538 0.00393453 -0.00012081 0.91199538 0.00383631 -0.00011109 0.91199538 0.00382606 -0.00011900 0.91199538 0.00397718 -0.00016602 0.91199538 0.00394989 -0.00018232 0.91199538 0.00402353 -0.00035201 0.91221534 0.00604036 -0.00021771 0.91221534 0.00446370 -0.00014547 0.91221534 0.00419259 -0.00012855 0.91221534 0.00401953 -0.00011379 0.91221534 0.00392918 -0.00010437 0.91221534 0.00389309 -0.00010287 0.91415685 0.00392751 -0.00014050 0.91415685 0.00398694 -0.00015078 0.91415685 0.00390634 -0.00015095 0.91415685 0.00377295 -0.00014329 0.91415685 0.00375404 -0.00014673 0.91415685 0.00393576 -0.00020717 0.91415685 0.00387714 -0.00024286 0.91413358 0.00446622 -0.00015472 0.91413358 0.00420620 -0.00014244 0.91413358 0.00403268 -0.00013423 0.91413358 0.00389913 -0.00012369 0.91413358 0.00384427 -0.00011485
0.65000000 0.91779994 0.00371524 -0.00012778 0.91779994 0.00374219 -0.00012618 0.91779994 0.00367989 -0.00012004 0.91779994 0.00358410 -0.00011516 0.91779994 0.00368991 -0.00013670 0.91779994 0.00373876 -0.00019214 0.91779994 0.00363065 -0.00022213 0.91779994 0.00353501 -0.00017477 0.91784107 0.00586363 -0.00021325 0.91784107 0.00435153 -0.00015132 0.91784107 0.00406295 -0.00013636 0.91784107 0.00386914 -0.00012451 0.91784107 0.00374480 -0.00011401 0.91784107 0.00367781 -0.00010892 0.91784107 0.00371891 -0.00012555 0.91788243 0.00383072 -0.00013465 0.91788243 0.00383987 -0.00013499 0.91788243 0.00374545 -0.00012778 0.91788243 0.00361942 -0.00012158 0.91788243 0.00370936 -0.00014516 0.91788243 0.00379505 -0.00019826 0.91788243 0.00365607 -0.00022887 0.91788243 0.00357784 -0.00019185 0.91785412 0.00580923 -0.00020895 0.91785412 0.00430253 -0.00014479 0.91785412 0.00405823 -0.00013338 0.91785412 0.00389909 -0.00012534 0.91785412 0.00377620 -0.00011604 0.91785412 0.00370167 -0.00010870 0.91785412 0.00375103 -0.00010013 0.91571858 0.00379472 -0.00010453 0.91571858 0.00385519 -0.00010799 0.91571858 0.00380307 -0.00010246 0.91571858 0.00370996 -0.00009558 0.91571858 0.00378908 -0.00011347 0.91571858 0.00384935 -0.00015890 0.91571858 0.00372136 -0.00016262 0.91571858 0.00370672 -0.00018374 0.91592086 0.00581587 -0.00020577 0.91592086 0.00429654 -0.00013529 0.91592086 0.00405036 -0.00011982 0.91592086 0.00390414 -0.00010686 0.91592086 0.00382801 -0.00009754 0.91592086 0.00377298 -0.00009352 0.91777104 0.00383805 -0.00013442 0.91777104 0.00385210 -0.00013498 0.91777104 0.00375518 -0.00012658 0.91777104 0.00362587 -0.00012005 0.91777104 0.00370385 -0.00013957 0.91777104 0.00379080 -0.00019232 0.91777104 0.00366368 -0.00021849 0.91782442 0.00430205 -0.00014463 0.91782442 0.00405640 -0.00013315 0.91782442 0.00390593 -0.00012621 0.91782442 0.00377737 -0.00011562 0.91782442 0.00370252 -0.00010773
0.66000000 0.92119982 0.00360374 -0.00011624 0.92119982 0.00361019 -0.00011398 0.92119982 0.00354825 -0.00009848 0.92119982 0.00353396 -0.00010259 0.92119982 0.00360600 -0.00012105 0.92119982 0.00355979 -0.00013164 0.92119982 0.00348889 -0.00011894 0.92119982 0.00339999 -0.00000949 0.92157409 0.00564853 -0.00020264 0.92157409 0.00418336 -0.00014170 0.92157409 0.00391158 -0.00012743 0.92157409 0.00373836 -0.00011854 0.92157409 0.00363039 -0.00011259 0.92157409 0.00357327 -0.00012301 0.92157409 0.00361187 -0.00014513 0.92138212 0.00371106 -0.00012603 0.92138212 0.00370155 -0.00012273 0.92138212 0.00359954 -0.00010638 0.92138212 0.00356116 -0.00010909 0.92138212 0.00361583 -0.00013745 0.92138212 0.00359780 -0.00014562 0.92138212 0.00353675 -0.00012138 0.92138212 0.00345928 -0.00005145 0.92168270 0.00559040 -0.00019850 0.92168270 0.00414493 -0.00013690 0.92168270 0.00391064 -0.00012574 0.92168270 0.00376888 -0.00012032 0.92168270 0.00366444 -0.00011554 0.92168270 0.00360164 -0.00012712 0.92168270 0.00364383 -0.00016789 0.91937537 0.00369340 -0.00010108 0.91937537 0.00374677 -0.00010116 0.91937537 0.00369620 -0.00008836 0.91937537 0.00366563 -0.00009256 0.91937537 0.00371261 -0.00011281 0.91937537 0.00370326 -0.00011757 0.91937537 0.00367724 -0.00009440 0.91937537 0.00362902 0.00002817 0.91982550 0.00559653 -0.00019559 0.91982550 0.00413804 -0.00012788 0.91982550 0.00391085 -0.00011347 0.91982550 0.00378982 -0.00010502 0.91982550 0.00372725 -0.00010004 0.91982550 0.00369731 -0.00011061 0.92129495 0.00372100 -0.00012652 0.92129495 0.00371310 -0.00012290 0.92129495 0.00361059 -0.00010629 0.92129495 0.00356695 -0.00010821 0.92129495 0.00361266 -0.00013459 0.92129495 0.00359989 -0.00014227 0.92129495 0.00354566 -0.00011724 0.92166447 0.00414648 -0.00013691 0.92166447 0.00390845 -0.00012548 0.92166447 0.00377291 -0.00012085 0.92166447 0.00366494 -0.00011542 0.92166447 0.00360365 -0.00012725
0.67000000 0.92479224 0.00346051 -0.00010513 0.92479224 0.00348070 -0.00010585 0.92479224 0.00341047 -0.00009296 0.92479224 0.00345945 -0.00009960 0.92479224 0.00350131 -0.00012304 0.92479224 0.00345625 -0.00012596 0.92479224 0.00336981 -0.00009686 0.92479224 0.00334678 -0.00016383 0.92504967 0.00543603 -0.00019228 0.92504967 0.00402675 -0.00013243 0.92504967 0.00378820 -0.00012001 0.92504967 0.00361999 -0.00011085 0.92504967 0.00351753 -0.00010121 0.92504967 0.00347570 -0.00011024 0.92504967 0.00344576 -0.00012166 0.92494567 0.00356619 -0.00011434 0.92494567 0.00355443 -0.00011411 0.92494567 0.00345739 -0.00009785 0.92494567 0.00349559 -0.00010477 0.92494567 0.00352898 -0.00013161 0.92494567 0.00346834 -0.00014378 0.92494567 0.00342894 -0.00009878 0.92494567 0.00334504 -0.00017617 0.92518319 0.00537544 -0.00018802 0.92518319 0.00399947 -0.00012892 0.92518319 0.00379460 -0.00011939 0.92518319 0.00364811 -0.00011263 0.92518319 0.00355112 -0.00010444 0.92518319 0.00350651 -0.00011137 0.92518319 0.00347751 -0.00016479 0.92304852 0.00358051 -0.00009394 0.92304852 0.00361569 -0.00009610 0.92304852 0.00356662 -0.00008286 0.92304852 0.00360154 -0.00008831 0.92304852 0.00362832 -0.00011097 0.92304852 0.00357399 -0.00011367 0.92304852 0.00356974 -0.00009970 0.92304852 0.00349138 -0.00008228 0.92345893 0.00538154 -0.00018552 0.92345893 0.00399141 -0.00012057 0.92345893 0.00379806 -0.00010851 0.92345893 0.00368272 -0.00010095 0.92345893 0.00362687 -0.00009334 0.92345893 0.00361665 -0.00009874 0.92488243 0.00357642 -0.00011529 0.92488243 0.00356192 -0.00011430 0.92488243 0.00346599 -0.00009780 0.92488243 0.00349139 -0.00010364 0.92488243 0.00352991 -0.00013008 0.92488243 0.00347108 -0.00014287 0.92488243 0.00343764 -0.00010176 0.92516673 0.00400119 -0.00012898 0.92516673 0.00379354 -0.00011929 0.92516673 0.00365134 -0.00011291 0.92516673 0.00355129 -0.00010452 0.92516673 0.00350824 -0.00011236
0.68000000 0.92801475 0.00338343 -0.00009805 0.92801475 0.00335810 -0.00009158 0.92801475 0.00331748 -0.00008549 0.92801475 0.00338720 -0.00008916 0.92801475 0.00340320 -0.00009139 0.92801475 0.00333896 -0.00009078 0.92801475 0.00331128 -0.00004742 0.92801475 0.00338175 -0.00005794 0.92847321 0.00523863 -0.00018298 0.92847321 0.00388285 -0.00012442 0.92847321 0.00365151 -0.00011263 0.92847321 0.00350667 -0.00010406 0.92847321 0.00341534 -0.00009935 0.92847321 0.00339244 -0.00010057 0.92847321 0.00333351 -0.00012829 0.92820789 0.00348291 -0.00010674 0.92820789 0.00342167 -0.00009920 0.92820789 0.00336036 -0.00008949 0.92820789 0.00341611 -0.00009474 0.92820789 0.00343335 -0.00009596 0.92820789 0.00334458 -0.00009692 0.92820789 0.00333068 -0.00006191 0.92820789 0.00337362 -0.00000678 0.92860231 0.00517789 -0.00017859 0.92860231 0.00386048 -0.00012172 0.92860231 0.00366772 -0.00011291 0.92860231 0.00353293 -0.00010609 0.92860231 0.00344444 -0.00010071 0.92860231 0.00341824 -0.00010311 0.92860231 0.00336111 -0.00012699 0.92656313 0.00351762 -0.00009304 0.92656313 0.00350475 -0.00008875 0.92656313 0.00348608 -0.00008180 0.92656313 0.00354040 -0.00008834 0.92656313 0.00355332 -0.00009055 0.92656313 0.00349983 -0.00009966 0.92656313 0.00351029 -0.00008172 0.92656313 0.00352424 -0.00011658 0.92696476 0.00518369 -0.00017641 0.92696476 0.00385439 -0.00011381 0.92696476 0.00367257 -0.00010288 0.92696476 0.00357479 -0.00009615 0.92696476 0.00352777 -0.00009128 0.92696476 0.00353154 -0.00009075 0.92814324 0.00349123 -0.00010717 0.92814324 0.00342702 -0.00009933 0.92814324 0.00336952 -0.00008962 0.92814324 0.00341769 -0.00009328 0.92814324 0.00343598 -0.00009502 0.92814324 0.00335481 -0.00009532 0.92814324 0.00333915 -0.00006209 0.92859190 0.00386361 -0.00012176 0.92859190 0.00367238 -0.00011344 0.92859190 0.00353456 -0.00010627 0.92859190 0.00344548 -0.00010077 0.92859190 0.00342129 -0.00010363
0.69000000 0.93129746 0.00326927 -0.00009195 0.93129746 0.00325510 -0.00008387 0.93129746 0.00323012 -0.00008116 0.93129746 0.00331389 -0.00009096 0.93129746 0.00332176 -0.00007759 0.93129746 0.00319307 -0.00005943 0.93129746 0.00317930 -0.00002353 0.93129746 0.00328491 -0.00001396 0.93166928 0.00504841 -0.00017403 0.93166928 0.00374867 -0.00011756 0.93166928 0.00353157 -0.00010491 0.93166928 0.00339270 -0.00009682 0.93166928 0.00331896 -0.00009379 0.93166928 0.00327180 -0.00008594 0.93166928 0.00325274 -0.00006779 0.93147544 0.00336300 -0.00010085 0.93147544 0.00330851 -0.00009003 0.93147544 0.00326134 -0.00008664 0.93147544 0.00334432 -0.00009382 0.93147544 0.00334786 -0.00008039 0.93147544 0.00320595 -0.00006336 0.93147544 0.00315681 -0.00004526 0.93147544 0.00335093 0.00001944 0.93177544 0.00498578 -0.00016960 0.93177544 0.00373399 -0.00011543 0.93177544 0.00355155 -0.00010567 0.93177544 0.00341846 -0.00009803 0.93177544 0.00334679 -0.00009355 0.93177544 0.00330362 -0.00008658 0.93177544 0.00328075 -0.00003061 0.92993614 0.00342312 -0.00008958 0.92993614 0.00341386 -0.00008282 0.92993614 0.00339044 -0.00008186 0.92993614 0.00346869 -0.00008900 0.92993614 0.00346804 -0.00007316 0.92993614 0.00336516 -0.00007427 0.92993614 0.00333249 -0.00004722 0.92993614 0.00350354 -0.00003633 0.93025246 0.00499151 -0.00016774 0.93025246 0.00372954 -0.00010835 0.93025246 0.00355984 -0.00009703 0.93025246 0.00347164 -0.00009076 0.93025246 0.00343791 -0.00008664 0.93025246 0.00341875 -0.00007386 0.93142736 0.00336765 -0.00010108 0.93142736 0.00331118 -0.00009056 0.93142736 0.00326273 -0.00008636 0.93142736 0.00334354 -0.00009189 0.93142736 0.00335420 -0.00008082 0.93142736 0.00321896 -0.00006589 0.93142736 0.00317008 -0.00005085 0.93175497 0.00373743 -0.00011527 0.93175497 0.00355793 -0.00010628 0.93175497 0.00341849 -0.00009817 0.93175497 0.00334751 -0.00009341 0.93175497 0.00330641 -0.00008612
0.70000000 0.93450243 0.00313557 -0.00008183 0.93450243 0.00315624 -0.00007873 0.93450243 0.00316908 -0.00008074 0.93450243 0.00318489 -0.00008055 0.93450243 0.00322038 -0.00006957 0.93450243 0.00313478 -0.00004209 0.93450243 0.00317902 -0.00008077 0.93450243 0.00317916 -0.00003465 0.93483356 0.00486022 -0.00016549 0.93483356 0.00362008 -0.00011169 0.93483356 0.00342406 -0.00009966 0.93483356 0.00329693 -0.00009183 0.93483356 0.00322672 -0.00008864 0.93483356 0.00318938 -0.00007193 0.93483356 0.00317637 0.00000842 0.93480576 0.00321817 -0.00009051 0.93480576 0.00318867 -0.00008500 0.93480576 0.00320007 -0.00008791 0.93480576 0.00319528 -0.00008668 0.93480576 0.00324287 -0.00007631 0.93480576 0.00315288 -0.00005278 0.93480576 0.00316333 -0.00010136 0.93480576 0.00316477 -0.00013943 0.93505315 0.00479752 -0.00016130 0.93505315 0.00361157 -0.00011038 0.93505315 0.00344502 -0.00010134 0.93505315 0.00332290 -0.00009402 0.93505315 0.00325352 -0.00009061 0.93505315 0.00321987 -0.00007884 0.93505315 0.00319901 -0.00000832 0.93329715 0.00328693 -0.00008113 0.93329715 0.00330966 -0.00007937 0.93329715 0.00333976 -0.00008554 0.93329715 0.00333357 -0.00008216 0.93329715 0.00338628 -0.00007457 0.93329715 0.00331658 -0.00005651 0.93329715 0.00330498 -0.00008901 0.93329715 0.00327668 -0.00003031 0.93369422 0.00480293 -0.00015979 0.93369422 0.00360946 -0.00010448 0.93369422 0.00345923 -0.00009451 0.93369422 0.00338305 -0.00008932 0.93369422 0.00335021 -0.00008784 0.93369422 0.00333844 -0.00007600 0.93473491 0.00322080 -0.00009057 0.93473491 0.00319242 -0.00008476 0.93473491 0.00320229 -0.00008745 0.93473491 0.00319837 -0.00008527 0.93473491 0.00324777 -0.00007522 0.93473491 0.00316432 -0.00005160 0.93473491 0.00317077 -0.00009823 0.93504028 0.00361419 -0.00011002 0.93504028 0.00345077 -0.00010178 0.93504028 0.00332311 -0.00009413 0.93504028 0.00325403 -0.00009068 0.93504028 0.00322049 -0.00007882
0.71000000 0.93772187 0.00305733 -0.00007938 0.93772187 0.00304616 -0.00007878 0.93772187 0.00310006 -0.00008018 0.93772187 0.00310810 -0.00007987 0.93772187 0.00309773 -0.00006716 0.93772187 0.00309879 -0.00004571 0.93772187 0.00314920 -0.00007070 0.93772187 0.00313432 -0.00008188 0.93802690 0.00468743 -0.00015784 0.93802690 0.00349734 -0.00010645 0.93802690 0.00331896 -0.00009514 0.93802690 0.00320603 -0.00008883 0.93802690 0.00314662 -0.00008548 0.93802690 0.00310188 -0.00006693 0.93802690 0.00310530 -0.00006521 0.93800119 0.00313133 -0.00008722 0.93800119 0.00308597 -0.00008351 0.93800119 0.00311703 -0.00008506 0.93800119 0.00312305 -0.00008371 0.93800119 0.00312824 -0.00006962 0.93800119 0.00310911 -0.00005196 0.93800119 0.00314486 -0.00009202 0.93800119 0.00308276 -0.00021007 0.93826790 0.00462237 -0.00015380 0.93826790 0.00349488 -0.00010561 0.93826790 0.00333956 -0.00009709 0.93826790 0.00322939 -0.00009092 0.93826790 0.00316703 -0.00008788 0.93826790 0.00312054 -0.00007122 0.93826790 0.00312498 -0.00009610 0.93666797 0.00321833 -0.00008285 0.93666797 0.00321412 -0.00008125 0.93666797 0.00325357 -0.00008613 0.93666797 0.00325341 -0.00008234 0.93666797 0.00328351 -0.00007802 0.93666797 0.00326261 -0.00005298 0.93666797 0.00326972 -0.00008957 0.93666797 0.00324223 -0.00013624 0.93707323 0.00462948 -0.00015263 0.93707323 0.00349666 -0.00010084 0.93707323 0.00336186 -0.00009208 0.93707323 0.00329384 -0.00008853 0.93707323 0.00326539 -0.00008869 0.93707323 0.00324545 -0.00007534 0.93795171 0.00313466 -0.00008708 0.93795171 0.00308856 -0.00008384 0.93795171 0.00311782 -0.00008505 0.93795171 0.00312736 -0.00008340 0.93795171 0.00313688 -0.00007070 0.93795171 0.00312212 -0.00005286 0.93795171 0.00314513 -0.00009014 0.93825245 0.00349820 -0.00010520 0.93825245 0.00334452 -0.00009727 0.93825245 0.00322999 -0.00009087 0.93825245 0.00316837 -0.00008791 0.93825245 0.00311947 -0.00007129
0.72000000 0.94080233 0.00299393 -0.00007741 0.94080233 0.00297768 -0.00007706 0.94080233 0.00299912 -0.00007656 0.94080233 0.00303465 -0.00007849 0.94080233 0.00298536 -0.00006129 0.94080233 0.00304230 -0.00006588 0.94080233 0.00308542 -0.00006750 0.94080233 0.00305144 -0.00016485 0.94118845 0.00451341 -0.00015099 0.94118845 0.00337371 -0.00010111 0.94118845 0.00321961 -0.00009218 0.94118845 0.00311043 -0.00008477 0.94118845 0.00306495 -0.00008564 0.94118845 0.00300112 -0.00007694 0.94118845 0.00302331 -0.00011754 0.94096141 0.00305423 -0.00008117 0.94096141 0.00300963 -0.00007969 0.94096141 0.00300352 -0.00007754 0.94096141 0.00304548 -0.00007652 0.94096141 0.00299813 -0.00005943 0.94096141 0.00305052 -0.00005115 0.94096141 0.00308944 -0.00004937 0.94096141 0.00299855 -0.00009651 0.94137673 0.00445000 -0.00014683 0.94137673 0.00337663 -0.00010020 0.94137673 0.00323851 -0.00009364 0.94137673 0.00313280 -0.00008632 0.94137673 0.00308177 -0.00008655 0.94137673 0.00302699 -0.00007468 0.94137673 0.00304342 -0.00009558 0.93980792 0.00314619 -0.00007974 0.93980792 0.00314854 -0.00008191 0.93980792 0.00315051 -0.00008113 0.93980792 0.00318971 -0.00008203 0.93980792 0.00314843 -0.00006796 0.93980792 0.00321042 -0.00006252 0.93980792 0.00319181 -0.00005117 0.93980792 0.00313950 -0.00011353 0.94030882 0.00445557 -0.00014601 0.94030882 0.00337925 -0.00009650 0.94030882 0.00327005 -0.00009038 0.94030882 0.00320267 -0.00008594 0.94030882 0.00317865 -0.00008863 0.94030882 0.00315256 -0.00008316 0.94093401 0.00306092 -0.00008171 0.94093401 0.00300891 -0.00008056 0.94093401 0.00300361 -0.00007784 0.94093401 0.00304867 -0.00007700 0.94093401 0.00300605 -0.00006130 0.94093401 0.00305816 -0.00005304 0.94093401 0.00309252 -0.00005141 0.94136843 0.00337841 -0.00009979 0.94136843 0.00324323 -0.00009364 0.94136843 0.00313390 -0.00008633 0.94136843 0.00308275 -0.00008690 0.94136843 0.00302783 -0.00007461
0.73000000 0.94380170 0.00291467 -0.00007389 0.94380170 0.00292305 -0.00007780 0.94380170 0.00289773 -0.00007423 0.94380170 0.00293873 -0.00007038 0.94380170 0.00291376 -0.00006137 0.94380170 0.00295772 -0.00006324 0.94380170 0.00302096 -0.00005950 0.94380170 0.00298154 -0.00007070 0.94416252 0.00434454 -0.00014401 0.94416252 0.00326482 -0.00009718 0.94416252 0.00311837 -0.00008862 0.94416252 0.00302487 -0.00008206 0.94416252 0.00297817 -0.00008255 0.94416252 0.00293063 -0.00008675 0.94416252 0.00297372 -0.00008617 0.94387339 0.00296197 -0.00007687 0.94387339 0.00295277 -0.00007848 0.94387339 0.00290452 -0.00007290 0.94387339 0.00294667 -0.00006697 0.94387339 0.00291706 -0.00005442 0.94387339 0.00298062 -0.00004459 0.94387339 0.00304662 -0.00002591 0.94387339 0.00297008 0.00008401 0.94435429 0.00428144 -0.00014003 0.94435429 0.00327154 -0.00009680 0.94435429 0.00313756 -0.00008995 0.94435429 0.00304406 -0.00008350 0.94435429 0.00299643 -0.00008303 0.94435429 0.00295055 -0.00007914 0.94435429 0.00298423 -0.00005368 0.94288726 0.00307145 -0.00007881 0.94288726 0.00309122 -0.00008350 0.94288726 0.00304678 -0.00007869 0.94288726 0.00309113 -0.00007791 0.94288726 0.00305754 -0.00006686 0.94288726 0.00310326 -0.00005744 0.94288726 0.00316809 -0.00003614 0.94288726 0.00308875 -0.00002693 0.94341836 0.00428801 -0.00013952 0.94341836 0.00327544 -0.00009382 0.94341836 0.00317156 -0.00008801 0.94341836 0.00311309 -0.00008454 0.94341836 0.00309278 -0.00008693 0.94341836 0.00308213 -0.00009405 0.94383066 0.00296660 -0.00007719 0.94383066 0.00295876 -0.00007851 0.94383066 0.00290236 -0.00007318 0.94383066 0.00295642 -0.00006701 0.94383066 0.00292711 -0.00005545 0.94383066 0.00298584 -0.00004480 0.94383066 0.00304965 -0.00002261 0.94434854 0.00327559 -0.00009636 0.94434854 0.00314192 -0.00008979 0.94434854 0.00304540 -0.00008343 0.94434854 0.00299634 -0.00008354 0.94434854 0.00295100 -0.00007999
0.74000000 0.94673150 0.00285599 -0.00007495 0.94673150 0.00285031 -0.00007463 0.94673150 0.00285847 -0.00007703 0.94673150 0.00285201 -0.00007028 0.94673150 0.00284797 -0.00007156 0.94673150 0.00293358 -0.00007334 0.94673150 0.00292521 -0.00006740 0.94673150 0.00293829 -0.00002114 0.94693340 0.00417961 -0.00013710 0.94693340 0.00315823 -0.00009227 0.94693340 0.00301975 -0.00008484 0.94693340 0.00294249 -0.00007841 0.94693340 0.00288849 -0.00007526 0.94693340 0.00285930 -0.00007511 0.94693340 0.00285165 -0.00004614 0.94690152 0.00289668 -0.00007846 0.94690152 0.00287210 -0.00007614 0.94690152 0.00286028 -0.00007577 0.94690152 0.00285388 -0.00006929 0.94690152 0.00284744 -0.00006680 0.94690152 0.00292510 -0.00006862 0.94690152 0.00292689 -0.00003331 0.94690152 0.00299285 0.00001653 0.94723358 0.00411597 -0.00013350 0.94723358 0.00317221 -0.00009270 0.94723358 0.00303846 -0.00008661 0.94723358 0.00295909 -0.00008049 0.94723358 0.00291169 -0.00007825 0.94723358 0.00288287 -0.00007822 0.94723358 0.00287308 -0.00005909 0.94598737 0.00301906 -0.00008087 0.94598737 0.00300927 -0.00008297 0.94598737 0.00299519 -0.00008346 0.94598737 0.00299092 -0.00007859 0.94598737 0.00298482 -0.00007437 0.94598737 0.00302341 -0.00007150 0.94598737 0.00305544 -0.00004949 0.94598737 0.00308446 0.00001317 0.94639016 0.00412254 -0.00013316 0.94639016 0.00317653 -0.00009019 0.94639016 0.00307724 -0.00008586 0.94639016 0.00303120 -0.00008271 0.94639016 0.00300565 -0.00008278 0.94639016 0.00299533 -0.00008762 0.94687700 0.00290237 -0.00007828 0.94687700 0.00287443 -0.00007637 0.94687700 0.00285334 -0.00007584 0.94687700 0.00285857 -0.00007043 0.94687700 0.00285530 -0.00006796 0.94687700 0.00293099 -0.00006828 0.94687700 0.00293814 -0.00003625 0.94722067 0.00317966 -0.00009243 0.94722067 0.00304341 -0.00008620 0.94722067 0.00296016 -0.00008038 0.94722067 0.00291238 -0.00007851 0.94722067 0.00288355 -0.00007840
0.75000000 0.94962856 0.00278883 -0.00007323 0.94962856 0.00276013 -0.00007275 0.94962856 0.00275905 -0.00007147 0.94962856 0.00278592 -0.00007382 0.94962856 0.00278094 -0.00007040 0.94962856 0.00285255 -0.00008544 0.94962856 0.00282123 -0.00008002 0.94962856 0.00284753 -0.00000577 0.94987993 0.00402552 -0.00013117 0.94987993 0.00304963 -0.00008911 0.94987993 0.00292488 -0.00008204 0.94987993 0.00286378 -0.00007693 0.94987993 0.00281550 -0.00007493 0.94987993 0.00280348 -0.00008044 0.94987993 0.00274986 -0.00009232 0.94989420 0.00282796 -0.00007755 0.94989420 0.00276666 -0.00007485 0.94989420 0.00276558 -0.00007193 0.94989420 0.00279343 -0.00007486 0.94989420 0.00278232 -0.00007068 0.94989420 0.00286416 -0.00008647 0.94989420 0.00285294 -0.00006512 0.94989420 0.00294677 -0.00008453 0.95018007 0.00396118 -0.00012778 0.95018007 0.00306767 -0.00008979 0.95018007 0.00294622 -0.00008346 0.95018007 0.00287628 -0.00007902 0.95018007 0.00283321 -0.00007753 0.95018007 0.00281664 -0.00008289 0.95018007 0.00278044 -0.00010399 0.94903009 0.00295585 -0.00008106 0.94903009 0.00291026 -0.00008088 0.94903009 0.00289938 -0.00008048 0.94903009 0.00292466 -0.00008335 0.94903009 0.00290626 -0.00007793 0.94903009 0.00295429 -0.00008714 0.94903009 0.00299078 -0.00007054 0.94903009 0.00305297 -0.00001327 0.94944438 0.00396957 -0.00012757 0.94944438 0.00307373 -0.00008790 0.94944438 0.00298997 -0.00008396 0.94944438 0.00295114 -0.00008215 0.94944438 0.00292565 -0.00008318 0.94944438 0.00291682 -0.00009195 0.94985724 0.00283091 -0.00007723 0.94985724 0.00277386 -0.00007470 0.94985724 0.00276605 -0.00007191 0.94985724 0.00279762 -0.00007580 0.94985724 0.00278993 -0.00007031 0.94985724 0.00286754 -0.00008516 0.94985724 0.00285545 -0.00006534 0.95016601 0.00307877 -0.00008964 0.95016601 0.00295125 -0.00008303 0.95016601 0.00287889 -0.00007876 0.95016601 0.00283409 -0.00007737 0.95016601 0.00281790 -0.00008235
0.76000000 0.95251399 0.00271129 -0.00007299 0.95251399 0.00268376 -0.00007343 0.95251399 0.00268673 -0.00006796 0.95251399 0.00271116 -0.00007640 0.95251399 0.00272927 -0.00008400 0.95251399 0.00276752 -0.00008456 0.95251399 0.00275067 -0.00009471 0.95251399 0.00281795 -0.00016636 0.95257495 0.00386924 -0.00012533 0.95257495 0.00295509 -0.00008585 0.95257495 0.00284446 -0.00007976 0.95257495 0.00278357 -0.00007501 0.95257495 0.00273920 -0.00006964 0.95257495 0.00272205 -0.00006911 0.95257495 0.00272299 -0.00010000 0.95281015 0.00273724 -0.00007676 0.95281015 0.00268814 -0.00007502 0.95281015 0.00268728 -0.00006905 0.95281015 0.00271370 -0.00007787 0.95281015 0.00273104 -0.00008382 0.95281015 0.00276404 -0.00008452 0.95281015 0.00276093 -0.00010788 0.95281015 0.00287242 -0.00016024 0.95286879 0.00380632 -0.00012196 0.95286879 0.00297168 -0.00008692 0.95286879 0.00286363 -0.00008092 0.95286879 0.00279518 -0.00007664 0.95286879 0.00275266 -0.00007125 0.95286879 0.00272718 -0.00007084 0.95286879 0.00273539 -0.00009069 0.95209470 0.00287088 -0.00008224 0.95209470 0.00282569 -0.00008231 0.95209470 0.00281580 -0.00008058 0.95209470 0.00282386 -0.00008727 0.95209470 0.00283119 -0.00008920 0.95209470 0.00287209 -0.00009204 0.95209470 0.00285615 -0.00011077 0.95209470 0.00297111 -0.00016138 0.95225702 0.00381492 -0.00012197 0.95225702 0.00298112 -0.00008583 0.95225702 0.00290796 -0.00008249 0.95225702 0.00287036 -0.00008095 0.95225702 0.00284251 -0.00007861 0.95225702 0.00281781 -0.00008097 0.95279457 0.00274304 -0.00007624 0.95279457 0.00269436 -0.00007497 0.95279457 0.00269005 -0.00006962 0.95279457 0.00271871 -0.00007893 0.95279457 0.00273230 -0.00008460 0.95279457 0.00276648 -0.00008539 0.95279457 0.00275862 -0.00010893 0.95286138 0.00298312 -0.00008666 0.95286138 0.00286837 -0.00008054 0.95286138 0.00279849 -0.00007634 0.95286138 0.00275363 -0.00007117 0.95286138 0.00272862 -0.00007111
0.77000000 0.95525723 0.00263179 -0.00007208 0.95525723 0.00262825 -0.00007147 0.95525723 0.00262386 -0.00007391 0.95525723 0.00264322 -0.00007987 0.95525723 0.00266890 -0.00009060 0.95525723 0.00267600 -0.00008788 0.95525723 0.00266704 -0.00009150 0.95525723 0.00262571 -0.00014805 0.95525358 0.00372716 -0.00012029 0.95525358 0.00285816 -0.00008355 0.95525358 0.00275849 -0.00007751 0.95525358 0.00270498 -0.00007362 0.95525358 0.00266273 -0.00006833 0.95525358 0.00263528 -0.00006643 0.95525358 0.00262337 -0.00008480 0.95555656 0.00264994 -0.00007381 0.95555656 0.00261884 -0.00007252 0.95555656 0.00262741 -0.00007326 0.95555656 0.00264957 -0.00007961 0.95555656 0.00267865 -0.00009285 0.95555656 0.00267591 -0.00008835 0.95555656 0.00270358 -0.00011413 0.95555656 0.00267368 -0.00011125 0.95558465 0.00366599 -0.00011706 0.95558465 0.00287820 -0.00008448 0.95558465 0.00277806 -0.00007873 0.95558465 0.00271749 -0.00007522 0.95558465 0.00267509 -0.00007079 0.95558465 0.00264535 -0.00007105 0.95558465 0.00263744 -0.00008872 0.95497934 0.00278737 -0.00008157 0.95497934 0.00276425 -0.00008240 0.95497934 0.00274987 -0.00008462 0.95497934 0.00275907 -0.00008983 0.95497934 0.00276937 -0.00010177 0.95497934 0.00278422 -0.00010112 0.95497934 0.00277706 -0.00012353 0.95497934 0.00279211 -0.00015483 0.95505597 0.00367270 -0.00011717 0.95505597 0.00288993 -0.00008404 0.95505597 0.00282464 -0.00008101 0.95505597 0.00278920 -0.00008024 0.95505597 0.00276137 -0.00007905 0.95505597 0.00273381 -0.00008120 0.95554742 0.00265938 -0.00007379 0.95554742 0.00262199 -0.00007209 0.95554742 0.00263423 -0.00007367 0.95554742 0.00265325 -0.00008038 0.95554742 0.00267708 -0.00009409 0.95554742 0.00267965 -0.00008862 0.95554742 0.00270614 -0.00011756 0.95557058 0.00288929 -0.00008406 0.95557058 0.00278389 -0.00007815 0.95557058 0.00272168 -0.00007482 0.95557058 0.00267645 -0.00007053 0.95557058 0.00264346 -0.00007145
0.78000000 0.95779031 0.00256266 -0.00006833 0.95779031 0.00252902 -0.00006832 0.95779031 0.00256339 -0.00007139 0.95779031 0.00258948 -0.00007379 0.95779031 0.00259754 -0.00008310 0.95779031 0.00257159 -0.00008570 0.95779031 0.00260776 -0.00009758 0.95779031 0.00259098 -0.00004640 0.95775907 0.00359096 -0.00011532 0.95775907 0.00276782 -0.00008098 0.95775907 0.00267464 -0.00007432 0.95775907 0.00262501 -0.00007213 0.95775907 0.00260132 -0.00006625 0.95775907 0.00257584 -0.00005869 0.95775907 0.00257211 -0.00001623 0.95815514 0.00258045 -0.00007095 0.95815514 0.00252349 -0.00006867 0.95815514 0.00256566 -0.00007296 0.95815514 0.00258572 -0.00007475 0.95815514 0.00259800 -0.00008653 0.95815514 0.00258866 -0.00009154 0.95815514 0.00262911 -0.00011346 0.95815514 0.00255023 -0.00011691 0.95810915 0.00353088 -0.00011234 0.95810915 0.00278828 -0.00008185 0.95810915 0.00269444 -0.00007547 0.95810915 0.00263655 -0.00007354 0.95810915 0.00261209 -0.00006822 0.95810915 0.00259199 -0.00006462 0.95810915 0.00257630 -0.00003574 0.95763894 0.00270593 -0.00007941 0.95763894 0.00267059 -0.00007960 0.95763894 0.00267739 -0.00008252 0.95763894 0.00267986 -0.00008443 0.95763894 0.00266767 -0.00009338 0.95763894 0.00266915 -0.00009741 0.95763894 0.00270164 -0.00011509 0.95763894 0.00264730 -0.00013045 0.95765929 0.00353612 -0.00011257 0.95765929 0.00280454 -0.00008218 0.95765929 0.00274416 -0.00007840 0.95765929 0.00270813 -0.00007879 0.95765929 0.00269330 -0.00007689 0.95765929 0.00266716 -0.00007179 0.95814108 0.00258794 -0.00007063 0.95814108 0.00253285 -0.00006817 0.95814108 0.00257402 -0.00007271 0.95814108 0.00259046 -0.00007518 0.95814108 0.00259752 -0.00008643 0.95814108 0.00258970 -0.00009285 0.95814108 0.00263222 -0.00011286 0.95810444 0.00279814 -0.00008139 0.95810444 0.00270152 -0.00007485 0.95810444 0.00264215 -0.00007298 0.95810444 0.00261248 -0.00006817 0.95810444 0.00259088 -0.00006520
0.79000000 0.96030570 0.00249478 -0.00006735 0.96030570 0.00247734 -0.00006504 0.96030570 0.00252587 -0.00007205 0.96030570 0.00250848 -0.00007358 0.96030570 0.00254305 -0.00008322 0.96030570 0.00250272 -0.00008443 0.96030570 0.00251741 -0.00006425 0.96030570 0.00241359 0.00000280 0.96034346 0.00345739 -0.00011090 0.96034346 0.00268188 -0.00007917 0.96034346 0.00259551 -0.00007325 0.96034346 0.00255047 -0.00007038 0.96034346 0.00253506 -0.00006606 0.96034346 0.00252649 -0.00006206 0.96034346 0.00250586 -0.00005388 0.96069823 0.00250484 -0.00006915 0.96069823 0.00247133 -0.00006565 0.96069823 0.00251387 -0.00007305 0.96069823 0.00251487 -0.00007492 0.96069823 0.00255199 -0.00008527 0.96069823 0.00253454 -0.00010009 0.96069823 0.00251590 -0.00008512 0.96069823 0.00241590 -0.00006689 0.96073343 0.00340086 -0.00010814 0.96073343 0.00270190 -0.00008005 0.96073343 0.00261316 -0.00007455 0.96073343 0.00256603 -0.00007189 0.96073343 0.00254385 -0.00006987 0.96073343 0.00253098 -0.00006855 0.96073343 0.00250629 -0.00007251 0.96027400 0.00263286 -0.00007833 0.96027400 0.00259932 -0.00007690 0.96027400 0.00262340 -0.00008249 0.96027400 0.00259819 -0.00008324 0.96027400 0.00262140 -0.00009535 0.96027400 0.00260761 -0.00010573 0.96027400 0.00261441 -0.00010164 0.96027400 0.00247304 -0.00008902 0.96032341 0.00340470 -0.00010833 0.96032341 0.00272114 -0.00008103 0.96032341 0.00266205 -0.00007768 0.96032341 0.00263158 -0.00007705 0.96032341 0.00262037 -0.00007694 0.96032341 0.00260277 -0.00007319 0.96068432 0.00251450 -0.00006860 0.96068432 0.00247571 -0.00006504 0.96068432 0.00252546 -0.00007221 0.96068432 0.00251654 -0.00007456 0.96068432 0.00255018 -0.00008582 0.96068432 0.00253378 -0.00010113 0.96068432 0.00251947 -0.00008339 0.96070162 0.00271332 -0.00007925 0.96070162 0.00262100 -0.00007369 0.96070162 0.00257227 -0.00007100 0.96070162 0.00254713 -0.00006890 0.96070162 0.00253182 -0.00006655
0.80000000 0.96279856 0.00242079 -0.00006706 0.96279856 0.00243548 -0.00006643 0.96279856 0.00244205 -0.00007281 0.96279856 0.00243821 -0.00007524 0.96279856 0.00248500 -0.00007988 0.96279856 0.00242304 -0.00008567 0.96279856 0.00239289 -0.00008497 0.96279856 0.00245595 -0.00006354 0.96289390 0.00333116 -0.00010698 0.96289390 0.00259443 -0.00007737 0.96289390 0.00252030 -0.00007246 0.96289390 0.00247940 -0.00006988 0.96289390 0.00246877 -0.00006745 0.96289390 0.00243942 -0.00006535 0.96289390 0.00246059 -0.00008846 0.96303447 0.00243111 -0.00006666 0.96303447 0.00242215 -0.00006562 0.96303447 0.00244576 -0.00007088 0.96303447 0.00244666 -0.00007190 0.96303447 0.00248695 -0.00007720 0.96303447 0.00243502 -0.00008203 0.96303447 0.00239427 -0.00006984 0.96303447 0.00242881 0.00000352 0.96320624 0.00327884 -0.00010432 0.96320624 0.00261335 -0.00007798 0.96320624 0.00253504 -0.00007324 0.96320624 0.00249391 -0.00007061 0.96320624 0.00247237 -0.00006859 0.96320624 0.00244572 -0.00006380 0.96320624 0.00245216 -0.00007848 0.96270020 0.00256049 -0.00007713 0.96270020 0.00253269 -0.00007678 0.96270020 0.00254125 -0.00008039 0.96270020 0.00252284 -0.00008071 0.96270020 0.00254928 -0.00008552 0.96270020 0.00249180 -0.00009202 0.96270020 0.00247714 -0.00008251 0.96270020 0.00249490 -0.00000864 0.96284251 0.00328295 -0.00010446 0.96284251 0.00263461 -0.00007930 0.96284251 0.00258326 -0.00007679 0.96284251 0.00255661 -0.00007620 0.96284251 0.00254168 -0.00007463 0.96284251 0.00250881 -0.00006833 0.96303281 0.00243699 -0.00006605 0.96303281 0.00242849 -0.00006501 0.96303281 0.00245694 -0.00006990 0.96303281 0.00245105 -0.00007140 0.96303281 0.00248613 -0.00007782 0.96303281 0.00243572 -0.00008126 0.96303281 0.00239406 -0.00007224 0.96320077 0.00262564 -0.00007714 0.96320077 0.00254319 -0.00007250 0.96320077 0.00249995 -0.00007002 0.96320077 0.00247686 -0.00006784 0.96320077 0.00244642 -0.00006421
0.81000000 0.96510918 0.00234186 -0.00006416 0.96510918 0.00236539 -0.00006523 0.96510918 0.00240507 -0.00007060 0.96510918 0.00238679 -0.00007239 0.96510918 0.00238733 -0.00007264 0.96510918 0.00235677 -0.00006805 0.96510918 0.00228153 -0.00005753 0.96510918 0.00237609 -0.00004526 0.96530460 0.00321368 -0.00010312 0.96530460 0.00251237 -0.00007526 0.96530460 0.00243991 -0.00007167 0.96530460 0.00240657 -0.00006881 0.96530460 0.00239008 -0.00006676 0.96530460 0.00238457 -0.00006385 0.96530460 0.00240588 -0.00007485 0.96541808 0.00234766 -0.00006376 0.96541808 0.00235543 -0.00006454 0.96541808 0.00240459 -0.00006976 0.96541808 0.00237989 -0.00007106 0.96541808 0.00240957 -0.00007421 0.96541808 0.00237468 -0.00006931 0.96541808 0.00226801 -0.00004759 0.96541808 0.00234036 -0.00001337 0.96560729 0.00316245 -0.00010071 0.96560729 0.00252833 -0.00007598 0.96560729 0.00245647 -0.00007195 0.96560729 0.00242011 -0.00006914 0.96560729 0.00239530 -0.00006720 0.96560729 0.00239213 -0.00006243 0.96560729 0.00240286 -0.00005950 0.96511226 0.00248050 -0.00007421 0.96511226 0.00244925 -0.00007394 0.96511226 0.00247508 -0.00007661 0.96511226 0.00246368 -0.00007833 0.96511226 0.00247776 -0.00008007 0.96511226 0.00243027 -0.00007911 0.96511226 0.00234050 -0.00004942 0.96511226 0.00241077 -0.00001586 0.96532717 0.00316726 -0.00010077 0.96532717 0.00255391 -0.00007773 0.96532717 0.00250424 -0.00007605 0.96532717 0.00247971 -0.00007500 0.96532717 0.00245568 -0.00007335 0.96532717 0.00244234 -0.00006813 0.96541651 0.00235736 -0.00006342 0.96541651 0.00236116 -0.00006383 0.96541651 0.00241257 -0.00006894 0.96541651 0.00239473 -0.00006968 0.96541651 0.00241320 -0.00007304 0.96541651 0.00237637 -0.00007082 0.96541651 0.00226829 -0.00005005 0.96559384 0.00254135 -0.00007500 0.96559384 0.00246662 -0.00007102 0.96559384 0.00242778 -0.00006816 0.96559384 0.00240096 -0.00006615 0.96559384 0.00239324 -0.00006166
0.82000000 0.96740669 0.00227858 -0.00006325 0.96740669 0.00231817 -0.00006708 0.96740669 0.00234127 -0.00006856 0.96740669 0.00229309 -0.00007041 0.96740669 0.00231019 -0.00007004 0.96740669 0.00228360 -0.00005894 0.96740669 0.00224198 -0.00005305 0.96740669 0.00226014 -0.00008544 0.96759746 0.00310365 -0.00009953 0.96759746 0.00242518 -0.00007371 0.96759746 0.00236611 -0.00007041 0.96759746 0.00233408 -0.00006656 0.96759746 0.00231449 -0.00006563 0.96759746 0.00232356 -0.00005918 0.96759746 0.00232957 -0.00006914 0.96772329 0.00227625 -0.00006290 0.96772329 0.00231499 -0.00006564 0.96772329 0.00234225 -0.00006892 0.96772329 0.00229586 -0.00006907 0.96772329 0.00234037 -0.00007348 0.96772329 0.00229026 -0.00005920 0.96772329 0.00222982 -0.00004885 0.96772329 0.00229063 -0.00008173 0.96792294 0.00305445 -0.00009742 0.96792294 0.00244374 -0.00007428 0.96792294 0.00238330 -0.00007081 0.96792294 0.00234723 -0.00006675 0.96792294 0.00232037 -0.00006661 0.96792294 0.00232578 -0.00005790 0.96792294 0.00233199 -0.00005779 0.96751826 0.00239846 -0.00007329 0.96751826 0.00240426 -0.00007558 0.96751826 0.00240349 -0.00007799 0.96751826 0.00236074 -0.00007666 0.96751826 0.00239342 -0.00007971 0.96751826 0.00234267 -0.00007247 0.96751826 0.00228419 -0.00006438 0.96751826 0.00235676 -0.00009221 0.96769584 0.00305811 -0.00009758 0.96769584 0.00247046 -0.00007657 0.96769584 0.00243108 -0.00007508 0.96769584 0.00240387 -0.00007255 0.96769584 0.00237402 -0.00007281 0.96769584 0.00236746 -0.00006472 0.96771085 0.00228323 -0.00006231 0.96771085 0.00232181 -0.00006460 0.96771085 0.00234868 -0.00006788 0.96771085 0.00231036 -0.00006688 0.96771085 0.00234451 -0.00007255 0.96771085 0.00228683 -0.00005950 0.96771085 0.00223462 -0.00004551 0.96788769 0.00245815 -0.00007315 0.96788769 0.00239326 -0.00006977 0.96788769 0.00235566 -0.00006542 0.96788769 0.00232827 -0.00006465 0.96788769 0.00232777 -0.00005542
0.83000000 0.96968233 0.00222031 -0.00006460 0.96968233 0.00226540 -0.00006916 0.96968233 0.00226154 -0.00006758 0.96968233 0.00224417 -0.00006744 0.96968233 0.00223316 -0.00006901 0.96968233 0.00219973 -0.00006139 0.96968233 0.00218278 -0.00007083 0.96968233 0.00219821 -0.00005761 0.96990144 0.00298905 -0.00009622 0.96990144 0.00235245 -0.00007259 0.96990144 0.00229305 -0.00006978 0.96990144 0.00226214 -0.00006632 0.96990144 0.00224613 -0.00006491 0.96990144 0.00227008 -0.00006042 0.96990144 0.00225824 -0.00003263 0.96998629 0.00222470 -0.00006262 0.96998629 0.00226692 -0.00006713 0.96998629 0.00225555 -0.00006665 0.96998629 0.00225190 -0.00006739 0.96998629 0.00225484 -0.00006943 0.96998629 0.00221814 -0.00005862 0.96998629 0.00219078 -0.00005488 0.96998629 0.00220732 -0.00004425 0.97026280 0.00294560 -0.00009419 0.97026280 0.00236826 -0.00007329 0.97026280 0.00230866 -0.00007006 0.97026280 0.00227495 -0.00006671 0.97026280 0.00225513 -0.00006609 0.97026280 0.00226896 -0.00006146 0.97026280 0.00226868 -0.00004499 0.96981531 0.00234033 -0.00007306 0.96981531 0.00234793 -0.00007587 0.96981531 0.00230840 -0.00007445 0.96981531 0.00229947 -0.00007329 0.96981531 0.00230590 -0.00007427 0.96981531 0.00226305 -0.00006244 0.96981531 0.00222438 -0.00006604 0.96981531 0.00225475 -0.00005053 0.97009978 0.00294629 -0.00009443 0.97009978 0.00239565 -0.00007591 0.97009978 0.00235401 -0.00007474 0.97009978 0.00232773 -0.00007275 0.97009978 0.00230448 -0.00007198 0.97009978 0.00230620 -0.00006844 0.97001391 0.00223102 -0.00006252 0.97001391 0.00227338 -0.00006649 0.97001391 0.00226227 -0.00006632 0.97001391 0.00226363 -0.00006567 0.97001391 0.00226486 -0.00006799 0.97001391 0.00222138 -0.00005871 0.97001391 0.00218952 -0.00005654 0.97024464 0.00238352 -0.00007213 0.97024464 0.00232153 -0.00006887 0.97024464 0.00228413 -0.00006551 0.97024464 0.00226331 -0.00006426 0.97024464 0.00227073 -0.00005973
0.84000000 0.97184142 0.00216376 -0.00006373 0.97184142 0.00220237 -0.00006747 0.97184142 0.00219772 -0.00006802 0.97184142 0.00219938 -0.00006768 0.97184142 0.00213466 -0.00006629 0.97184142 0.00213281 -0.00005993 0.97184142 0.00219838 -0.00005436 0.97184142 0.00216288 -0.00007779 0.97218241 0.00288142 -0.00009302 0.97218241 0.00227562 -0.00007156 0.97218241 0.00222480 -0.00006951 0.97218241 0.00219995 -0.00006681 0.97218241 0.00219059 -0.00006675 0.97218241 0.00221131 -0.00006524 0.97218241 0.00220494 -0.00007341 0.97213058 0.00216808 -0.00006095 0.97213058 0.00219773 -0.00006558 0.97213058 0.00219570 -0.00006615 0.97213058 0.00221297 -0.00006909 0.97213058 0.00215739 -0.00006425 0.97213058 0.00213519 -0.00005337 0.97213058 0.00220338 -0.00005050 0.97213058 0.00213606 -0.00005181 0.97251183 0.00284111 -0.00009109 0.97251183 0.00229062 -0.00007217 0.97251183 0.00223893 -0.00006965 0.97251183 0.00220740 -0.00006729 0.97251183 0.00220068 -0.00006586 0.97251183 0.00220022 -0.00006588 0.97251183 0.00220619 -0.00007243 0.97203077 0.00226324 -0.00007087 0.97203077 0.00226149 -0.00007297 0.97203077 0.00224853 -0.00007467 0.97203077 0.00224127 -0.00007549 0.97203077 0.00220590 -0.00007193 0.97203077 0.00218715 -0.00005944 0.97203077 0.00222391 -0.00006509 0.97203077 0.00215978 -0.00008795 0.97239590 0.00284166 -0.00009127 0.97239590 0.00231883 -0.00007505 0.97239590 0.00228132 -0.00007427 0.97239590 0.00225739 -0.00007334 0.97239590 0.00223928 -0.00007241 0.97239590 0.00224073 -0.00007156 0.97214167 0.00217342 -0.00006034 0.97214167 0.00220300 -0.00006469 0.97214167 0.00220663 -0.00006530 0.97214167 0.00222214 -0.00006728 0.97214167 0.00217198 -0.00006147 0.97214167 0.00213968 -0.00005165 0.97214167 0.00220392 -0.00005025 0.97251305 0.00230602 -0.00007105 0.97251305 0.00225311 -0.00006845 0.97251305 0.00221831 -0.00006597 0.97251305 0.00220750 -0.00006474 0.97251305 0.00220578 -0.00006465
0.85000000 0.97387939 0.00210832 -0.00006446 0.97387939 0.00213337 -0.00006800 0.97387939 0.00211314 -0.00006569 0.97387939 0.00214158 -0.00006484 0.97387939 0.00207070 -0.00005663 0.97387939 0.00207840 -0.00005249 0.97387939 0.00209571 -0.00005031 0.97387939 0.00201683 0.00000019 0.97427409 0.00278412 -0.00008994 0.97427409 0.00220177 -0.00006987 0.97427409 0.00215503 -0.00006791 0.97427409 0.00212845 -0.00006668 0.97427409 0.00211823 -0.00006501 0.97427409 0.00212930 -0.00005844 0.97427409 0.00213922 -0.00005396 0.97421046 0.00210916 -0.00006237 0.97421046 0.00214749 -0.00006536 0.97421046 0.00211796 -0.00006396 0.97421046 0.00214866 -0.00006526 0.97421046 0.00207711 -0.00005570 0.97421046 0.00206730 -0.00004665 0.97421046 0.00211415 -0.00004718 0.97421046 0.00205863 0.00002106 0.97463731 0.00274521 -0.00008833 0.97463731 0.00221325 -0.00007071 0.97463731 0.00216648 -0.00006846 0.97463731 0.00214131 -0.00006705 0.97463731 0.00212440 -0.00006520 0.97463731 0.00212557 -0.00006185 0.97463731 0.00214920 -0.00006103 0.97413853 0.00219696 -0.00007201 0.97413853 0.00219972 -0.00007248 0.97413853 0.00216705 -0.00007086 0.97413853 0.00216910 -0.00007198 0.97413853 0.00211678 -0.00006272 0.97413853 0.00212160 -0.00005077 0.97413853 0.00215854 -0.00005952 0.97413853 0.00210063 -0.00002546 0.97453245 0.00274535 -0.00008837 0.97453245 0.00224403 -0.00007362 0.97453245 0.00220921 -0.00007286 0.97453245 0.00218539 -0.00007264 0.97453245 0.00215913 -0.00007120 0.97453245 0.00216220 -0.00006654 0.97419669 0.00211744 -0.00006089 0.97419669 0.00215209 -0.00006423 0.97419669 0.00212876 -0.00006233 0.97419669 0.00215062 -0.00006323 0.97419669 0.00209157 -0.00005166 0.97419669 0.00207843 -0.00004131 0.97419669 0.00212118 -0.00004261 0.97463024 0.00222950 -0.00006954 0.97463024 0.00218185 -0.00006710 0.97463024 0.00215401 -0.00006554 0.97463024 0.00213357 -0.00006352 0.97463024 0.00213232 -0.00005897
0.86000000 0.97600681 0.00205904 -0.00006618 0.97600681 0.00207657 -0.00006705 0.97600681 0.00204512 -0.00006453 0.97600681 0.00205648 -0.00006492 0.97600681 0.00200957 -0.00005535 0.97600681 0.00200103 -0.00006121 0.97600681 0.00201712 -0.00006244 0.97600681 0.00210861 -0.00001882 0.97646668 0.00268855 -0.00008711 0.97646668 0.00212949 -0.00006914 0.97646668 0.00207947 -0.00006791 0.97646668 0.00206106 -0.00006731 0.97646668 0.00205184 -0.00006519 0.97646668 0.00205532 -0.00006782 0.97646668 0.00208822 -0.00006240 0.97631102 0.00205419 -0.00006404 0.97631102 0.00208903 -0.00006429 0.97631102 0.00205772 -0.00006386 0.97631102 0.00206870 -0.00006460 0.97631102 0.00200876 -0.00005390 0.97631102 0.00200098 -0.00005263 0.97631102 0.00203258 -0.00004886 0.97631102 0.00212536 -0.00001406 0.97681241 0.00265124 -0.00008571 0.97681241 0.00213940 -0.00007002 0.97681241 0.00209335 -0.00006820 0.97681241 0.00207212 -0.00006692 0.97681241 0.00206025 -0.00006450 0.97681241 0.00205951 -0.00006896 0.97681241 0.00207364 -0.00006711 0.97620400 0.00212543 -0.00007229 0.97620400 0.00213584 -0.00007039 0.97620400 0.00209948 -0.00006834 0.97620400 0.00208807 -0.00006930 0.97620400 0.00203183 -0.00005873 0.97620400 0.00204095 -0.00005364 0.97620400 0.00207013 -0.00004952 0.97620400 0.00211235 -0.00000944 0.97670934 0.00265261 -0.00008577 0.97670934 0.00217046 -0.00007288 0.97670934 0.00213221 -0.00007247 0.97670934 0.00211061 -0.00007212 0.97670934 0.00209091 -0.00006931 0.97670934 0.00208692 -0.00007266 0.97628921 0.00206567 -0.00006192 0.97628921 0.00209494 -0.00006267 0.97628921 0.00206798 -0.00006165 0.97628921 0.00207627 -0.00006219 0.97628921 0.00202295 -0.00005016 0.97628921 0.00201960 -0.00004558 0.97628921 0.00204125 -0.00004217 0.97681503 0.00215683 -0.00006879 0.97681503 0.00211014 -0.00006676 0.97681503 0.00208475 -0.00006551 0.97681503 0.00207217 -0.00006269 0.97681503 0.00206789 -0.00006629
0.87000000 0.97796130 0.00197875 -0.00006618 0.97796130 0.00200331 -0.00006645 0.97796130 0.00196949 -0.00006510 0.97796130 0.00197144 -0.00006268 0.97796130 0.00194336 -0.00005493 0.97796130 0.00195561 -0.00005339 0.97796130 0.00195712 -0.00004229 0.97796130 0.00202156 -0.00008155 0.97850944 0.00259343 -0.00008425 0.97850944 0.00205925 -0.00006841 0.97850944 0.00201654 -0.00006767 0.97850944 0.00199402 -0.00006725 0.97850944 0.00199030 -0.00006648 0.97850944 0.00198459 -0.00007683 0.97850944 0.00201594 -0.00006795 0.97831923 0.00197802 -0.00006438 0.97831923 0.00201741 -0.00006450 0.97831923 0.00200397 -0.00006387 0.97831923 0.00197949 -0.00006176 0.97831923 0.00194716 -0.00005492 0.97831923 0.00197432 -0.00005090 0.97831923 0.00197478 -0.00004822 0.97831923 0.00201326 -0.00007080 0.97885530 0.00255914 -0.00008303 0.97885530 0.00206759 -0.00006909 0.97885530 0.00202819 -0.00006788 0.97885530 0.00200358 -0.00006678 0.97885530 0.00200085 -0.00006554 0.97885530 0.00198432 -0.00007771 0.97885530 0.00200134 -0.00007154 0.97826743 0.00203772 -0.00007148 0.97826743 0.00205164 -0.00007131 0.97826743 0.00202905 -0.00006839 0.97826743 0.00201110 -0.00006641 0.97826743 0.00196293 -0.00006036 0.97826743 0.00199363 -0.00005520 0.97826743 0.00202100 -0.00004501 0.97826743 0.00203768 -0.00004916 0.97875144 0.00255889 -0.00008303 0.97875144 0.00209968 -0.00007192 0.97875144 0.00206414 -0.00007221 0.97875144 0.00203638 -0.00007143 0.97875144 0.00202709 -0.00006929 0.97875144 0.00200844 -0.00007938 0.97836577 0.00199135 -0.00006257 0.97836577 0.00202838 -0.00006319 0.97836577 0.00201068 -0.00006303 0.97836577 0.00199078 -0.00006041 0.97836577 0.00195761 -0.00005341 0.97836577 0.00198703 -0.00004831 0.97836577 0.00199154 -0.00004510 0.97885276 0.00208622 -0.00006777 0.97885276 0.00204593 -0.00006634 0.97885276 0.00201823 -0.00006502 0.97885276 0.00201339 -0.00006318 0.97885276 0.00200068 -0.00007372
0.88000000 0.98006430 0.00192329 -0.00006762 0.98006430 0.00192830 -0.00006872 0.98006430 0.00191765 -0.00006701 0.98006430 0.00189376 -0.00006384 0.98006430 0.00190812 -0.00006227 0.98006430 0.00190503 -0.00006247 0.98006430 0.00186089 -0.00007641 0.98006430 0.00186928 -0.00014832 0.98047638 0.00250406 -0.00008182 0.98047638 0.00198988 -0.00006771 0.98047638 0.00194405 -0.00006667 0.98047638 0.00192227 -0.00006656 0.98047638 0.00192665 -0.00006661 0.98047638 0.00191932 -0.00007611 0.98047638 0.00195192 -0.00007495 0.98044144 0.00192410 -0.00006589 0.98044144 0.00193874 -0.00006722 0.98044144 0.00194355 -0.00006537 0.98044144 0.00189888 -0.00006375 0.98044144 0.00191027 -0.00006132 0.98044144 0.00190651 -0.00006382 0.98044144 0.00188906 -0.00007563 0.98044144 0.00188505 -0.00013321 0.98081343 0.00247485 -0.00008066 0.98081343 0.00199840 -0.00006824 0.98081343 0.00195353 -0.00006675 0.98081343 0.00193360 -0.00006601 0.98081343 0.00193182 -0.00006576 0.98081343 0.00192996 -0.00007321 0.98081343 0.00193129 -0.00008189 0.98037377 0.00197048 -0.00007250 0.98037377 0.00196407 -0.00007302 0.98037377 0.00195905 -0.00006923 0.98037377 0.00192420 -0.00006587 0.98037377 0.00192333 -0.00006434 0.98037377 0.00191495 -0.00006725 0.98037377 0.00192770 -0.00006302 0.98037377 0.00192634 -0.00011467 0.98075155 0.00247408 -0.00008062 0.98075155 0.00203029 -0.00007132 0.98075155 0.00198742 -0.00007109 0.98075155 0.00196105 -0.00007054 0.98075155 0.00195263 -0.00006970 0.98075155 0.00194800 -0.00007467 0.98047497 0.00193849 -0.00006391 0.98047497 0.00195476 -0.00006528 0.98047497 0.00195013 -0.00006398 0.98047497 0.00191140 -0.00006175 0.98047497 0.00192130 -0.00005843 0.98047497 0.00192680 -0.00005932 0.98047497 0.00191578 -0.00006197 0.98082101 0.00201947 -0.00006679 0.98082101 0.00197210 -0.00006517 0.98082101 0.00195013 -0.00006415 0.98082101 0.00194623 -0.00006350 0.98082101 0.00194625 -0.00006896
0.89000000 0.98177808 0.00186440 -0.00006648 0.98177808 0.00184985 -0.00006653 0.98177808 0.00185662 -0.00006519 0.98177808 0.00180637 -0.00006027 0.98177808 0.00184165 -0.00005963 0.98177808 0.00185534 -0.00005909 0.98177808 0.00184790 -0.00006583 0.98177808 0.00187554 -0.00003046 0.98241157 0.00241697 -0.00007921 0.98241157 0.00192465 -0.00006694 0.98241157 0.00188048 -0.00006611 0.98241157 0.00186191 -0.00006585 0.98241157 0.00186492 -0.00006827 0.98241157 0.00185611 -0.00007441 0.98241157 0.00184692 -0.00009988 0.98219272 0.00186347 -0.00006494 0.98219272 0.00186197 -0.00006593 0.98219272 0.00187755 -0.00006396 0.98219272 0.00182992 -0.00005825 0.98219272 0.00185000 -0.00005898 0.98219272 0.00185357 -0.00006112 0.98219272 0.00186675 -0.00006344 0.98219272 0.00187068 -0.00004282 0.98269347 0.00238983 -0.00007821 0.98269347 0.00193131 -0.00006740 0.98269347 0.00188690 -0.00006625 0.98269347 0.00186916 -0.00006552 0.98269347 0.00186993 -0.00006605 0.98269347 0.00186737 -0.00006527 0.98269347 0.00185033 -0.00008102 0.98218554 0.00190025 -0.00007185 0.98218554 0.00188169 -0.00007099 0.98218554 0.00188627 -0.00006855 0.98218554 0.00184717 -0.00006156 0.98218554 0.00186666 -0.00006249 0.98218554 0.00185992 -0.00006453 0.98218554 0.00188824 -0.00006430 0.98218554 0.00192043 -0.00003617 0.98270256 0.00238857 -0.00007817 0.98270256 0.00196214 -0.00007064 0.98270256 0.00191875 -0.00007056 0.98270256 0.00189458 -0.00006996 0.98270256 0.00188520 -0.00007072 0.98270256 0.00187599 -0.00007247 0.98223857 0.00188102 -0.00006283 0.98223857 0.00188294 -0.00006344 0.98223857 0.00188949 -0.00006208 0.98223857 0.00184159 -0.00005661 0.98223857 0.00186153 -0.00005709 0.98223857 0.00187717 -0.00005679 0.98223857 0.00189122 -0.00005761 0.98273910 0.00195344 -0.00006599 0.98273910 0.00190598 -0.00006474 0.98273910 0.00188745 -0.00006369 0.98273910 0.00188418 -0.00006433 0.98273910 0.00188224 -0.00006437
0.90000000 0.98367652 0.00181706 -0.00006673 0.98367652 0.00178613 -0.00006655 0.98367652 0.00177816 -0.00006529 0.98367652 0.00177097 -0.00006193 0.98367652 0.00177791 -0.00006111 0.98367652 0.00176463 -0.00006314 0.98367652 0.00181232 -0.00006325 0.98367652 0.00178863 -0.00009412 0.98420899 0.00233482 -0.00007665 0.98420899 0.00185945 -0.00006605 0.98420899 0.00181561 -0.00006500 0.98420899 0.00179840 -0.00006571 0.98420899 0.00179306 -0.00006895 0.98420899 0.00178922 -0.00007347 0.98420899 0.00175410 -0.00010623 0.98407596 0.00180943 -0.00006628 0.98407596 0.00180907 -0.00006621 0.98407596 0.00179577 -0.00006373 0.98407596 0.00179464 -0.00005855 0.98407596 0.00177329 -0.00006367 0.98407596 0.00177707 -0.00006461 0.98407596 0.00181870 -0.00006123 0.98407596 0.00176800 -0.00008323 0.98450060 0.00231025 -0.00007591 0.98450060 0.00186499 -0.00006651 0.98450060 0.00181948 -0.00006544 0.98450060 0.00180694 -0.00006534 0.98450060 0.00180200 -0.00006598 0.98450060 0.00179509 -0.00006756 0.98450060 0.00175510 -0.00009021 0.98412597 0.00183667 -0.00007328 0.98412597 0.00181511 -0.00007106 0.98412597 0.00179473 -0.00006899 0.98412597 0.00180223 -0.00006364 0.98412597 0.00179580 -0.00006707 0.98412597 0.00178907 -0.00007326 0.98412597 0.00181058 -0.00007196 0.98412597 0.00182451 -0.00008474 0.98452782 0.00230862 -0.00007582 0.98452782 0.00189604 -0.00006970 0.98452782 0.00185174 -0.00006947 0.98452782 0.00182711 -0.00006947 0.98452782 0.00181331 -0.00007083 0.98452782 0.00179883 -0.00007536 0.98416601 0.00182796 -0.00006448 0.98416601 0.00182849 -0.00006438 0.98416601 0.00181163 -0.00006179 0.98416601 0.00180443 -0.00005792 0.98416601 0.00179113 -0.00006198 0.98416601 0.00179631 -0.00006156 0.98416601 0.00184034 -0.00006000 0.98457746 0.00188652 -0.00006524 0.98457746 0.00184012 -0.00006395 0.98457746 0.00182644 -0.00006361 0.98457746 0.00181956 -0.00006425 0.98457746 0.00181141 -0.00006655
0.91000000 0.98547217 0.00175178 -0.00006688 0.98547217 0.00171196 -0.00006766 0.98547217 0.00169473 -0.00006702 0.98547217 0.00169204 -0.00006357 0.98547217 0.00170558 -0.00006387 0.98547217 0.00170779 -0.00006746 0.98547217 0.00174674 -0.00007626 0.98547217 0.00162288 -0.00008502 0.98593603 0.00225781 -0.00007434 0.98593603 0.00179230 -0.00006539 0.98593603 0.00175433 -0.00006483 0.98593603 0.00173221 -0.00006615 0.98593603 0.00172281 -0.00006749 0.98593603 0.00172528 -0.00006861 0.98593603 0.00169539 -0.00007658 0.98587654 0.00174041 -0.00006692 0.98587654 0.00173166 -0.00006615 0.98587654 0.00171288 -0.00006556 0.98587654 0.00171023 -0.00006014 0.98587654 0.00171927 -0.00006201 0.98587654 0.00173624 -0.00006754 0.98587654 0.00177180 -0.00007504 0.98587654 0.00167764 -0.00006464 0.98623918 0.00223652 -0.00007381 0.98623918 0.00179940 -0.00006568 0.98623918 0.00175773 -0.00006512 0.98623918 0.00174118 -0.00006509 0.98623918 0.00173337 -0.00006488 0.98623918 0.00173542 -0.00006119 0.98623918 0.00171456 -0.00005515 0.98595852 0.00175863 -0.00007326 0.98595852 0.00172916 -0.00007174 0.98595852 0.00171124 -0.00006951 0.98595852 0.00171460 -0.00006598 0.98595852 0.00173850 -0.00006733 0.98595852 0.00174484 -0.00007193 0.98595852 0.00176418 -0.00009627 0.98595852 0.00171585 -0.00009485 0.98626907 0.00223438 -0.00007370 0.98626907 0.00182986 -0.00006877 0.98626907 0.00178782 -0.00006898 0.98626907 0.00175557 -0.00006929 0.98626907 0.00174276 -0.00006936 0.98626907 0.00173932 -0.00006752 0.98597159 0.00176149 -0.00006501 0.98597159 0.00175102 -0.00006418 0.98597159 0.00173314 -0.00006317 0.98597159 0.00172558 -0.00005878 0.98597159 0.00173296 -0.00006132 0.98597159 0.00175278 -0.00006478 0.98597159 0.00179228 -0.00007432 0.98631973 0.00182076 -0.00006446 0.98631973 0.00177866 -0.00006362 0.98631973 0.00176229 -0.00006324 0.98631973 0.00174978 -0.00006327 0.98631973 0.00175599 -0.00005936
0.92000000 0.98707194 0.00167759 -0.00006617 0.98707194 0.00166286 -0.00006544 0.98707194 0.00163413 -0.00006445 0.98707194 0.00163301 -0.00006440 0.98707194 0.00165026 -0.00006236 0.98707194 0.00167772 -0.00006531 0.98707194 0.00167247 -0.00006789 0.98707194 0.00166798 -0.00006935 0.98749133 0.00218082 -0.00007188 0.98749133 0.00173121 -0.00006422 0.98749133 0.00169094 -0.00006401 0.98749133 0.00166866 -0.00006456 0.98749133 0.00165976 -0.00006513 0.98749133 0.00166028 -0.00005836 0.98749133 0.00162878 -0.00003167 0.98750000 0.00166901 -0.00006714 0.98750000 0.00166997 -0.00006557 0.98750000 0.00165174 -0.00006301 0.98750000 0.00166121 -0.00006297 0.98750000 0.00167522 -0.00005889 0.98750000 0.00167673 -0.00006753 0.98750000 0.00167464 -0.00007084 0.98750000 0.00168690 -0.00007661 0.98782400 0.00216210 -0.00007155 0.98782400 0.00173666 -0.00006461 0.98782400 0.00169701 -0.00006434 0.98782400 0.00167632 -0.00006401 0.98782400 0.00167160 -0.00006347 0.98782400 0.00167488 -0.00005293 0.98782400 0.00166238 -0.00002514 0.98762567 0.00168020 -0.00007257 0.98762567 0.00166449 -0.00007115 0.98762567 0.00164419 -0.00006758 0.98762567 0.00165313 -0.00006902 0.98762567 0.00167827 -0.00006417 0.98762567 0.00168996 -0.00007261 0.98762567 0.00166695 -0.00009142 0.98762567 0.00169868 -0.00011612 0.98782924 0.00215969 -0.00007142 0.98782924 0.00176839 -0.00006732 0.98782924 0.00172213 -0.00006793 0.98782924 0.00168877 -0.00006773 0.98782924 0.00167618 -0.00006760 0.98782924 0.00168047 -0.00005707 0.98766746 0.00169651 -0.00006501 0.98766746 0.00169171 -0.00006406 0.98766746 0.00167226 -0.00006132 0.98766746 0.00167715 -0.00006193 0.98766746 0.00169204 -0.00005962 0.98766746 0.00169584 -0.00006903 0.98766746 0.00169687 -0.00007432 0.98796874 0.00175767 -0.00006356 0.98796874 0.00172044 -0.00006292 0.98796874 0.00169962 -0.00006237 0.98796874 0.00169273 -0.00006190 0.98796874 0.00169811 -0.00005373
0.93000000 0.98858789 0.00160702 -0.00006509 0.98858789 0.00159659 -0.00006264 0.98858789 0.00156698 -0.00006369 0.98858789 0.00154192 -0.00006334 0.98858789 0.00158646 -0.00005931 0.98858789 0.00160138 -0.00005986 0.98858789 0.00155412 -0.00004522 0.98858789 0.00166490 -0.00004016 0.98905283 0.00210782 -0.00006974 0.98905283 0.00167281 -0.00006304 0.98905283 0.00162970 -0.00006317 0.98905283 0.00160453 -0.00006336 0.98905283 0.00159651 -0.00006441 0.98905283 0.00159481 -0.00005491 0.98905283 0.00157096 -0.00002843 0.98905644 0.00160391 -0.00006675 0.98905644 0.00159187 -0.00006380 0.98905644 0.00158990 -0.00006203 0.98905644 0.00156987 -0.00006233 0.98905644 0.00160970 -0.00005817 0.98905644 0.00161507 -0.00005941 0.98905644 0.00154583 -0.00005382 0.98905644 0.00164085 -0.00005011 0.98941206 0.00209301 -0.00006954 0.98941206 0.00167528 -0.00006373 0.98941206 0.00163203 -0.00006356 0.98941206 0.00161054 -0.00006318 0.98941206 0.00160751 -0.00006295 0.98941206 0.00160513 -0.00005178 0.98941206 0.00159629 -0.00002468 0.98915969 0.00161051 -0.00007110 0.98915969 0.00158581 -0.00006885 0.98915969 0.00157414 -0.00006673 0.98915969 0.00156905 -0.00006729 0.98915969 0.00160967 -0.00006352 0.98915969 0.00161837 -0.00006495 0.98915969 0.00156043 -0.00006738 0.98915969 0.00161956 -0.00007775 0.98944772 0.00209040 -0.00006939 0.98944772 0.00170713 -0.00006627 0.98944772 0.00165353 -0.00006696 0.98944772 0.00161917 -0.00006692 0.98944772 0.00160917 -0.00006727 0.98944772 0.00160927 -0.00005845 0.98926988 0.00163829 -0.00006448 0.98926988 0.00161426 -0.00006260 0.98926988 0.00161212 -0.00006067 0.98926988 0.00159473 -0.00006138 0.98926988 0.00162908 -0.00005799 0.98926988 0.00163267 -0.00006475 0.98926988 0.00158164 -0.00005866 0.98956449 0.00169427 -0.00006285 0.98956449 0.00165748 -0.00006200 0.98956449 0.00163397 -0.00006165 0.98956449 0.00163257 -0.00006143 0.98956449 0.00163046 -0.00005174
0.94000000 0.99029279 0.00154710 -0.00006621 0.99029279 0.00152195 -0.00006416 0.99029279 0.00151249 -0.00006392 0.99029279 0.00149061 -0.00006445 0.99029279 0.00152868 -0.00006696 0.99029279 0.00153655 -0.00006580 0.99029279 0.00149203 -0.00006768 0.99029279 0.00153100 -0.00007206 0.99069686 0.00203646 -0.00006776 0.99069686 0.00161224 -0.00006227 0.99069686 0.00156988 -0.00006292 0.99069686 0.00154878 -0.00006344 0.99069686 0.00153867 -0.00006424 0.99069686 0.00152925 -0.00005658 0.99069686 0.00153290 -0.00003904 0.99075980 0.00153414 -0.00006767 0.99075980 0.00151540 -0.00006576 0.99075980 0.00152004 -0.00006364 0.99075980 0.00151540 -0.00006402 0.99075980 0.00155429 -0.00006620 0.99075980 0.00155416 -0.00006487 0.99075980 0.00149578 -0.00007325 0.99075980 0.00153142 -0.00008492 0.99114773 0.00202444 -0.00006769 0.99114773 0.00161465 -0.00006317 0.99114773 0.00157046 -0.00006364 0.99114773 0.00155053 -0.00006419 0.99114773 0.00154394 -0.00006511 0.99114773 0.00153569 -0.00006137 0.99114773 0.00156046 -0.00004970 0.99079117 0.00153867 -0.00007084 0.99079117 0.00150407 -0.00006880 0.99079117 0.00149999 -0.00006782 0.99079117 0.00151105 -0.00006701 0.99079117 0.00154265 -0.00006900 0.99079117 0.00156279 -0.00006797 0.99079117 0.00151337 -0.00007640 0.99079117 0.00148583 -0.00009780 0.99112625 0.00202265 -0.00006754 0.99112625 0.00164215 -0.00006565 0.99112625 0.00158912 -0.00006660 0.99112625 0.00155919 -0.00006696 0.99112625 0.00154550 -0.00006777 0.99112625 0.00153389 -0.00006448 0.99097747 0.00157347 -0.00006493 0.99097747 0.00154411 -0.00006386 0.99097747 0.00154266 -0.00006243 0.99097747 0.00154467 -0.00006227 0.99097747 0.00158110 -0.00006518 0.99097747 0.00157509 -0.00006628 0.99097747 0.00152682 -0.00008025 0.99129229 0.00163252 -0.00006236 0.99129229 0.00159635 -0.00006202 0.99129229 0.00157459 -0.00006242 0.99129229 0.00157140 -0.00006295 0.99129229 0.00156263 -0.00006000
0.95000000 0.99178319 0.00146945 -0.00006543 0.99178319 0.00144559 -0.00006383 0.99178319 0.00145768 -0.00006393 0.99178319 0.00142819 -0.00006541 0.99178319 0.00145168 -0.00007332 0.99178319 0.00146906 -0.00006841 0.99178319 0.00144557 -0.00005360 0.99178319 0.00144107 -0.00006890 0.99222302 0.00197411 -0.00006602 0.99222302 0.00155223 -0.00006180 0.99222302 0.00150666 -0.00006231 0.99222302 0.00148657 -0.00006300 0.99222302 0.00147387 -0.00006418 0.99222302 0.00144696 -0.00006165 0.99222302 0.00147563 -0.00006837 0.99224068 0.00146178 -0.00006655 0.99224068 0.00144317 -0.00006516 0.99224068 0.00146272 -0.00006534 0.99224068 0.00145105 -0.00006379 0.99224068 0.00147977 -0.00007073 0.99224068 0.00148533 -0.00006399 0.99224068 0.00144844 -0.00005653 0.99224068 0.00148895 -0.00005951 0.99267129 0.00196420 -0.00006601 0.99267129 0.00155778 -0.00006241 0.99267129 0.00150859 -0.00006285 0.99267129 0.00148527 -0.00006398 0.99267129 0.00147879 -0.00006442 0.99267129 0.00146822 -0.00006464 0.99267129 0.00150732 -0.00007234 0.99221016 0.00145388 -0.00006968 0.99221016 0.00142707 -0.00006689 0.99221016 0.00144323 -0.00006719 0.99221016 0.00143761 -0.00006627 0.99221016 0.00146762 -0.00007262 0.99221016 0.00148857 -0.00006392 0.99221016 0.00145826 -0.00004213 0.99221016 0.00142898 -0.00002968 0.99261910 0.00196213 -0.00006587 0.99261910 0.00158404 -0.00006480 0.99261910 0.00152392 -0.00006548 0.99261910 0.00149132 -0.00006611 0.99261910 0.00147642 -0.00006641 0.99261910 0.00145804 -0.00006467 0.99244716 0.00150231 -0.00006399 0.99244716 0.00147797 -0.00006240 0.99244716 0.00148288 -0.00006389 0.99244716 0.00147972 -0.00006212 0.99244716 0.00150839 -0.00006932 0.99244716 0.00151261 -0.00006309 0.99244716 0.00146939 -0.00005412 0.99282306 0.00157422 -0.00006169 0.99282306 0.00153415 -0.00006130 0.99282306 0.00151152 -0.00006205 0.99282306 0.00150708 -0.00006209 0.99282306 0.00149669 -0.00006092
0.96000000 0.99324751 0.00139841 -0.00006550 0.99324751 0.00139295 -0.00006409 0.99324751 0.00138453 -0.00006387 0.99324751 0.00138516 -0.00006470 0.99324751 0.00137546 -0.00007097 0.99324751 0.00139374 -0.00006567 0.99324751 0.00138180 -0.00007947 0.99324751 0.00142551 -0.00012864 0.99367183 0.00191307 -0.00006425 0.99367183 0.00149310 -0.00006068 0.99367183 0.00144523 -0.00006180 0.99367183 0.00142669 -0.00006316 0.99367183 0.00140200 -0.00006480 0.99367183 0.00138481 -0.00006411 0.99367183 0.00143116 -0.00007234 0.99368962 0.00138719 -0.00006658 0.99368962 0.00138091 -0.00006561 0.99368962 0.00138489 -0.00006571 0.99368962 0.00139569 -0.00006432 0.99368962 0.00140320 -0.00006870 0.99368962 0.00142138 -0.00006096 0.99368962 0.00142462 -0.00006456 0.99368962 0.00141907 -0.00008934 0.99411474 0.00190505 -0.00006432 0.99411474 0.00149697 -0.00006116 0.99411474 0.00144845 -0.00006241 0.99411474 0.00142630 -0.00006378 0.99411474 0.00141325 -0.00006450 0.99411474 0.00141041 -0.00006398 0.99411474 0.00144546 -0.00008140 0.99366631 0.00137835 -0.00006908 0.99366631 0.00136114 -0.00006678 0.99366631 0.00137253 -0.00006775 0.99366631 0.00137834 -0.00006756 0.99366631 0.00139469 -0.00007011 0.99366631 0.00141433 -0.00006548 0.99366631 0.00141698 -0.00005651 0.99366631 0.00141179 -0.00006047 0.99403992 0.00190409 -0.00006421 0.99403992 0.00152368 -0.00006334 0.99403992 0.00146422 -0.00006455 0.99403992 0.00143058 -0.00006562 0.99403992 0.00140417 -0.00006658 0.99403992 0.00139324 -0.00006404 0.99392596 0.00142991 -0.00006405 0.99392596 0.00141986 -0.00006282 0.99392596 0.00141633 -0.00006362 0.99392596 0.00142314 -0.00006232 0.99392596 0.00143820 -0.00006788 0.99392596 0.00145497 -0.00005965 0.99392596 0.00144186 -0.00006851 0.99432432 0.00151264 -0.00006062 0.99432432 0.00147329 -0.00006110 0.99432432 0.00145295 -0.00006214 0.99432432 0.00144274 -0.00006248 0.99432432 0.00143541 -0.00006302
0.97000000 0.99452083 0.00132030 -0.00006393 0.99452083 0.00132510 -0.00006348 0.99452083 0.00131299 -0.00006231 0.99452083 0.00133047 -0.00006357 0.99452083 0.00131523 -0.00006941 0.99452083 0.00131977 -0.00007097 0.99452083 0.00133223 -0.00005530 0.99452083 0.00134322 -0.00002262 0.99512320 0.00185152 -0.00006246 0.99512320 0.00144023 -0.00005974 0.99512320 0.00138965 -0.00006122 0.99512320 0.00136350 -0.00006325 0.99512320 0.00134377 -0.00006563 0.99512320 0.00132131 -0.00006917 0.99512320 0.00134807 -0.00008336 0.99497969 0.00131504 -0.00006436 0.99497969 0.00131835 -0.00006456 0.99497969 0.00130965 -0.00006457 0.99497969 0.00133663 -0.00006458 0.99497969 0.00135132 -0.00006668 0.99497969 0.00134492 -0.00006647 0.99497969 0.00137598 -0.00004550 0.99497969 0.00131188 -0.00004317 0.99559436 0.00184562 -0.00006261 0.99559436 0.00144180 -0.00006046 0.99559436 0.00139062 -0.00006208 0.99559436 0.00136560 -0.00006363 0.99559436 0.00135155 -0.00006588 0.99559436 0.00134208 -0.00007221 0.99559436 0.00135081 -0.00008705 0.99494649 0.00129791 -0.00006658 0.99494649 0.00129337 -0.00006623 0.99494649 0.00129292 -0.00006600 0.99494649 0.00131500 -0.00006692 0.99494649 0.00133467 -0.00006950 0.99494649 0.00132487 -0.00006739 0.99494649 0.00134515 -0.00003878 0.99494649 0.00132251 -0.00000173 0.99554062 0.00184467 -0.00006253 0.99554062 0.00146850 -0.00006246 0.99554062 0.00140741 -0.00006383 0.99554062 0.00136579 -0.00006576 0.99554062 0.00134215 -0.00006817 0.99554062 0.00132600 -0.00007221 0.99521292 0.00135896 -0.00006168 0.99521292 0.00135868 -0.00006156 0.99521292 0.00134704 -0.00006168 0.99521292 0.00136416 -0.00006303 0.99521292 0.00137933 -0.00006468 0.99521292 0.00138367 -0.00006275 0.99521292 0.00138858 -0.00004403 0.99583883 0.00145540 -0.00006011 0.99583883 0.00141385 -0.00006102 0.99583883 0.00139539 -0.00006193 0.99583883 0.00138376 -0.00006391 0.99583883 0.00137312 -0.00007044
0.98000000 0.99579087 0.00125135 -0.00006278 0.99579087 0.00126079 -0.00006351 0.99579087 0.00126125 -0.00006179 0.99579087 0.00127090 -0.00006394 0.99579087 0.00126213 -0.00006697 0.99579087 0.00123208 -0.00006961 0.99579087 0.00130861 -0.00006619 0.99579087 0.00120964 -0.00001684 0.99633791 0.00179299 -0.00006059 0.99633791 0.00138862 -0.00005833 0.99633791 0.00133868 -0.00006010 0.99633791 0.00130421 -0.00006160 0.99633791 0.00127723 -0.00006294 0.99633791 0.00126703 -0.00006812 0.99633791 0.00125564 -0.00007331 0.99624437 0.00124588 -0.00006332 0.99624437 0.00125619 -0.00006518 0.99624437 0.00125490 -0.00006423 0.99624437 0.00127227 -0.00006504 0.99624437 0.00128510 -0.00006492 0.99624437 0.00125745 -0.00006718 0.99624437 0.00131807 -0.00005392 0.99624437 0.00125623 -0.00000228 0.99688087 0.00178773 -0.00006085 0.99688087 0.00138771 -0.00005933 0.99688087 0.00133489 -0.00006131 0.99688087 0.00130285 -0.00006289 0.99688087 0.00128521 -0.00006461 0.99688087 0.00128945 -0.00007129 0.99688087 0.00127322 -0.00008445 0.99625268 0.00122605 -0.00006536 0.99625268 0.00123044 -0.00006638 0.99625268 0.00123852 -0.00006555 0.99625268 0.00124923 -0.00006770 0.99625268 0.00126484 -0.00006871 0.99625268 0.00123998 -0.00006761 0.99625268 0.00128398 -0.00005420 0.99625268 0.00127178 -0.00002293 0.99683077 0.00178912 -0.00006085 0.99683077 0.00141443 -0.00006120 0.99683077 0.00134974 -0.00006288 0.99683077 0.00130264 -0.00006478 0.99683077 0.00127392 -0.00006699 0.99683077 0.00126846 -0.00007506 0.99655287 0.00128967 -0.00006133 0.99655287 0.00129930 -0.00006258 0.99655287 0.00129871 -0.00006148 0.99655287 0.00130484 -0.00006385 0.99655287 0.00131685 -0.00006404 0.99655287 0.00129741 -0.00006272 0.99655287 0.00133169 -0.00005163 0.99715615 0.00139905 -0.00005921 0.99715615 0.00135700 -0.00006045 0.99715615 0.00133480 -0.00006105 0.99715615 0.00131702 -0.00006294 0.99715615 0.00132047 -0.00006884
0.99000000 0.99703434 0.00119219 -0.00006288 0.99703434 0.00119433 -0.00006271 0.99703434 0.00119298 -0.00006117 0.99703434 0.00120353 -0.00006325 0.99703434 0.00119003 -0.00006188 0.99703434 0.00116994 -0.00006438 0.99703434 0.00121350 -0.00006637 0.99703434 0.00117844 -0.00003976 0.99763981 0.00173440 -0.00005885 0.99763981 0.00133946 -0.00005743 0.99763981 0.00128150 -0.00005952 0.99763981 0.00124514 -0.00006122 0.99763981 0.00122227 -0.00006265 0.99763981 0.00121682 -0.00007253 0.99763981 0.00120162 -0.00008859 0.99752467 0.00118558 -0.00006385 0.99752467 0.00119848 -0.00006459 0.99752467 0.00118825 -0.00006435 0.99752467 0.00119910 -0.00006537 0.99752467 0.00119682 -0.00006320 0.99752467 0.00120232 -0.00006214 0.99752467 0.00121303 -0.00005770 0.99752467 0.00123584 -0.00001667 0.99808480 0.00173096 -0.00005907 0.99808480 0.00133731 -0.00005824 0.99808480 0.00128034 -0.00006012 0.99808480 0.00124453 -0.00006211 0.99808480 0.00122404 -0.00006378 0.99808480 0.00123320 -0.00007179 0.99808480 0.00122163 -0.00007488 0.99755569 0.00116166 -0.00006584 0.99755569 0.00116965 -0.00006628 0.99755569 0.00116559 -0.00006639 0.99755569 0.00118648 -0.00006757 0.99755569 0.00117815 -0.00006922 0.99755569 0.00117530 -0.00006534 0.99755569 0.00119235 -0.00006390 0.99755569 0.00125153 -0.00003723 0.99801391 0.00173294 -0.00005908 0.99801391 0.00136189 -0.00005995 0.99801391 0.00128995 -0.00006176 0.99801391 0.00124262 -0.00006378 0.99801391 0.00121334 -0.00006564 0.99801391 0.00120997 -0.00007338 0.99783775 0.00123325 -0.00006151 0.99783775 0.00124259 -0.00006209 0.99783775 0.00123094 -0.00006115 0.99783775 0.00124218 -0.00006358 0.99783775 0.00123323 -0.00006170 0.99783775 0.00123576 -0.00005925 0.99783775 0.00124532 -0.00005187 0.99838774 0.00134659 -0.00005829 0.99838774 0.00130056 -0.00005951 0.99838774 0.00127676 -0.00006036 0.99838774 0.00125756 -0.00006218 0.99838774 0.00126666 -0.00006929
1.00000000 0.99828413 0.00114141 -0.00006271 0.99828413 0.00112843 -0.00006291 0.99828413 0.00112855 -0.00006283 0.99828413 0.00115560 -0.00006256 0.99828413 0.00115381 -0.00006459 0.99828413 0.00109415 -0.00006938 0.99828413 0.00107962 -0.00008369 0.99828413 0.00114654 -0.00008972 0.99880811 0.00168219 -0.00005725 0.99880811 0.00128821 -0.00005660 0.99880811 0.00122333 -0.00005870 0.99880811 0.00118859 -0.00006066 0.99880811 0.00116450 -0.00006090 0.99880811 0.00115484 -0.00006604 0.99880811 0.00111713 -0.00008004 0.99874923 0.00113066 -0.00006382 0.99874923 0.00112896 -0.00006435 0.99874923 0.00112554 -0.00006562 0.99874923 0.00114374 -0.00006605 0.99874923 0.00115498 -0.00006670 0.99874923 0.00114089 -0.00006231 0.99874923 0.00111003 -0.00007077 0.99874923 0.00118615 -0.00003828 0.99925928 0.00168094 -0.00005754 0.99925928 0.00128950 -0.00005721 0.99925928 0.00122465 -0.00005908 0.99925928 0.00118890 -0.00006131 0.99925928 0.00116209 -0.00006285 0.99925928 0.00115746 -0.00006526 0.99925928 0.00113026 -0.00006804 0.99880889 0.00111099 -0.00006512 0.99880889 0.00110123 -0.00006645 0.99880889 0.00110289 -0.00006751 0.99880889 0.00113254 -0.00006835 0.99880889 0.00112975 -0.00007157 0.99880889 0.00109736 -0.00006975 0.99880889 0.00110307 -0.00008013 0.99880889 0.00118901 -0.00008118 0.99915033 0.00168322 -0.00005753 0.99915033 0.00131434 -0.00005868 0.99915033 0.00123384 -0.00006035 0.99915033 0.00118470 -0.00006268 0.99915033 0.00115397 -0.00006357 0.99915033 0.00114240 -0.00006465 0.99910050 0.00117976 -0.00006148 0.99910050 0.00117465 -0.00006217 0.99910050 0.00117034 -0.00006311 0.99910050 0.00119144 -0.00006283 0.99910050 0.00119016 -0.00006540 0.99910050 0.00116640 -0.00005954 0.99910050 0.00114584 -0.00006347 0.99956550 0.00129670 -0.00005740 0.99956550 0.00124418 -0.00005854 0.99956550 0.00122160 -0.00005973 0.99956550 0.00119795 -0.00006076 0.99956550 0.00119503 -0.00006093
1.01000000 0.99926822 0.00108010 -0.00006121 0.99926822 0.00105994 -0.00006140 0.99926822 0.00107165 -0.00006152 0.99926822 0.00110271 -0.00006081 0.99926822 0.00108047 -0.00006061 0.99926822 0.00108189 -0.00006170 0.99926822 0.00103497 -0.00006280 0.99926822 0.00112997 -0.00003414 0.99977541 0.00163121 -0.00005550 0.99977541 0.00124202 -0.00005519 0.99977541 0.00117217 -0.00005704 0.99977541 0.00113087 -0.00005935 0.99977541 0.00110195 -0.00005843 0.99977541 0.00107914 -0.00006040 0.99977541 0.00105318 -0.00005290 0.99989657 0.00106819 -0.00006303 0.99989657 0.00105804 -0.00006394 0.99989657 0.00106390 -0.00006473 0.99989657 0.00107927 -0.00006715 0.99989657 0.00107535 -0.00006780 0.99989657 0.00109207 -0.00006613 0.99989657 0.00106122 -0.00007470 0.99989657 0.00116448 -0.00005159 1.00030771 0.00163086 -0.00005591 1.00030771 0.00124116 -0.00005595 1.00030771 0.00117249 -0.00005776 1.00030771 0.00113037 -0.00006043 1.00030771 0.00110013 -0.00006116 1.00030771 0.00108686 -0.00006045 1.00030771 0.00106995 -0.00004575 0.99988712 0.00104120 -0.00006409 0.99988712 0.00102899 -0.00006481 0.99988712 0.00104314 -0.00006638 0.99988712 0.00106954 -0.00006835 0.99988712 0.00105248 -0.00006832 0.99988712 0.00104656 -0.00007088 0.99988712 0.00106166 -0.00007920 0.99988712 0.00109933 -0.00008328 1.00019222 0.00163401 -0.00005591 1.00019222 0.00126371 -0.00005723 1.00019222 0.00118081 -0.00005874 1.00019222 0.00112823 -0.00006130 1.00019222 0.00108990 -0.00006171 1.00019222 0.00107202 -0.00006160 1.00023588 0.00111662 -0.00006102 1.00023588 0.00110600 -0.00006188 1.00023588 0.00111256 -0.00006210 1.00023588 0.00112935 -0.00006320 1.00023588 0.00111409 -0.00006365 1.00023588 0.00111492 -0.00006070 1.00023588 0.00110758 -0.00006036 1.00068092 0.00124590 -0.00005643 1.00068092 0.00119093 -0.00005752 1.00068092 0.00116295 -0.00005929 1.00068092 0.00113686 -0.00005981 1.00068092 0.00112987 -0.00005798
1.02000000 1.00040569 0.00101697 -0.00006072 1.00040569 0.00100265 -0.00006031 1.00040569 0.00100881 -0.00006185 1.00040569 0.00102371 -0.00006085 1.00040569 0.00100956 -0.00006142 1.00040569 0.00102550 -0.00006190 1.00040569 0.00095917 -0.00007206 1.00040569 0.00096809 -0.00009707 1.00082676 0.00158105 -0.00005388 1.00082676 0.00119714 -0.00005394 1.00082676 0.00112654 -0.00005593 1.00082676 0.00107627 -0.00005809 1.00082676 0.00103818 -0.00005779 1.00082676 0.00102104 -0.00005938 1.00082676 0.00100161 -0.00004705 1.00111016 0.00101187 -0.00006332 1.00111016 0.00099964 -0.00006410 1.00111016 0.00100642 -0.00006580 1.00111016 0.00101452 -0.00006768 1.00111016 0.00100678 -0.00006999 1.00111016 0.00101913 -0.00007121 1.00111016 0.00100826 -0.00008138 1.00111016 0.00101202 -0.00015799 1.00142557 0.00158271 -0.00005442 1.00142557 0.00119464 -0.00005490 1.00142557 0.00112332 -0.00005702 1.00142557 0.00107396 -0.00005965 1.00142557 0.00104304 -0.00006117 1.00142557 0.00103321 -0.00006445 1.00142557 0.00101548 -0.00006328 1.00100660 0.00098262 -0.00006336 1.00100660 0.00097801 -0.00006392 1.00100660 0.00098169 -0.00006620 1.00100660 0.00099814 -0.00006864 1.00100660 0.00098360 -0.00006851 1.00100660 0.00098409 -0.00007188 1.00100660 0.00099041 -0.00008747 1.00100660 0.00094122 -0.00014762 1.00124666 0.00158589 -0.00005436 1.00124666 0.00121565 -0.00005583 1.00124666 0.00113222 -0.00005758 1.00124666 0.00107385 -0.00005960 1.00124666 0.00102911 -0.00006092 1.00124666 0.00101133 -0.00006621 1.00145843 0.00105450 -0.00006171 1.00145843 0.00105319 -0.00006125 1.00145843 0.00105553 -0.00006337 1.00145843 0.00106329 -0.00006421 1.00145843 0.00105138 -0.00006507 1.00145843 0.00104676 -0.00006725 1.00145843 0.00104894 -0.00007457 1.00180242 0.00119685 -0.00005552 1.00180242 0.00113898 -0.00005696 1.00180242 0.00110359 -0.00005870 1.00180242 0.00108163 -0.00005917 1.00180242 0.00107469 -0.00006090
1.03000000 1.00140660 0.00095996 -0.00006022 1.00140660 0.00094510 -0.00005964 1.00140660 0.00093713 -0.00006145 1.00140660 0.00096080 -0.00006114 1.00140660 0.00095798 -0.00005897 1.00140660 0.00095633 -0.00006051 1.00140660 0.00091985 -0.00006874 1.00140660 0.00085902 -0.00011128 1.00180251 0.00153385 -0.00005232 1.00180251 0.00115303 -0.00005256 1.00180251 0.00108088 -0.00005461 1.00180251 0.00102426 -0.00005635 1.00180251 0.00098359 -0.00005698 1.00180251 0.00095746 -0.00005842 1.00180251 0.00095261 -0.00003000 1.00203889 0.00095944 -0.00006202 1.00203889 0.00094406 -0.00006299 1.00203889 0.00093605 -0.00006498 1.00203889 0.00094761 -0.00006712 1.00203889 0.00094043 -0.00006758 1.00203889 0.00094610 -0.00007082 1.00203889 0.00094813 -0.00007634 1.00203889 0.00086905 -0.00014599 1.00235256 0.00153631 -0.00005287 1.00235256 0.00114792 -0.00005346 1.00235256 0.00107546 -0.00005571 1.00235256 0.00101874 -0.00005810 1.00235256 0.00098405 -0.00005974 1.00235256 0.00096260 -0.00005947 1.00235256 0.00096784 -0.00005317 1.00194352 0.00093241 -0.00006159 1.00194352 0.00091903 -0.00006273 1.00194352 0.00091727 -0.00006571 1.00194352 0.00092881 -0.00006742 1.00194352 0.00092353 -0.00006534 1.00194352 0.00091948 -0.00007177 1.00194352 0.00091322 -0.00008554 1.00194352 0.00084291 -0.00010669 1.00219568 0.00154036 -0.00005286 1.00219568 0.00116772 -0.00005430 1.00219568 0.00108349 -0.00005617 1.00219568 0.00101899 -0.00005799 1.00219568 0.00096893 -0.00005998 1.00219568 0.00093823 -0.00006199 1.00249813 0.00100151 -0.00006103 1.00249813 0.00099594 -0.00006098 1.00249813 0.00098208 -0.00006368 1.00249813 0.00099699 -0.00006517 1.00249813 0.00098808 -0.00006374 1.00249813 0.00098030 -0.00006769 1.00249813 0.00098201 -0.00007435 1.00282562 0.00114765 -0.00005442 1.00282562 0.00108838 -0.00005616 1.00282562 0.00104682 -0.00005777 1.00282562 0.00102704 -0.00005809 1.00282562 0.00100674 -0.00005823
1.04000000 1.00231519 0.00091178 -0.00005861 1.00231519 0.00088633 -0.00005926 1.00231519 0.00088903 -0.00006000 1.00231519 0.00089045 -0.00005972 1.00231519 0.00090865 -0.00005975 1.00231519 0.00088928 -0.00005992 1.00231519 0.00088404 -0.00006284 1.00231519 0.00088485 -0.00013219 1.00267299 0.00148804 -0.00005077 1.00267299 0.00110797 -0.00005106 1.00267299 0.00103525 -0.00005325 1.00267299 0.00097220 -0.00005513 1.00267299 0.00092961 -0.00005505 1.00267299 0.00089559 -0.00005054 1.00267299 0.00089524 -0.00004646 1.00294582 0.00090871 -0.00006046 1.00294582 0.00088450 -0.00006181 1.00294582 0.00088086 -0.00006402 1.00294582 0.00088742 -0.00006415 1.00294582 0.00088617 -0.00006732 1.00294582 0.00087691 -0.00007071 1.00294582 0.00089079 -0.00007326 1.00294582 0.00084733 -0.00011059 1.00330374 0.00149105 -0.00005139 1.00330374 0.00110269 -0.00005215 1.00330374 0.00102840 -0.00005460 1.00330374 0.00096789 -0.00005699 1.00330374 0.00092853 -0.00005910 1.00330374 0.00089359 -0.00005651 1.00330374 0.00090761 -0.00006403 1.00279292 0.00088098 -0.00005961 1.00279292 0.00085753 -0.00006096 1.00279292 0.00086135 -0.00006369 1.00279292 0.00086217 -0.00006374 1.00279292 0.00085979 -0.00006570 1.00279292 0.00086102 -0.00006867 1.00279292 0.00083343 -0.00007532 1.00279292 0.00082892 -0.00007656 1.00304554 0.00149619 -0.00005137 1.00304554 0.00112082 -0.00005269 1.00304554 0.00103448 -0.00005470 1.00304554 0.00096253 -0.00005676 1.00304554 0.00091128 -0.00005834 1.00304554 0.00086728 -0.00005417 1.00348670 0.00094277 -0.00006058 1.00348670 0.00093360 -0.00006107 1.00348670 0.00093923 -0.00006224 1.00348670 0.00093528 -0.00006304 1.00348670 0.00093290 -0.00006375 1.00348670 0.00092323 -0.00006772 1.00348670 0.00092576 -0.00007668 1.00381260 0.00110038 -0.00005328 1.00381260 0.00103915 -0.00005530 1.00381260 0.00099353 -0.00005703 1.00381260 0.00097146 -0.00005756 1.00381260 0.00093575 -0.00005571
1.05000000 1.00294221 0.00085663 -0.00005558 1.00294221 0.00083411 -0.00005658 1.00294221 0.00082768 -0.00005512 1.00294221 0.00083272 -0.00005585 1.00294221 0.00084388 -0.00005292 1.00294221 0.00083702 -0.00004389 1.00294221 0.00085195 -0.00003357 1.00294221 0.00076336 -0.00001402 1.00357720 0.00144508 -0.00004938 1.00357720 0.00106596 -0.00004978 1.00357720 0.00098581 -0.00005232 1.00357720 0.00091577 -0.00005436 1.00357720 0.00087932 -0.00005499 1.00357720 0.00085550 -0.00005027 1.00357720 0.00084646 -0.00005692 1.00359944 0.00085198 -0.00005791 1.00359944 0.00083422 -0.00005905 1.00359944 0.00081744 -0.00005897 1.00359944 0.00082798 -0.00006026 1.00359944 0.00081622 -0.00006079 1.00359944 0.00082046 -0.00005775 1.00359944 0.00084831 -0.00005742 1.00359944 0.00073990 0.00000896 1.00417059 0.00144861 -0.00004997 1.00417059 0.00105962 -0.00005084 1.00417059 0.00098230 -0.00005321 1.00417059 0.00091522 -0.00005559 1.00417059 0.00087635 -0.00005831 1.00417059 0.00084292 -0.00005673 1.00417059 0.00084403 -0.00005359 1.00339390 0.00082914 -0.00005619 1.00339390 0.00080993 -0.00005791 1.00339390 0.00080613 -0.00005752 1.00339390 0.00080156 -0.00005940 1.00339390 0.00079487 -0.00005792 1.00339390 0.00081562 -0.00005409 1.00339390 0.00079580 -0.00004907 1.00339390 0.00073182 0.00001102 1.00392690 0.00145405 -0.00005000 1.00392690 0.00107677 -0.00005134 1.00392690 0.00098903 -0.00005317 1.00392690 0.00090937 -0.00005541 1.00392690 0.00086216 -0.00005756 1.00392690 0.00082483 -0.00005445 1.00420891 0.00088269 -0.00005876 1.00420891 0.00088095 -0.00005904 1.00420891 0.00087518 -0.00005804 1.00420891 0.00087474 -0.00006032 1.00420891 0.00086204 -0.00005968 1.00420891 0.00087911 -0.00005606 1.00420891 0.00088173 -0.00006554 1.00473508 0.00105649 -0.00005210 1.00473508 0.00099086 -0.00005423 1.00473508 0.00093966 -0.00005605 1.00473508 0.00091644 -0.00005724 1.00473508 0.00088503 -0.00005685
1.06000000 1.00373044 0.00080550 -0.00005375 1.00373044 0.00077790 -0.00005467 1.00373044 0.00077243 -0.00005418 1.00373044 0.00077039 -0.00005376 1.00373044 0.00077706 -0.00005004 1.00373044 0.00078204 -0.00004535 1.00373044 0.00077869 -0.00003159 1.00373044 0.00073503 0.00001485 1.00456028 0.00140266 -0.00004814 1.00456028 0.00102551 -0.00004892 1.00456028 0.00094109 -0.00005134 1.00456028 0.00086750 -0.00005391 1.00456028 0.00082441 -0.00005725 1.00456028 0.00079608 -0.00005303 1.00456028 0.00078527 -0.00008642 1.00428650 0.00079830 -0.00005574 1.00428650 0.00077815 -0.00005661 1.00428650 0.00076812 -0.00005686 1.00428650 0.00076390 -0.00005746 1.00428650 0.00076159 -0.00005555 1.00428650 0.00075106 -0.00005478 1.00428650 0.00074751 -0.00004476 1.00428650 0.00073940 0.00003533 1.00500796 0.00140714 -0.00004859 1.00500796 0.00102065 -0.00004968 1.00500796 0.00093730 -0.00005192 1.00500796 0.00086719 -0.00005444 1.00500796 0.00082505 -0.00005816 1.00500796 0.00078717 -0.00005846 1.00500796 0.00078084 -0.00006331 1.00415789 0.00077605 -0.00005429 1.00415789 0.00076044 -0.00005595 1.00415789 0.00075003 -0.00005696 1.00415789 0.00073598 -0.00005714 1.00415789 0.00074106 -0.00005547 1.00415789 0.00074040 -0.00005409 1.00415789 0.00070890 -0.00004152 1.00415789 0.00068911 -0.00000885 1.00480893 0.00141344 -0.00004870 1.00480893 0.00103577 -0.00005013 1.00480893 0.00094328 -0.00005194 1.00480893 0.00086294 -0.00005430 1.00480893 0.00080963 -0.00005777 1.00480893 0.00077141 -0.00005649 1.00498787 0.00082499 -0.00005721 1.00498787 0.00082220 -0.00005779 1.00498787 0.00082129 -0.00005723 1.00498787 0.00081258 -0.00005781 1.00498787 0.00080656 -0.00005577 1.00498787 0.00080747 -0.00005420 1.00498787 0.00079819 -0.00005307 1.00562271 0.00101610 -0.00005108 1.00562271 0.00094274 -0.00005328 1.00562271 0.00089007 -0.00005520 1.00562271 0.00086386 -0.00005770 1.00562271 0.00083073 -0.00005789
1.07000000 1.00453029 0.00076133 -0.00005230 1.00453029 0.00073030 -0.00005271 1.00453029 0.00072306 -0.00005410 1.00453029 0.00072240 -0.00005306 1.00453029 0.00071259 -0.00005003 1.00453029 0.00073605 -0.00004739 1.00453029 0.00073806 -0.00004841 1.00453029 0.00069951 0.00000786 1.00526143 0.00136287 -0.00004673 1.00526143 0.00098556 -0.00004764 1.00526143 0.00089710 -0.00004943 1.00526143 0.00082160 -0.00005180 1.00526143 0.00076908 -0.00005447 1.00526143 0.00074406 -0.00005301 1.00526143 0.00073811 -0.00006992 1.00518065 0.00075243 -0.00005517 1.00518065 0.00072425 -0.00005528 1.00518065 0.00071877 -0.00005699 1.00518065 0.00071428 -0.00005843 1.00518065 0.00070237 -0.00005674 1.00518065 0.00071093 -0.00005936 1.00518065 0.00068038 -0.00005942 1.00518065 0.00069501 -0.00003970 1.00576764 0.00136690 -0.00004721 1.00576764 0.00098063 -0.00004834 1.00576764 0.00089237 -0.00005037 1.00576764 0.00081831 -0.00005289 1.00576764 0.00076573 -0.00005580 1.00576764 0.00072762 -0.00005754 1.00576764 0.00072218 -0.00006158 1.00496879 0.00073016 -0.00005317 1.00496879 0.00070792 -0.00005357 1.00496879 0.00069698 -0.00005561 1.00496879 0.00069375 -0.00005565 1.00496879 0.00068236 -0.00005636 1.00496879 0.00068836 -0.00005628 1.00496879 0.00064757 -0.00005147 1.00496879 0.00063706 -0.00005183 1.00554013 0.00137507 -0.00004737 1.00554013 0.00099472 -0.00004865 1.00554013 0.00089929 -0.00005021 1.00554013 0.00081680 -0.00005240 1.00554013 0.00075488 -0.00005478 1.00554013 0.00071425 -0.00005642 1.00585218 0.00077429 -0.00005687 1.00585218 0.00075960 -0.00005649 1.00585218 0.00076763 -0.00005731 1.00585218 0.00076621 -0.00005715 1.00585218 0.00074645 -0.00005634 1.00585218 0.00075885 -0.00005900 1.00585218 0.00074103 -0.00005984 1.00642700 0.00097597 -0.00004981 1.00642700 0.00089519 -0.00005202 1.00642700 0.00083947 -0.00005405 1.00642700 0.00080403 -0.00005566 1.00642700 0.00077329 -0.00005824
1.08000000 1.00523534 0.00071161 -0.00005105 1.00523534 0.00068334 -0.00005137 1.00523534 0.00067480 -0.00005326 1.00523534 0.00067010 -0.00005226 1.00523534 0.00064718 -0.00005080 1.00523534 0.00067194 -0.00004629 1.00523534 0.00068796 -0.00002814 1.00523534 0.00074597 -0.00003065 1.00583040 0.00132409 -0.00004529 1.00583040 0.00094602 -0.00004602 1.00583040 0.00085861 -0.00004758 1.00583040 0.00077740 -0.00004933 1.00583040 0.00071801 -0.00005085 1.00583040 0.00069249 -0.00004996 1.00583040 0.00069752 -0.00003792 1.00591239 0.00069890 -0.00005352 1.00591239 0.00067193 -0.00005429 1.00591239 0.00067220 -0.00005596 1.00591239 0.00065911 -0.00005678 1.00591239 0.00063767 -0.00005794 1.00591239 0.00064429 -0.00006165 1.00591239 0.00061309 -0.00004788 1.00591239 0.00069520 -0.00008434 1.00642980 0.00132771 -0.00004583 1.00642980 0.00094142 -0.00004684 1.00642980 0.00085185 -0.00004890 1.00642980 0.00077096 -0.00005113 1.00642980 0.00070762 -0.00005365 1.00642980 0.00067812 -0.00005507 1.00642980 0.00066707 -0.00005842 1.00557976 0.00068055 -0.00005097 1.00557976 0.00066131 -0.00005154 1.00557976 0.00065498 -0.00005313 1.00557976 0.00063750 -0.00005364 1.00557976 0.00061914 -0.00005465 1.00557976 0.00063288 -0.00005220 1.00557976 0.00061474 -0.00003253 1.00557976 0.00065563 -0.00007099 1.00609594 0.00133803 -0.00004598 1.00609594 0.00095389 -0.00004694 1.00609594 0.00085775 -0.00004831 1.00609594 0.00076955 -0.00004998 1.00609594 0.00070534 -0.00005111 1.00609594 0.00066448 -0.00005116 1.00661470 0.00071380 -0.00005613 1.00661470 0.00070385 -0.00005599 1.00661470 0.00071868 -0.00005661 1.00661470 0.00071072 -0.00005586 1.00661470 0.00067743 -0.00005893 1.00661470 0.00069744 -0.00006165 1.00661470 0.00069145 -0.00004647 1.00713890 0.00093661 -0.00004838 1.00713890 0.00085190 -0.00005087 1.00713890 0.00078897 -0.00005280 1.00713890 0.00074379 -0.00005459 1.00713890 0.00072609 -0.00005513
1.09000000 1.00603337 0.00065967 -0.00004972 1.00603337 0.00063354 -0.00004938 1.00603337 0.00062165 -0.00005096 1.00603337 0.00060509 -0.00005237 1.00603337 0.00060563 -0.00005261 1.00603337 0.00061017 -0.00004891 1.00603337 0.00062813 -0.00004224 1.00603337 0.00067291 -0.00009699 1.00653288 0.00128553 -0.00004396 1.00653288 0.00090729 -0.00004469 1.00653288 0.00081983 -0.00004627 1.00653288 0.00073471 -0.00004761 1.00653288 0.00067385 -0.00004976 1.00653288 0.00064033 -0.00005000 1.00653288 0.00063787 -0.00002552 1.00655077 0.00064865 -0.00005166 1.00655077 0.00062018 -0.00005181 1.00655077 0.00061639 -0.00005266 1.00655077 0.00059598 -0.00005420 1.00655077 0.00058398 -0.00005690 1.00655077 0.00059055 -0.00005401 1.00655077 0.00056014 -0.00005532 1.00655077 0.00062227 -0.00013351 1.00707142 0.00128876 -0.00004444 1.00707142 0.00090289 -0.00004537 1.00707142 0.00081191 -0.00004740 1.00707142 0.00072667 -0.00004952 1.00707142 0.00066103 -0.00005258 1.00707142 0.00062265 -0.00005407 1.00707142 0.00060966 -0.00005286 1.00621816 0.00063041 -0.00004882 1.00621816 0.00061427 -0.00004914 1.00621816 0.00059877 -0.00005000 1.00621816 0.00057916 -0.00005097 1.00621816 0.00056985 -0.00005381 1.00621816 0.00056319 -0.00004637 1.00621816 0.00055847 -0.00004205 1.00621816 0.00058053 -0.00007976 1.00673216 0.00130039 -0.00004463 1.00673216 0.00091359 -0.00004542 1.00673216 0.00081718 -0.00004676 1.00673216 0.00072457 -0.00004813 1.00673216 0.00065737 -0.00005030 1.00673216 0.00061023 -0.00005075 1.00726963 0.00066151 -0.00005438 1.00726963 0.00064741 -0.00005400 1.00726963 0.00065352 -0.00005422 1.00726963 0.00064473 -0.00005386 1.00726963 0.00063784 -0.00005630 1.00726963 0.00063927 -0.00005393 1.00726963 0.00063556 -0.00004706 1.00784676 0.00089868 -0.00004697 1.00784676 0.00080969 -0.00004975 1.00784676 0.00074094 -0.00005169 1.00784676 0.00069355 -0.00005430 1.00784676 0.00068037 -0.00005408
1.10000000 1.00662275 0.00061653 -0.00004758 1.00662275 0.00059004 -0.00004811 1.00662275 0.00058433 -0.00004952 1.00662275 0.00055043 -0.00005023 1.00662275 0.00056741 -0.00004948 1.00662275 0.00057556 -0.00005192 1.00662275 0.00057183 -0.00004518 1.00662275 0.00059962 -0.00008318 1.00711237 0.00124962 -0.00004266 1.00711237 0.00087091 -0.00004327 1.00711237 0.00078146 -0.00004457 1.00711237 0.00069166 -0.00004590 1.00711237 0.00062305 -0.00004815 1.00711237 0.00059400 -0.00004740 1.00711237 0.00057325 -0.00001954 1.00705087 0.00060515 -0.00004928 1.00705087 0.00057539 -0.00004950 1.00705087 0.00057071 -0.00005072 1.00705087 0.00055036 -0.00005076 1.00705087 0.00054550 -0.00005323 1.00705087 0.00053930 -0.00005014 1.00705087 0.00052391 -0.00004394 1.00705087 0.00051416 -0.00006850 1.00763812 0.00125270 -0.00004313 1.00763812 0.00086619 -0.00004393 1.00763812 0.00077220 -0.00004578 1.00763812 0.00068440 -0.00004772 1.00763812 0.00061399 -0.00004994 1.00763812 0.00057384 -0.00005221 1.00763812 0.00054428 -0.00004543 1.00669374 0.00058955 -0.00004644 1.00669374 0.00056526 -0.00004657 1.00669374 0.00056034 -0.00004680 1.00669374 0.00053777 -0.00004772 1.00669374 0.00053486 -0.00004684 1.00669374 0.00051573 -0.00004378 1.00669374 0.00051922 -0.00003450 1.00669374 0.00050764 -0.00001373 1.00727212 0.00126464 -0.00004332 1.00727212 0.00087630 -0.00004386 1.00727212 0.00077652 -0.00004498 1.00727212 0.00068212 -0.00004611 1.00727212 0.00060377 -0.00004814 1.00727212 0.00055632 -0.00004845 1.00779168 0.00061002 -0.00005261 1.00779168 0.00059404 -0.00005238 1.00779168 0.00060195 -0.00005241 1.00779168 0.00059664 -0.00005095 1.00779168 0.00059717 -0.00005184 1.00779168 0.00059108 -0.00005136 1.00779168 0.00056731 -0.00003705 1.00843703 0.00086286 -0.00004552 1.00843703 0.00076884 -0.00004819 1.00843703 0.00069539 -0.00005023 1.00843703 0.00064253 -0.00005206 1.00843703 0.00062811 -0.00005032
1.11000000 1.00718586 0.00057011 -0.00004561 1.00718586 0.00054114 -0.00004556 1.00718586 0.00054297 -0.00004761 1.00718586 0.00050173 -0.00004858 1.00718586 0.00051309 -0.00004910 1.00718586 0.00050653 -0.00004950 1.00718586 0.00055555 -0.00006161 1.00718586 0.00055893 -0.00005983 1.00773561 0.00121408 -0.00004143 1.00773561 0.00083678 -0.00004206 1.00773561 0.00074447 -0.00004323 1.00773561 0.00064625 -0.00004498 1.00773561 0.00056754 -0.00004741 1.00773561 0.00054574 -0.00005052 1.00773561 0.00055014 -0.00005788 1.00757060 0.00055668 -0.00004688 1.00757060 0.00052340 -0.00004680 1.00757060 0.00052517 -0.00004838 1.00757060 0.00049450 -0.00004813 1.00757060 0.00049712 -0.00005001 1.00757060 0.00046441 -0.00004633 1.00757060 0.00048925 -0.00005757 1.00757060 0.00046355 -0.00004019 1.00814090 0.00121704 -0.00004181 1.00814090 0.00083239 -0.00004247 1.00814090 0.00073414 -0.00004402 1.00814090 0.00064372 -0.00004573 1.00814090 0.00056232 -0.00004712 1.00814090 0.00052065 -0.00004859 1.00814090 0.00051471 -0.00004739 1.00722972 0.00054142 -0.00004445 1.00722972 0.00051781 -0.00004369 1.00722972 0.00051842 -0.00004478 1.00722972 0.00048901 -0.00004537 1.00722972 0.00047536 -0.00004664 1.00722972 0.00044590 -0.00004170 1.00722972 0.00049480 -0.00005096 1.00722972 0.00049084 -0.00002408 1.00777683 0.00123008 -0.00004203 1.00777683 0.00084102 -0.00004238 1.00777683 0.00073805 -0.00004323 1.00777683 0.00064140 -0.00004411 1.00777683 0.00055412 -0.00004526 1.00777683 0.00051166 -0.00004603 1.00835321 0.00055524 -0.00005072 1.00835321 0.00053673 -0.00005020 1.00835321 0.00055086 -0.00005073 1.00835321 0.00053928 -0.00004939 1.00835321 0.00054431 -0.00005006 1.00835321 0.00051003 -0.00004927 1.00835321 0.00053219 -0.00005081 1.00898559 0.00082872 -0.00004409 1.00898559 0.00072906 -0.00004663 1.00898559 0.00065144 -0.00004862 1.00898559 0.00058840 -0.00004971 1.00898559 0.00056947 -0.00004817
1.12000000 1.00765669 0.00052354 -0.00004323 1.00765669 0.00050183 -0.00004349 1.00765669 0.00049960 -0.00004420 1.00765669 0.00046682 -0.00004496 1.00765669 0.00046173 -0.00004634 1.00765669 0.00046858 -0.00004377 1.00765669 0.00049512 -0.00005632 1.00765669 0.00048801 -0.00002629 1.00835453 0.00117837 -0.00004020 1.00835453 0.00080282 -0.00004082 1.00835453 0.00070459 -0.00004195 1.00835453 0.00060873 -0.00004370 1.00835453 0.00052937 -0.00004699 1.00835453 0.00048837 -0.00005546 1.00835453 0.00048412 -0.00007391 1.00792785 0.00051020 -0.00004383 1.00792785 0.00048629 -0.00004402 1.00792785 0.00047857 -0.00004441 1.00792785 0.00045735 -0.00004345 1.00792785 0.00045345 -0.00004487 1.00792785 0.00042000 -0.00004024 1.00792785 0.00047176 -0.00004538 1.00792785 0.00040458 -0.00001262 1.00868240 0.00118106 -0.00004052 1.00868240 0.00079785 -0.00004110 1.00868240 0.00069721 -0.00004247 1.00868240 0.00060421 -0.00004424 1.00868240 0.00052215 -0.00004583 1.00868240 0.00047315 -0.00004897 1.00868240 0.00045625 -0.00005102 1.00768880 0.00049480 -0.00004206 1.00768880 0.00048060 -0.00004171 1.00768880 0.00047493 -0.00004197 1.00768880 0.00045004 -0.00004209 1.00768880 0.00043253 -0.00004280 1.00768880 0.00040843 -0.00003801 1.00768880 0.00046083 -0.00004385 1.00768880 0.00043866 -0.00004205 1.00841131 0.00119518 -0.00004084 1.00841131 0.00080551 -0.00004108 1.00841131 0.00070038 -0.00004185 1.00841131 0.00060239 -0.00004305 1.00841131 0.00051483 -0.00004462 1.00841131 0.00046131 -0.00005123 1.00885610 0.00050672 -0.00004863 1.00885610 0.00049417 -0.00004880 1.00885610 0.00049980 -0.00004851 1.00885610 0.00049388 -0.00004741 1.00885610 0.00049785 -0.00004844 1.00885610 0.00047692 -0.00004290 1.00885610 0.00049597 -0.00004729 1.00956421 0.00079499 -0.00004273 1.00956421 0.00069129 -0.00004514 1.00956421 0.00060775 -0.00004754 1.00956421 0.00054524 -0.00004872 1.00956421 0.00051745 -0.00004926
1.13000000 1.00810471 0.00048594 -0.00004071 1.00810471 0.00046145 -0.00004120 1.00810471 0.00044823 -0.00004161 1.00810471 0.00042779 -0.00004239 1.00810471 0.00041428 -0.00004569 1.00810471 0.00042644 -0.00004137 1.00810471 0.00044016 -0.00005086 1.00810471 0.00042302 -0.00002444 1.00880270 0.00114620 -0.00003900 1.00880270 0.00077052 -0.00003943 1.00880270 0.00066953 -0.00004050 1.00880270 0.00057626 -0.00004187 1.00880270 0.00049050 -0.00004412 1.00880270 0.00043012 -0.00005015 1.00880270 0.00044655 -0.00006968 1.00838368 0.00047066 -0.00004171 1.00838368 0.00044479 -0.00004207 1.00838368 0.00042995 -0.00004200 1.00838368 0.00041262 -0.00004179 1.00838368 0.00040242 -0.00004108 1.00838368 0.00038224 -0.00003718 1.00838368 0.00041062 -0.00004091 1.00838368 0.00038904 -0.00002392 1.00908278 0.00114870 -0.00003928 1.00908278 0.00076534 -0.00003962 1.00908278 0.00066240 -0.00004077 1.00908278 0.00056755 -0.00004233 1.00908278 0.00048154 -0.00004356 1.00908278 0.00042197 -0.00004577 1.00908278 0.00041088 -0.00004612 1.00816817 0.00045958 -0.00003992 1.00816817 0.00043754 -0.00003973 1.00816817 0.00042803 -0.00003973 1.00816817 0.00040955 -0.00004005 1.00816817 0.00039248 -0.00003955 1.00816817 0.00038368 -0.00003716 1.00816817 0.00039775 -0.00004380 1.00816817 0.00039955 -0.00006471 1.00879003 0.00116350 -0.00003961 1.00879003 0.00077225 -0.00003952 1.00879003 0.00066564 -0.00004013 1.00879003 0.00056827 -0.00004097 1.00879003 0.00047852 -0.00004172 1.00879003 0.00041431 -0.00004423 1.00938442 0.00046340 -0.00004702 1.00938442 0.00044474 -0.00004766 1.00938442 0.00044037 -0.00004746 1.00938442 0.00044127 -0.00004696 1.00938442 0.00045274 -0.00004595 1.00938442 0.00042924 -0.00004134 1.00938442 0.00043700 -0.00004974 1.00999970 0.00076289 -0.00004124 1.00999970 0.00065665 -0.00004350 1.00999970 0.00056662 -0.00004591 1.00999970 0.00050127 -0.00004705 1.00999970 0.00046284 -0.00004650
1.14000000 1.00859469 0.00044771 -0.00003944 1.00859469 0.00042747 -0.00003952 1.00859469 0.00040594 -0.00003961 1.00859469 0.00039823 -0.00004009 1.00859469 0.00037498 -0.00004378 1.00859469 0.00038741 -0.00004780 1.00859469 0.00041031 -0.00005955 1.00859469 0.00037954 -0.00004427 1.00911987 0.00111560 -0.00003779 1.00911987 0.00073819 -0.00003792 1.00911987 0.00063262 -0.00003850 1.00911987 0.00054386 -0.00003966 1.00911987 0.00045306 -0.00004056 1.00911987 0.00039198 -0.00004438 1.00911987 0.00039395 -0.00004998 1.00880185 0.00043586 -0.00003983 1.00880185 0.00041068 -0.00003994 1.00880185 0.00038905 -0.00003996 1.00880185 0.00037170 -0.00003894 1.00880185 0.00035627 -0.00003776 1.00880185 0.00035615 -0.00004143 1.00880185 0.00035760 -0.00004254 1.00880185 0.00032776 -0.00003878 1.00945601 0.00111781 -0.00003810 1.00945601 0.00073367 -0.00003815 1.00945601 0.00062639 -0.00003890 1.00945601 0.00053335 -0.00004050 1.00945601 0.00044304 -0.00004147 1.00945601 0.00037661 -0.00004266 1.00945601 0.00036424 -0.00004218 1.00855736 0.00042480 -0.00003771 1.00855736 0.00039815 -0.00003769 1.00855736 0.00039162 -0.00003738 1.00855736 0.00036633 -0.00003589 1.00855736 0.00035082 -0.00003558 1.00855736 0.00034687 -0.00004191 1.00855736 0.00035351 -0.00004737 1.00855736 0.00035605 -0.00005240 1.00916017 0.00113320 -0.00003844 1.00916017 0.00073984 -0.00003801 1.00916017 0.00062802 -0.00003828 1.00916017 0.00053344 -0.00003904 1.00916017 0.00044134 -0.00003958 1.00916017 0.00037997 -0.00003877 1.00985934 0.00042667 -0.00004544 1.00985934 0.00040138 -0.00004615 1.00985934 0.00039637 -0.00004595 1.00985934 0.00039420 -0.00004524 1.00985934 0.00039306 -0.00004434 1.00985934 0.00039340 -0.00004710 1.00985934 0.00038067 -0.00005789 1.01041047 0.00073161 -0.00003978 1.01041047 0.00062073 -0.00004164 1.01041047 0.00052880 -0.00004450 1.01041047 0.00045684 -0.00004561 1.01041047 0.00040919 -0.00004544
1.15000000 1.00896888 0.00040794 -0.00003760 1.00896888 0.00039481 -0.00003779 1.00896888 0.00037196 -0.00003741 1.00896888 0.00036252 -0.00003756 1.00896888 0.00033373 -0.00003932 1.00896888 0.00035724 -0.00005009 1.00896888 0.00037511 -0.00005055 1.00896888 0.00033842 -0.00005949 1.00945241 0.00108425 -0.00003660 1.00945241 0.00070797 -0.00003642 1.00945241 0.00060015 -0.00003682 1.00945241 0.00050780 -0.00003734 1.00945241 0.00042576 -0.00003842 1.00945241 0.00037428 -0.00004150 1.00945241 0.00033739 -0.00003791 1.00909914 0.00039865 -0.00003741 1.00909914 0.00037409 -0.00003756 1.00909914 0.00035287 -0.00003698 1.00909914 0.00034100 -0.00003650 1.00909914 0.00031304 -0.00003319 1.00909914 0.00032974 -0.00003717 1.00909914 0.00031699 -0.00003563 1.00909914 0.00035673 -0.00002921 1.00983794 0.00108637 -0.00003691 1.00983794 0.00070286 -0.00003672 1.00983794 0.00059392 -0.00003737 1.00983794 0.00049567 -0.00003841 1.00983794 0.00040752 -0.00003982 1.00983794 0.00034101 -0.00004246 1.00983794 0.00032761 -0.00004461 1.00884869 0.00038754 -0.00003494 1.00884869 0.00036819 -0.00003540 1.00884869 0.00035692 -0.00003447 1.00884869 0.00033801 -0.00003279 1.00884869 0.00031361 -0.00003062 1.00884869 0.00031768 -0.00003625 1.00884869 0.00033225 -0.00003808 1.00884869 0.00034285 -0.00003040 1.00947056 0.00110223 -0.00003723 1.00947056 0.00070876 -0.00003645 1.00947056 0.00059593 -0.00003657 1.00947056 0.00049629 -0.00003666 1.00947056 0.00040836 -0.00003731 1.00947056 0.00035443 -0.00003626 1.01020161 0.00038710 -0.00004290 1.01020161 0.00036354 -0.00004402 1.01020161 0.00035219 -0.00004404 1.01020161 0.00035588 -0.00004395 1.01020161 0.00034452 -0.00004106 1.01020161 0.00035881 -0.00004524 1.01020161 0.00036337 -0.00004682 1.01089542 0.00070122 -0.00003849 1.01089542 0.00058928 -0.00004026 1.01089542 0.00048816 -0.00004296 1.01089542 0.00041649 -0.00004528 1.01089542 0.00036579 -0.00004870
1.16000000 1.00925354 0.00037249 -0.00003549 1.00925354 0.00035870 -0.00003474 1.00925354 0.00033998 -0.00003468 1.00925354 0.00032066 -0.00003475 1.00925354 0.00030587 -0.00003651 1.00925354 0.00030705 -0.00004459 1.00925354 0.00031558 -0.00003652 1.00925354 0.00030468 -0.00006846 1.00979164 0.00105408 -0.00003546 1.00979164 0.00067710 -0.00003494 1.00979164 0.00056800 -0.00003522 1.00979164 0.00047589 -0.00003546 1.00979164 0.00039124 -0.00003663 1.00979164 0.00033532 -0.00003799 1.00979164 0.00026936 -0.00004104 1.00944558 0.00036375 -0.00003534 1.00944558 0.00033978 -0.00003489 1.00944558 0.00031596 -0.00003466 1.00944558 0.00029679 -0.00003399 1.00944558 0.00027941 -0.00003228 1.00944558 0.00029139 -0.00003468 1.00944558 0.00027910 -0.00003245 1.00944558 0.00030644 -0.00004865 1.01011231 0.00105609 -0.00003572 1.01011231 0.00067223 -0.00003518 1.01011231 0.00056242 -0.00003555 1.01011231 0.00046111 -0.00003624 1.01011231 0.00037038 -0.00003677 1.01011231 0.00030325 -0.00003809 1.01011231 0.00028145 -0.00004000 1.00912905 0.00035270 -0.00003280 1.00912905 0.00033766 -0.00003247 1.00912905 0.00032086 -0.00003229 1.00912905 0.00029757 -0.00002966 1.00912905 0.00028789 -0.00002878 1.00912905 0.00028495 -0.00003074 1.00912905 0.00029736 -0.00003082 1.00912905 0.00027040 -0.00004078 1.00972541 0.00107256 -0.00003605 1.00972541 0.00067793 -0.00003483 1.00972541 0.00056404 -0.00003476 1.00972541 0.00046305 -0.00003458 1.00972541 0.00037213 -0.00003436 1.00972541 0.00030973 -0.00003477 1.01049591 0.00035250 -0.00004063 1.01049591 0.00032399 -0.00004127 1.01049591 0.00030841 -0.00004209 1.01049591 0.00030345 -0.00004152 1.01049591 0.00030420 -0.00003903 1.01049591 0.00031565 -0.00003898 1.01049591 0.00032377 -0.00003812 1.01127505 0.00067064 -0.00003704 1.01127505 0.00055778 -0.00003864 1.01127505 0.00045265 -0.00004130 1.01127505 0.00037424 -0.00004360 1.01127505 0.00032306 -0.00004846
1.17000000 1.00948958 0.00033354 -0.00003288 1.00948958 0.00031860 -0.00003231 1.00948958 0.00030963 -0.00003236 1.00948958 0.00030035 -0.00003269 1.00948958 0.00028912 -0.00003204 1.00948958 0.00028763 -0.00004002 1.00948958 0.00022849 -0.00002853 1.00948958 0.00020539 -0.00002168 1.01010580 0.00102404 -0.00003432 1.01010580 0.00064842 -0.00003354 1.01010580 0.00053822 -0.00003364 1.01010580 0.00044268 -0.00003372 1.01010580 0.00035073 -0.00003562 1.01010580 0.00028665 -0.00004080 1.01010580 0.00024274 -0.00004259 1.00961590 0.00032684 -0.00003254 1.00961590 0.00030286 -0.00003175 1.00961590 0.00028903 -0.00003161 1.00961590 0.00026330 -0.00003015 1.00961590 0.00025537 -0.00002863 1.00961590 0.00025786 -0.00002623 1.00961590 0.00022889 -0.00002109 1.00961590 0.00022984 -0.00000806 1.01038095 0.00102620 -0.00003456 1.01038095 0.00064382 -0.00003375 1.01038095 0.00053192 -0.00003387 1.01038095 0.00042920 -0.00003423 1.01038095 0.00033733 -0.00003449 1.01038095 0.00027317 -0.00003545 1.01038095 0.00025047 -0.00003732 1.00937485 0.00031463 -0.00003061 1.00937485 0.00030631 -0.00002992 1.00937485 0.00028665 -0.00002980 1.00937485 0.00026728 -0.00002699 1.00937485 0.00026767 -0.00002662 1.00937485 0.00026576 -0.00002764 1.00937485 0.00023964 -0.00002665 1.00937485 0.00019673 -0.00000881 1.00996224 0.00104309 -0.00003489 1.00996224 0.00064913 -0.00003332 1.00996224 0.00053316 -0.00003297 1.00996224 0.00043195 -0.00003249 1.00996224 0.00034074 -0.00003154 1.00996224 0.00027047 -0.00003301 1.01070760 0.00031497 -0.00003777 1.01070760 0.00028736 -0.00003843 1.01070760 0.00027395 -0.00003948 1.01070760 0.00026500 -0.00003848 1.01070760 0.00026701 -0.00003632 1.01070760 0.00027717 -0.00003505 1.01070760 0.00026593 -0.00003163 1.01157763 0.00064228 -0.00003562 1.01157763 0.00052779 -0.00003694 1.01157763 0.00041877 -0.00003953 1.01157763 0.00033822 -0.00004208 1.01157763 0.00028345 -0.00004691
1.18000000 1.00971726 0.00030607 -0.00003073 1.00971726 0.00028764 -0.00003013 1.00971726 0.00028115 -0.00002947 1.00971726 0.00025804 -0.00002859 1.00971726 0.00027193 -0.00003148 1.00971726 0.00025057 -0.00003308 1.00971726 0.00020450 -0.00003066 1.00971726 0.00021618 -0.00000000 1.01031665 0.00099581 -0.00003320 1.01031665 0.00062086 -0.00003206 1.01031665 0.00050850 -0.00003187 1.01031665 0.00041018 -0.00003178 1.01031665 0.00032089 -0.00003266 1.01031665 0.00024286 -0.00003786 1.01031665 0.00022928 -0.00003155 1.00998993 0.00029668 -0.00003091 1.00998993 0.00027325 -0.00003047 1.00998993 0.00025131 -0.00003005 1.00998993 0.00022011 -0.00002772 1.00998993 0.00023695 -0.00002971 1.00998993 0.00022379 -0.00002804 1.00998993 0.00021883 -0.00003207 1.00998993 0.00022620 -0.00005847 1.01059988 0.00099787 -0.00003343 1.01059988 0.00061584 -0.00003227 1.01059988 0.00050274 -0.00003219 1.01059988 0.00039854 -0.00003214 1.01059988 0.00030613 -0.00003209 1.01059988 0.00023662 -0.00003240 1.01059988 0.00021009 -0.00003647 1.00967296 0.00028390 -0.00002876 1.00967296 0.00027831 -0.00002801 1.00967296 0.00025252 -0.00002738 1.00967296 0.00023314 -0.00002420 1.00967296 0.00024420 -0.00002685 1.00967296 0.00024629 -0.00002483 1.00967296 0.00021919 -0.00002968 1.00967296 0.00022540 -0.00002487 1.01023705 0.00101464 -0.00003379 1.01023705 0.00062063 -0.00003191 1.01023705 0.00050276 -0.00003136 1.01023705 0.00040165 -0.00003070 1.01023705 0.00031056 -0.00002973 1.01023705 0.00024455 -0.00003122 1.01105315 0.00028391 -0.00003581 1.01105315 0.00025615 -0.00003659 1.01105315 0.00023301 -0.00003787 1.01105315 0.00021415 -0.00003657 1.01105315 0.00023461 -0.00003805 1.01105315 0.00023438 -0.00003585 1.01105315 0.00023483 -0.00003951 1.01178993 0.00061477 -0.00003412 1.01178993 0.00049879 -0.00003513 1.01178993 0.00038678 -0.00003726 1.01178993 0.00029949 -0.00003968 1.01178993 0.00024438 -0.00004445
1.19000000 1.00995533 0.00027849 -0.00002898 1.00995533 0.00025253 -0.00002823 1.00995533 0.00023799 -0.00002656 1.00995533 0.00023281 -0.00002604 1.00995533 0.00024525 -0.00002868 1.00995533 0.00021077 -0.00002708 1.00995533 0.00017982 -0.00003454 1.00995533 0.00022704 0.00000333 1.01041445 0.00097003 -0.00003211 1.01041445 0.00059490 -0.00003055 1.01041445 0.00047884 -0.00003000 1.01041445 0.00037901 -0.00002940 1.01041445 0.00029459 -0.00002903 1.01041445 0.00020965 -0.00002698 1.01041445 0.00022246 -0.00001293 1.01018227 0.00026525 -0.00002871 1.01018227 0.00024120 -0.00002809 1.01018227 0.00022073 -0.00002694 1.01018227 0.00019678 -0.00002542 1.01018227 0.00021066 -0.00002821 1.01018227 0.00019478 -0.00002529 1.01018227 0.00020758 -0.00003014 1.01018227 0.00020204 -0.00002483 1.01079472 0.00097139 -0.00003238 1.01079472 0.00058977 -0.00003091 1.01079472 0.00047470 -0.00003055 1.01079472 0.00036771 -0.00003001 1.01079472 0.00027477 -0.00002952 1.01079472 0.00020356 -0.00002893 1.01079472 0.00017380 -0.00003111 1.00985413 0.00025539 -0.00002674 1.00985413 0.00024644 -0.00002585 1.00985413 0.00022189 -0.00002389 1.00985413 0.00020687 -0.00002236 1.00985413 0.00021817 -0.00002295 1.00985413 0.00022542 -0.00002197 1.00985413 0.00020806 -0.00002344 1.00985413 0.00023105 -0.00000882 1.01038525 0.00098825 -0.00003271 1.01038525 0.00059312 -0.00003045 1.01038525 0.00047445 -0.00002960 1.01038525 0.00036991 -0.00002837 1.01038525 0.00028375 -0.00002687 1.01038525 0.00021128 -0.00002337 1.01122618 0.00025190 -0.00003336 1.01122618 0.00022389 -0.00003413 1.01122618 0.00019787 -0.00003469 1.01122618 0.00017748 -0.00003420 1.01122618 0.00019400 -0.00003543 1.01122618 0.00020295 -0.00003227 1.01122618 0.00021226 -0.00003106 1.01197943 0.00058895 -0.00003270 1.01197943 0.00047102 -0.00003336 1.01197943 0.00035527 -0.00003497 1.01197943 0.00026196 -0.00003733 1.01197943 0.00020865 -0.00004008
1.20000000 1.01007346 0.00024621 -0.00002608 1.01007346 0.00022988 -0.00002563 1.01007346 0.00021216 -0.00002427 1.01007346 0.00020039 -0.00002276 1.01007346 0.00021289 -0.00002379 1.01007346 0.00018753 -0.00001959 1.01007346 0.00015414 -0.00001747 1.01007346 0.00020093 0.00000047 1.01055925 0.00094410 -0.00003107 1.01055925 0.00056822 -0.00002913 1.01055925 0.00045239 -0.00002840 1.01055925 0.00034955 -0.00002730 1.01055925 0.00026975 -0.00002610 1.01055925 0.00018407 -0.00002034 1.01055925 0.00016774 -0.00000863 1.01030046 0.00023302 -0.00002587 1.01030046 0.00021410 -0.00002548 1.01030046 0.00018931 -0.00002383 1.01030046 0.00017077 -0.00002225 1.01030046 0.00017337 -0.00002232 1.01030046 0.00017266 -0.00002086 1.01030046 0.00018348 -0.00001819 1.01030046 0.00019139 -0.00003173 1.01090227 0.00094520 -0.00003130 1.01090227 0.00056347 -0.00002941 1.01090227 0.00044807 -0.00002880 1.01090227 0.00033793 -0.00002764 1.01090227 0.00024789 -0.00002679 1.01090227 0.00017706 -0.00002485 1.01090227 0.00015771 -0.00001913 1.00997180 0.00022598 -0.00002406 1.00997180 0.00021791 -0.00002360 1.00997180 0.00019418 -0.00002061 1.00997180 0.00018153 -0.00002004 1.00997180 0.00019051 -0.00001804 1.00997180 0.00019936 -0.00001656 1.00997180 0.00017212 -0.00000967 1.00997180 0.00017241 -0.00000907 1.01059153 0.00096218 -0.00003169 1.01059153 0.00056604 -0.00002909 1.01059153 0.00044777 -0.00002807 1.01059153 0.00033882 -0.00002649 1.01059153 0.00025729 -0.00002494 1.01059153 0.00018585 -0.00002095 1.01129559 0.00021822 -0.00003029 1.01129559 0.00019756 -0.00003096 1.01129559 0.00016516 -0.00003098 1.01129559 0.00014382 -0.00003055 1.01129559 0.00015472 -0.00003035 1.01129559 0.00016996 -0.00002885 1.01129559 0.00016175 -0.00001755 1.01208654 0.00056260 -0.00003117 1.01208654 0.00044423 -0.00003152 1.01208654 0.00032528 -0.00003245 1.01208654 0.00022871 -0.00003485 1.01208654 0.00016890 -0.00003651
1.21000000 1.01034202 0.00021831 -0.00002438 1.01034202 0.00020183 -0.00002405 1.01034202 0.00018880 -0.00002349 1.01034202 0.00018952 -0.00002181 1.01034202 0.00019121 -0.00002307 1.01034202 0.00016701 -0.00002101 1.01034202 0.00014613 -0.00001869 1.01034202 0.00012403 -0.00004183 1.01074880 0.00091843 -0.00003007 1.01074880 0.00054253 -0.00002788 1.01074880 0.00042665 -0.00002684 1.01074880 0.00032533 -0.00002578 1.01074880 0.00023824 -0.00002346 1.01074880 0.00016777 -0.00001793 1.01074880 0.00011424 -0.00002020 1.01038970 0.00020649 -0.00002349 1.01038970 0.00018859 -0.00002284 1.01038970 0.00016205 -0.00002103 1.01038970 0.00015384 -0.00001978 1.01038970 0.00014788 -0.00001873 1.01038970 0.00015807 -0.00001744 1.01038970 0.00016728 -0.00001426 1.01038970 0.00012154 0.00001476 1.01104523 0.00091922 -0.00003026 1.01104523 0.00053769 -0.00002802 1.01104523 0.00042263 -0.00002720 1.01104523 0.00031326 -0.00002595 1.01104523 0.00022054 -0.00002450 1.01104523 0.00015270 -0.00002272 1.01104523 0.00012788 -0.00001783 1.01017801 0.00020311 -0.00002243 1.01017801 0.00018805 -0.00002169 1.01017801 0.00016881 -0.00001897 1.01017801 0.00016979 -0.00001878 1.01017801 0.00017323 -0.00001657 1.01017801 0.00017626 -0.00001716 1.01017801 0.00016278 -0.00000611 1.01017801 0.00012650 -0.00000381 1.01086131 0.00093663 -0.00003073 1.01086131 0.00053962 -0.00002789 1.01086131 0.00042227 -0.00002672 1.01086131 0.00031463 -0.00002529 1.01086131 0.00022797 -0.00002357 1.01086131 0.00016417 -0.00002303 1.01158704 0.00019312 -0.00002869 1.01158704 0.00016892 -0.00002934 1.01158704 0.00013698 -0.00002927 1.01158704 0.00012105 -0.00003056 1.01158704 0.00011991 -0.00003121 1.01158704 0.00014010 -0.00003226 1.01158704 0.00012915 -0.00002789 1.01219106 0.00053691 -0.00002969 1.01219106 0.00041873 -0.00002976 1.01219106 0.00030105 -0.00003038 1.01219106 0.00019559 -0.00003245 1.01219106 0.00013588 -0.00003441
1.22000000 1.01054639 0.00019344 -0.00002278 1.01054639 0.00018041 -0.00002264 1.01054639 0.00015699 -0.00002151 1.01054639 0.00017368 -0.00002211 1.01054639 0.00016665 -0.00002086 1.01054639 0.00015262 -0.00001979 1.01054639 0.00013026 -0.00002115 1.01054639 0.00010385 -0.00006128 1.01102893 0.00089349 -0.00002916 1.01102893 0.00051651 -0.00002671 1.01102893 0.00040494 -0.00002578 1.01102893 0.00029819 -0.00002444 1.01102893 0.00021518 -0.00002219 1.01102893 0.00015155 -0.00001989 1.01102893 0.00010295 -0.00003676 1.01061744 0.00018116 -0.00002211 1.01061744 0.00016410 -0.00002120 1.01061744 0.00012908 -0.00001889 1.01061744 0.00014349 -0.00001926 1.01061744 0.00012671 -0.00001778 1.01061744 0.00013789 -0.00001941 1.01061744 0.00013018 -0.00001665 1.01061744 0.00012860 -0.00000782 1.01117872 0.00089404 -0.00002926 1.01117872 0.00051245 -0.00002667 1.01117872 0.00039876 -0.00002573 1.01117872 0.00028878 -0.00002418 1.01117872 0.00019394 -0.00002220 1.01117872 0.00012830 -0.00002012 1.01117872 0.00011145 -0.00001406 1.01048841 0.00017898 -0.00002132 1.01048841 0.00016400 -0.00002052 1.01048841 0.00014086 -0.00001805 1.01048841 0.00015510 -0.00001878 1.01048841 0.00015028 -0.00001880 1.01048841 0.00015455 -0.00001882 1.01048841 0.00014581 -0.00001833 1.01048841 0.00013919 -0.00004246 1.01106250 0.00091134 -0.00002976 1.01106250 0.00051364 -0.00002661 1.01106250 0.00039957 -0.00002543 1.01106250 0.00029017 -0.00002383 1.01106250 0.00020339 -0.00002175 1.01106250 0.00014072 -0.00002258 1.01173681 0.00016793 -0.00002664 1.01173681 0.00014497 -0.00002717 1.01173681 0.00010497 -0.00002670 1.01173681 0.00010396 -0.00002911 1.01173681 0.00009017 -0.00002991 1.01173681 0.00010625 -0.00003115 1.01173681 0.00009625 -0.00002532 1.01225384 0.00051173 -0.00002820 1.01225384 0.00039510 -0.00002807 1.01225384 0.00027637 -0.00002817 1.01225384 0.00016707 -0.00002946 1.01225384 0.00010017 -0.00002937
1.23000000 1.01059895 0.00017037 -0.00002056 1.01059895 0.00015218 -0.00001953 1.01059895 0.00013549 -0.00001865 1.01059895 0.00014583 -0.00001919 1.01059895 0.00013272 -0.00001636 1.01059895 0.00012716 -0.00001368 1.01059895 0.00013822 -0.00001234 1.01059895 0.00013503 -0.00005189 1.01119455 0.00086980 -0.00002824 1.01119455 0.00049383 -0.00002555 1.01119455 0.00038251 -0.00002445 1.01119455 0.00027513 -0.00002287 1.01119455 0.00020231 -0.00002150 1.01119455 0.00013661 -0.00002146 1.01119455 0.00010923 -0.00004502 1.01073440 0.00015828 -0.00002020 1.01073440 0.00014032 -0.00001906 1.01073440 0.00011344 -0.00001693 1.01073440 0.00011889 -0.00001712 1.01073440 0.00010722 -0.00001560 1.01073440 0.00011510 -0.00001596 1.01073440 0.00012512 -0.00001641 1.01073440 0.00013481 -0.00001300 1.01127609 0.00087069 -0.00002831 1.01127609 0.00048925 -0.00002540 1.01127609 0.00037649 -0.00002431 1.01127609 0.00026572 -0.00002236 1.01127609 0.00017616 -0.00002040 1.01127609 0.00010833 -0.00001688 1.01127609 0.00009330 -0.00001515 1.01044284 0.00015746 -0.00001876 1.01044284 0.00013915 -0.00001725 1.01044284 0.00011958 -0.00001517 1.01044284 0.00013310 -0.00001424 1.01044284 0.00013015 -0.00001448 1.01044284 0.00012887 -0.00000967 1.01044284 0.00014643 -0.00000480 1.01044284 0.00014246 0.00000234 1.01106336 0.00088782 -0.00002876 1.01106336 0.00049070 -0.00002520 1.01106336 0.00037759 -0.00002379 1.01106336 0.00026802 -0.00002175 1.01106336 0.00018729 -0.00001965 1.01106336 0.00012853 -0.00001744 1.01181842 0.00014604 -0.00002446 1.01181842 0.00012065 -0.00002466 1.01181842 0.00008448 -0.00002398 1.01181842 0.00007686 -0.00002596 1.01181842 0.00006215 -0.00002721 1.01181842 0.00007007 -0.00002736 1.01181842 0.00009121 -0.00002808 1.01230136 0.00048876 -0.00002682 1.01230136 0.00037234 -0.00002643 1.01230136 0.00025379 -0.00002610 1.01230136 0.00014430 -0.00002726 1.01230136 0.00006838 -0.00002463
1.24000000 1.01066429 0.00015177 -0.00001872 1.01066429 0.00013123 -0.00001742 1.01066429 0.00011791 -0.00001637 1.01066429 0.00012258 -0.00001687 1.01066429 0.00011701 -0.00001134 1.01066429 0.00010527 -0.00000793 1.01066429 0.00012179 -0.00000460 1.01066429 0.00011491 -0.00001238 1.01111625 0.00084685 -0.00002723 1.01111625 0.00047076 -0.00002404 1.01111625 0.00036071 -0.00002265 1.01111625 0.00025665 -0.00002083 1.01111625 0.00017624 -0.00001812 1.01111625 0.00010114 -0.00001541 1.01111625 0.00010087 -0.00001436 1.01084816 0.00013665 -0.00001853 1.01084816 0.00011577 -0.00001688 1.01084816 0.00009484 -0.00001508 1.01084816 0.00009810 -0.00001497 1.01084816 0.00008923 -0.00001326 1.01084816 0.00009103 -0.00001310 1.01084816 0.00010463 -0.00001254 1.01084816 0.00013686 -0.00001637 1.01138962 0.00084713 -0.00002738 1.01138962 0.00046600 -0.00002416 1.01138962 0.00035417 -0.00002289 1.01138962 0.00024561 -0.00002095 1.01138962 0.00015444 -0.00001850 1.01138962 0.00009391 -0.00001617 1.01138962 0.00007540 -0.00002051 1.01060831 0.00014023 -0.00001743 1.01060831 0.00011566 -0.00001547 1.01060831 0.00010510 -0.00001435 1.01060831 0.00011293 -0.00001316 1.01060831 0.00011675 -0.00001218 1.01060831 0.00011364 -0.00000839 1.01060831 0.00013188 -0.00000341 1.01060831 0.00016201 -0.00000954 1.01103121 0.00086416 -0.00002775 1.01103121 0.00046729 -0.00002373 1.01103121 0.00035459 -0.00002204 1.01103121 0.00024849 -0.00001986 1.01103121 0.00016791 -0.00001668 1.01103121 0.00011529 -0.00001142 1.01183429 0.00012586 -0.00002231 1.01183429 0.00009579 -0.00002173 1.01183429 0.00006437 -0.00002104 1.01183429 0.00005640 -0.00002250 1.01183429 0.00004026 -0.00002410 1.01183429 0.00003231 -0.00002250 1.01183429 0.00005706 -0.00002234 1.01236346 0.00046563 -0.00002547 1.01236346 0.00034994 -0.00002487 1.01236346 0.00023269 -0.00002425 1.01236346 0.00012055 -0.00002491 1.01236346 0.00004337 -0.00002279
1.25000000 1.01069735 0.00012953 -0.00001669 1.01069735 0.00011756 -0.00001596 1.01069735 0.00010580 -0.00001484 1.01069735 0.00010567 -0.00001449 1.01069735 0.00009975 -0.00001007 1.01069735 0.00009414 -0.00000442 1.01069735 0.00009619 -0.00000205 1.01069735 0.00007884 0.00002744 1.01104621 0.00082393 -0.00002625 1.01104621 0.00044815 -0.00002259 1.01104621 0.00033778 -0.00002087 1.01104621 0.00023588 -0.00001885 1.01104621 0.00015564 -0.00001561 1.01104621 0.00008662 -0.00000735 1.01104621 0.00009737 0.00001444 1.01097008 0.00011615 -0.00001694 1.01097008 0.00009453 -0.00001535 1.01097008 0.00008502 -0.00001425 1.01097008 0.00007706 -0.00001338 1.01097008 0.00008726 -0.00001279 1.01097008 0.00008652 -0.00001387 1.01097008 0.00007641 -0.00001136 1.01097008 0.00008533 -0.00001833 1.01141265 0.00082407 -0.00002644 1.01141265 0.00044351 -0.00002286 1.01141265 0.00032971 -0.00002121 1.01141265 0.00022308 -0.00001906 1.01141265 0.00013610 -0.00001644 1.01141265 0.00007664 -0.00001289 1.01141265 0.00006701 -0.00001317 1.01075029 0.00011808 -0.00001579 1.01075029 0.00009705 -0.00001421 1.01075029 0.00009271 -0.00001357 1.01075029 0.00010047 -0.00001265 1.01075029 0.00010934 -0.00001167 1.01075029 0.00010341 -0.00001068 1.01075029 0.00011394 -0.00000737 1.01075029 0.00009325 0.00001636 1.01113616 0.00084092 -0.00002683 1.01113616 0.00044483 -0.00002255 1.01113616 0.00033006 -0.00002063 1.01113616 0.00022658 -0.00001833 1.01113616 0.00015026 -0.00001536 1.01113616 0.00010096 -0.00001154 1.01193631 0.00010508 -0.00002035 1.01193631 0.00007538 -0.00001974 1.01193631 0.00005208 -0.00001967 1.01193631 0.00003503 -0.00002059 1.01193631 0.00002723 -0.00002285 1.01193631 0.00001305 -0.00002414 1.01193631 0.00002449 -0.00002513 1.01237525 0.00044302 -0.00002412 1.01237525 0.00032578 -0.00002312 1.01237525 0.00021078 -0.00002216 1.01237525 0.00010098 -0.00002244 1.01237525 0.00001636 -0.00002076
1.26000000 1.01076003 0.00011243 -0.00001515 1.01076003 0.00009276 -0.00001359 1.01076003 0.00009723 -0.00001359 1.01076003 0.00008587 -0.00001173 1.01076003 0.00008061 -0.00000875 1.01076003 0.00007534 -0.00000336 1.01076003 0.00009928 -0.00000099 1.01076003 0.00009201 0.00005192 1.01116029 0.00080273 -0.00002542 1.01116029 0.00042662 -0.00002147 1.01116029 0.00031558 -0.00001958 1.01116029 0.00021564 -0.00001755 1.01116029 0.00013612 -0.00001415 1.01116029 0.00007638 -0.00000571 1.01116029 0.00006931 0.00002073 1.01101515 0.00009736 -0.00001503 1.01101515 0.00006964 -0.00001295 1.01101515 0.00007367 -0.00001267 1.01101515 0.00006510 -0.00001123 1.01101515 0.00007605 -0.00001151 1.01101515 0.00006967 -0.00001047 1.01101515 0.00007132 -0.00001037 1.01101515 0.00008070 0.00000281 1.01150096 0.00080274 -0.00002559 1.01150096 0.00042214 -0.00002171 1.01150096 0.00030736 -0.00001982 1.01150096 0.00020370 -0.00001767 1.01150096 0.00011910 -0.00001490 1.01150096 0.00006133 -0.00001187 1.01150096 0.00005095 -0.00001478 1.01083581 0.00009971 -0.00001401 1.01083581 0.00007759 -0.00001232 1.01083581 0.00008110 -0.00001216 1.01083581 0.00008383 -0.00001141 1.01083581 0.00009949 -0.00000992 1.01083581 0.00008701 -0.00000963 1.01083581 0.00011174 -0.00000774 1.01083581 0.00011195 0.00001568 1.01124602 0.00081882 -0.00002598 1.01124602 0.00042325 -0.00002142 1.01124602 0.00030865 -0.00001936 1.01124602 0.00020721 -0.00001700 1.01124602 0.00013170 -0.00001421 1.01124602 0.00008562 -0.00000924 1.01191346 0.00008583 -0.00001809 1.01191346 0.00005265 -0.00001693 1.01191346 0.00003810 -0.00001738 1.01191346 0.00002195 -0.00001758 1.01191346 0.00001138 -0.00001933 1.01191346 -0.00000595 -0.00002048 1.01191346 0.00002279 -0.00002250 1.01242289 0.00042177 -0.00002290 1.01242289 0.00030390 -0.00002162 1.01242289 0.00019254 -0.00002058 1.01242289 0.00008338 -0.00002050 1.01242289 -0.00000557 -0.00002042
1.27000000 1.01095434 0.00009218 -0.00001398 1.01095434 0.00007533 -0.00001253 1.01095434 0.00008224 -0.00001262 1.01095434 0.00006979 -0.00001091 1.01095434 0.00006373 -0.00000959 1.01095434 0.00007841 -0.00000462 1.01095434 0.00010015 -0.00000670 1.01095434 0.00013468 0.00000954 1.01130895 0.00077960 -0.00002457 1.01130895 0.00040512 -0.00002041 1.01130895 0.00029630 -0.00001860 1.01130895 0.00019745 -0.00001638 1.01130895 0.00011645 -0.00001308 1.01130895 0.00007751 -0.00000830 1.01130895 0.00003681 0.00000526 1.01118833 0.00008128 -0.00001409 1.01118833 0.00005470 -0.00001209 1.01118833 0.00005918 -0.00001184 1.01118833 0.00005261 -0.00001085 1.01118833 0.00006642 -0.00001206 1.01118833 0.00006625 -0.00001373 1.01118833 0.00006804 -0.00001705 1.01118833 0.00007943 -0.00002633 1.01153930 0.00077968 -0.00002469 1.01153930 0.00040035 -0.00002049 1.01153930 0.00028930 -0.00001861 1.01153930 0.00018579 -0.00001616 1.01153930 0.00010331 -0.00001332 1.01153930 0.00005100 -0.00001052 1.01153930 0.00004377 -0.00001161 1.01105139 0.00008049 -0.00001322 1.01105139 0.00006259 -0.00001154 1.01105139 0.00006750 -0.00001153 1.01105139 0.00006978 -0.00001162 1.01105139 0.00007867 -0.00001053 1.01105139 0.00008439 -0.00001223 1.01105139 0.00010727 -0.00001642 1.01105139 0.00012317 -0.00002219 1.01137221 0.00079585 -0.00002511 1.01137221 0.00040166 -0.00002032 1.01137221 0.00029021 -0.00001837 1.01137221 0.00018981 -0.00001582 1.01137221 0.00011401 -0.00001337 1.01137221 0.00007730 -0.00001097 1.01198481 0.00006929 -0.00001662 1.01198481 0.00003572 -0.00001508 1.01198481 0.00002313 -0.00001544 1.01198481 0.00000751 -0.00001574 1.01198481 -0.00000412 -0.00001708 1.01198481 -0.00001629 -0.00002178 1.01198481 0.00000719 -0.00003031 1.01239648 0.00040027 -0.00002159 1.01239648 0.00028559 -0.00002023 1.01239648 0.00017302 -0.00001861 1.01239648 0.00006741 -0.00001798 1.01239648 -0.00002510 -0.00001893
1.28000000 1.01103551 0.00007144 -0.00001233 1.01103551 0.00005905 -0.00001117 1.01103551 0.00006066 -0.00001103 1.01103551 0.00004842 -0.00000887 1.01103551 0.00004832 -0.00000820 1.01103551 0.00006944 -0.00000573 1.01103551 0.00008187 -0.00000024 1.01103551 0.00011600 -0.00001022 1.01141448 0.00075881 -0.00002378 1.01141448 0.00038546 -0.00001940 1.01141448 0.00027559 -0.00001743 1.01141448 0.00018141 -0.00001523 1.01141448 0.00009759 -0.00001171 1.01141448 0.00006976 -0.00000928 1.01141448 0.00004241 -0.00001608 1.01113778 0.00005965 -0.00001177 1.01113778 0.00003952 -0.00001008 1.01113778 0.00003860 -0.00000934 1.01113778 0.00004104 -0.00000814 1.01113778 0.00005151 -0.00000896 1.01113778 0.00005313 -0.00000703 1.01113778 0.00006199 -0.00000893 1.01113778 0.00006489 0.00000180 1.01152675 0.00075875 -0.00002383 1.01152675 0.00038095 -0.00001934 1.01152675 0.00026910 -0.00001719 1.01152675 0.00016818 -0.00001454 1.01152675 0.00008690 -0.00001136 1.01152675 0.00004251 -0.00000889 1.01152675 0.00003026 -0.00000201 1.01110716 0.00005917 -0.00001146 1.01110716 0.00005043 -0.00001035 1.01110716 0.00004942 -0.00000994 1.01110716 0.00005629 -0.00000987 1.01110716 0.00006795 -0.00000964 1.01110716 0.00007673 -0.00000893 1.01110716 0.00007584 -0.00001473 1.01110716 0.00010975 -0.00002227 1.01140449 0.00077396 -0.00002425 1.01140449 0.00038188 -0.00001922 1.01140449 0.00027010 -0.00001703 1.01140449 0.00017436 -0.00001449 1.01140449 0.00009564 -0.00001143 1.01140449 0.00006505 -0.00000914 1.01186782 0.00004675 -0.00001392 1.01186782 0.00001866 -0.00001246 1.01186782 0.00000498 -0.00001219 1.01186782 -0.00000451 -0.00001237 1.01186782 -0.00001883 -0.00001302 1.01186782 -0.00003056 -0.00001443 1.01186782 -0.00003772 -0.00001672 1.01228679 0.00038077 -0.00002029 1.01228679 0.00026481 -0.00001853 1.01228679 0.00015492 -0.00001651 1.01228679 0.00005122 -0.00001487 1.01228679 -0.00003950 -0.00001613
1.29000000 1.01118472 0.00006234 -0.00001177 1.01118472 0.00004860 -0.00001052 1.01118472 0.00005176 -0.00001041 1.01118472 0.00004520 -0.00000890 1.01118472 0.00004032 -0.00000824 1.01118472 0.00006035 -0.00000864 1.01118472 0.00006794 -0.00000314 1.01118472 0.00010298 -0.00003532 1.01154182 0.00073813 -0.00002301 1.01154182 0.00036538 -0.00001841 1.01154182 0.00025647 -0.00001637 1.01154182 0.00016485 -0.00001414 1.01154182 0.00008451 -0.00001117 1.01154182 0.00006083 -0.00000929 1.01154182 0.00005735 -0.00003182 1.01124971 0.00004585 -0.00001067 1.01124971 0.00002849 -0.00000925 1.01124971 0.00002719 -0.00000839 1.01124971 0.00003820 -0.00000814 1.01124971 0.00004729 -0.00000875 1.01124971 0.00004333 -0.00000765 1.01124971 0.00004950 -0.00000932 1.01124971 0.00003241 -0.00001576 1.01157273 0.00073826 -0.00002303 1.01157273 0.00036148 -0.00001829 1.01157273 0.00024935 -0.00001596 1.01157273 0.00015214 -0.00001330 1.01157273 0.00007615 -0.00001018 1.01157273 0.00003052 -0.00000812 1.01157273 0.00002532 -0.00000817 1.01122864 0.00004717 -0.00001064 1.01122864 0.00004115 -0.00000952 1.01122864 0.00004489 -0.00000954 1.01122864 0.00005068 -0.00000955 1.01122864 0.00005652 -0.00001041 1.01122864 0.00006891 -0.00000991 1.01122864 0.00004620 -0.00001263 1.01122864 0.00008079 -0.00002448 1.01147717 0.00075322 -0.00002345 1.01147717 0.00036166 -0.00001816 1.01147717 0.00025001 -0.00001583 1.01147717 0.00015813 -0.00001326 1.01147717 0.00008510 -0.00001063 1.01147717 0.00004869 -0.00000726 1.01191395 0.00003345 -0.00001255 1.01191395 0.00000588 -0.00001106 1.01191395 -0.00000544 -0.00001062 1.01191395 -0.00001109 -0.00001122 1.01191395 -0.00002474 -0.00001153 1.01191395 -0.00004119 -0.00001353 1.01191395 -0.00005475 -0.00001694 1.01220281 0.00036107 -0.00001905 1.01220281 0.00024508 -0.00001698 1.01220281 0.00013826 -0.00001468 1.01220281 0.00003931 -0.00001255 1.01220281 -0.00005121 -0.00001267
1.30000000 1.01131275 0.00004439 -0.00001061 1.01131275 0.00004286 -0.00001021 1.01131275 0.00003722 -0.00000924 1.01131275 0.00003719 -0.00000850 1.01131275 0.00003189 -0.00000831 1.01131275 0.00005721 -0.00001169 1.01131275 0.00007178 -0.00001096 1.01131275 0.00008449 -0.00003316 1.01159186 0.00071877 -0.00002226 1.01159186 0.00034739 -0.00001744 1.01159186 0.00023883 -0.00001523 1.01159186 0.00014664 -0.00001265 1.01159186 0.00007353 -0.00001006 1.01159186 0.00004637 -0.00000632 1.01159186 0.00005613 -0.00002534 1.01129412 0.00002633 -0.00000906 1.01129412 0.00002398 -0.00000858 1.01129412 0.00001699 -0.00000725 1.01129412 0.00002945 -0.00000713 1.01129412 0.00003361 -0.00000691 1.01129412 0.00004214 -0.00000834 1.01129412 0.00004077 -0.00001081 1.01129412 0.00002071 -0.00000674 1.01158579 0.00071866 -0.00002226 1.01158579 0.00034355 -0.00001728 1.01158579 0.00023087 -0.00001473 1.01158579 0.00013624 -0.00001192 1.01158579 0.00006388 -0.00000888 1.01158579 0.00002499 -0.00000646 1.01158579 0.00001588 -0.00000415 1.01128393 0.00002937 -0.00000925 1.01128393 0.00003292 -0.00000895 1.01128393 0.00003744 -0.00000848 1.01128393 0.00004247 -0.00000845 1.01128393 0.00004357 -0.00000931 1.01128393 0.00006774 -0.00000995 1.01128393 0.00007246 -0.00001802 1.01128393 0.00007217 -0.00001322 1.01145235 0.00073355 -0.00002265 1.01145235 0.00034345 -0.00001709 1.01145235 0.00023157 -0.00001451 1.01145235 0.00014194 -0.00001174 1.01145235 0.00007272 -0.00000893 1.01145235 0.00003501 -0.00000387 1.01182568 0.00001411 -0.00001034 1.01182568 -0.00000059 -0.00000954 1.01182568 -0.00001286 -0.00000848 1.01182568 -0.00002251 -0.00000823 1.01182568 -0.00003475 -0.00000805 1.01182568 -0.00003758 -0.00001053 1.01182568 -0.00006780 -0.00001270 1.01214037 0.00034301 -0.00001793 1.01214037 0.00022659 -0.00001557 1.01214037 0.00012177 -0.00001296 1.01214037 0.00002740 -0.00001040 1.01214037 -0.00005673 -0.00001062
1.31000000 1.01130594 0.00002898 -0.00000903 1.01130594 0.00003201 -0.00000886 1.01130594 0.00002165 -0.00000737 1.01130594 0.00002293 -0.00000684 1.01130594 0.00002279 -0.00000689 1.01130594 0.00004155 -0.00001060 1.01130594 0.00006661 -0.00000877 1.01130594 0.00004212 -0.00000953 1.01147497 0.00069967 -0.00002145 1.01147497 0.00032937 -0.00001631 1.01147497 0.00022361 -0.00001396 1.01147497 0.00013210 -0.00001098 1.01147497 0.00006483 -0.00000809 1.01147497 0.00003076 -0.00000209 1.01147497 0.00004681 0.00000110 1.01131274 0.00001241 -0.00000784 1.01131274 0.00001373 -0.00000736 1.01131274 0.00000731 -0.00000609 1.01131274 0.00001920 -0.00000611 1.01131274 0.00003024 -0.00000649 1.01131274 0.00003324 -0.00000782 1.01131274 0.00004191 -0.00000711 1.01131274 0.00001615 -0.00000656 1.01162179 0.00069935 -0.00002151 1.01162179 0.00032561 -0.00001631 1.01162179 0.00021536 -0.00001374 1.01162179 0.00012135 -0.00001075 1.01162179 0.00005223 -0.00000780 1.01162179 0.00001964 -0.00000675 1.01162179 0.00000844 -0.00000627 1.01127361 0.00001682 -0.00000791 1.01127361 0.00002086 -0.00000748 1.01127361 0.00002716 -0.00000708 1.01127361 0.00002753 -0.00000661 1.01127361 0.00003862 -0.00000783 1.01127361 0.00005935 -0.00000948 1.01127361 0.00006843 -0.00001079 1.01127361 0.00003099 -0.00000133 1.01155732 0.00071349 -0.00002191 1.01155732 0.00032560 -0.00001621 1.01155732 0.00021657 -0.00001367 1.01155732 0.00012615 -0.00001082 1.01155732 0.00006290 -0.00000861 1.01155732 0.00003454 -0.00000672 1.01172917 -0.00000143 -0.00000843 1.01172917 -0.00001319 -0.00000749 1.01172917 -0.00002431 -0.00000623 1.01172917 -0.00003387 -0.00000538 1.01172917 -0.00003749 -0.00000577 1.01172917 -0.00005018 -0.00000716 1.01172917 -0.00006855 -0.00000824 1.01206792 0.00032478 -0.00001681 1.01206792 0.00021098 -0.00001435 1.01206792 0.00010668 -0.00001136 1.01206792 0.00001470 -0.00000812 1.01206792 -0.00006294 -0.00000888
1.32000000 1.01135099 0.00001978 -0.00000807 1.01135099 0.00001650 -0.00000743 1.01135099 0.00000839 -0.00000589 1.01135099 0.00001450 -0.00000561 1.01135099 0.00001881 -0.00000573 1.01135099 0.00002953 -0.00000784 1.01135099 0.00006074 -0.00001272 1.01135099 0.00004911 -0.00000869 1.01145550 0.00067960 -0.00002067 1.01145550 0.00031186 -0.00001532 1.01145550 0.00020719 -0.00001282 1.01145550 0.00012262 -0.00001007 1.01145550 0.00005443 -0.00000706 1.01145550 0.00002897 -0.00000261 1.01145550 0.00003264 0.00000922 1.01130461 0.00000267 -0.00000659 1.01130461 -0.00000136 -0.00000561 1.01130461 -0.00000093 -0.00000474 1.01130461 0.00001148 -0.00000481 1.01130461 0.00001790 -0.00000393 1.01130461 0.00002256 -0.00000518 1.01130461 0.00003000 -0.00000340 1.01130461 0.00003274 -0.00000107 1.01163166 0.00067876 -0.00002073 1.01163166 0.00030871 -0.00001538 1.01163166 0.00020023 -0.00001274 1.01163166 0.00010987 -0.00000979 1.01163166 0.00004359 -0.00000695 1.01163166 0.00001078 -0.00000540 1.01163166 0.00000611 -0.00000925 1.01134606 0.00000711 -0.00000702 1.01134606 0.00000712 -0.00000648 1.01134606 0.00001868 -0.00000605 1.01134606 0.00002535 -0.00000627 1.01134606 0.00003347 -0.00000688 1.01134606 0.00003526 -0.00000860 1.01134606 0.00005692 -0.00000928 1.01134606 0.00003107 -0.00001959 1.01156693 0.00069284 -0.00002113 1.01156693 0.00030826 -0.00001526 1.01156693 0.00020141 -0.00001268 1.01156693 0.00011456 -0.00000991 1.01156693 0.00005436 -0.00000773 1.01156693 0.00003540 -0.00000739 1.01166607 -0.00001317 -0.00000694 1.01166607 -0.00002645 -0.00000557 1.01166607 -0.00003069 -0.00000460 1.01166607 -0.00004157 -0.00000324 1.01166607 -0.00004824 -0.00000272 1.01166607 -0.00006080 -0.00000198 1.01166607 -0.00007569 -0.00000240 1.01197469 0.00030754 -0.00001573 1.01197469 0.00019534 -0.00001311 1.01197469 0.00009409 -0.00000991 1.01197469 0.00000384 -0.00000595 1.01197469 -0.00006822 -0.00000550
1.33000000 1.01139079 0.00000756 -0.00000699 1.01139079 0.00000890 -0.00000671 1.01139079 0.00000597 -0.00000555 1.01139079 0.00001073 -0.00000503 1.01139079 0.00001889 -0.00000556 1.01139079 0.00002462 -0.00000671 1.01139079 0.00004973 -0.00001542 1.01139079 0.00001810 0.00000428 1.01150262 0.00066069 -0.00001997 1.01150262 0.00029659 -0.00001452 1.01150262 0.00019200 -0.00001189 1.01150262 0.00011031 -0.00000929 1.01150262 0.00004370 -0.00000632 1.01150262 0.00002888 -0.00000551 1.01150262 0.00002441 0.00001496 1.01133916 -0.00000762 -0.00000562 1.01133916 -0.00001094 -0.00000466 1.01133916 -0.00000199 -0.00000438 1.01133916 0.00001039 -0.00000461 1.01133916 0.00001623 -0.00000370 1.01133916 0.00002304 -0.00000373 1.01133916 0.00002155 -0.00000528 1.01133916 0.00001072 -0.00000132 1.01161620 0.00065997 -0.00002000 1.01161620 0.00029235 -0.00001446 1.01161620 0.00018590 -0.00001176 1.01161620 0.00009767 -0.00000871 1.01161620 0.00003546 -0.00000595 1.01161620 0.00000677 -0.00000416 1.01161620 -0.00000020 -0.00000590 1.01139600 -0.00000131 -0.00000622 1.01139600 0.00000019 -0.00000586 1.01139600 0.00001279 -0.00000583 1.01139600 0.00002504 -0.00000598 1.01139600 0.00003095 -0.00000674 1.01139600 0.00003057 -0.00000850 1.01139600 0.00004269 -0.00000860 1.01139600 0.00000351 -0.00001603 1.01156924 0.00067349 -0.00002039 1.01156924 0.00029260 -0.00001441 1.01156924 0.00018726 -0.00001174 1.01156924 0.00010444 -0.00000910 1.01156924 0.00004711 -0.00000692 1.01156924 0.00002921 -0.00000681 1.01159517 -0.00002589 -0.00000540 1.01159517 -0.00003490 -0.00000412 1.01159517 -0.00003558 -0.00000317 1.01159517 -0.00004314 -0.00000159 1.01159517 -0.00004661 -0.00000102 1.01159517 -0.00006056 0.00000089 1.01159517 -0.00007345 0.00000130 1.01184518 0.00029130 -0.00001467 1.01184518 0.00018060 -0.00001189 1.01184518 0.00008186 -0.00000843 1.01184518 -0.00000449 -0.00000393 1.01184518 -0.00007043 -0.00000171
1.34000000 1.01142406 0.00000431 -0.00000640 1.01142406 -0.00000120 -0.00000562 1.01142406 0.00000181 -0.00000491 1.01142406 0.00000316 -0.00000437 1.01142406 0.00001872 -0.00000594 1.01142406 0.00002731 -0.00000840 1.01142406 0.00002339 -0.00001292 1.01142406 0.00003361 0.00001466 1.01160699 0.00064352 -0.00001935 1.01160699 0.00028198 -0.00001383 1.01160699 0.00017985 -0.00001126 1.01160699 0.00009682 -0.00000870 1.01160699 0.00003540 -0.00000594 1.01160699 0.00002219 -0.00000811 1.01160699 0.00001765 0.00000866 1.01136476 -0.00001258 -0.00000497 1.01136476 -0.00001892 -0.00000389 1.01136476 -0.00000442 -0.00000379 1.01136476 0.00000216 -0.00000363 1.01136476 0.00001368 -0.00000404 1.01136476 0.00001741 -0.00000406 1.01136476 0.00000018 -0.00000088 1.01136476 0.00001439 0.00000348 1.01162057 0.00064251 -0.00001933 1.01162057 0.00027819 -0.00001367 1.01162057 0.00017212 -0.00001087 1.01162057 0.00008681 -0.00000780 1.01162057 0.00002824 -0.00000508 1.01162057 0.00000106 -0.00000347 1.01162057 -0.00000112 -0.00000504 1.01144667 -0.00000369 -0.00000576 1.01144667 -0.00000698 -0.00000516 1.01144667 0.00000679 -0.00000515 1.01144667 0.00001954 -0.00000556 1.01144667 0.00002785 -0.00000703 1.01144667 0.00003535 -0.00001065 1.01144667 0.00002793 -0.00000765 1.01144667 0.00000916 -0.00001307 1.01164437 0.00065538 -0.00001973 1.01164437 0.00027810 -0.00001369 1.01164437 0.00017412 -0.00001100 1.01164437 0.00009297 -0.00000841 1.01164437 0.00004131 -0.00000664 1.01164437 0.00001716 -0.00000795 1.01151130 -0.00003140 -0.00000430 1.01151130 -0.00004300 -0.00000267 1.01151130 -0.00004176 -0.00000152 1.01151130 -0.00004694 0.00000020 1.01151130 -0.00004497 0.00000039 1.01151130 -0.00005702 0.00000285 1.01151130 -0.00007456 0.00000461 1.01173823 0.00027632 -0.00001372 1.01173823 0.00016676 -0.00001077 1.01173823 0.00007026 -0.00000708 1.01173823 -0.00001192 -0.00000213 1.01173823 -0.00007279 0.00000178
1.35000000 1.01148156 -0.00000216 -0.00000585 1.01148156 -0.00001075 -0.00000470 1.01148156 -0.00000289 -0.00000444 1.01148156 0.00000529 -0.00000469 1.01148156 0.00001453 -0.00000575 1.01148156 0.00002550 -0.00000861 1.01148156 0.00001654 -0.00001470 1.01148156 0.00003473 -0.00000764 1.01166974 0.00062501 -0.00001869 1.01166974 0.00026742 -0.00001311 1.01166974 0.00016734 -0.00001054 1.01166974 0.00008678 -0.00000797 1.01166974 0.00002954 -0.00000554 1.01166974 0.00001467 -0.00000844 1.01166974 0.00001704 -0.00000888 1.01138649 -0.00001825 -0.00000433 1.01138649 -0.00002446 -0.00000304 1.01138649 -0.00000920 -0.00000309 1.01138649 0.00000889 -0.00000390 1.01138649 0.00001206 -0.00000397 1.01138649 0.00001666 -0.00000332 1.01138649 0.00000394 -0.00000272 1.01138649 0.00001036 0.00000301 1.01160727 0.00062430 -0.00001864 1.01160727 0.00026313 -0.00001284 1.01160727 0.00015838 -0.00000995 1.01160727 0.00007696 -0.00000694 1.01160727 0.00002157 -0.00000417 1.01160727 -0.00000080 -0.00000317 1.01160727 -0.00000569 -0.00000251 1.01139332 -0.00001187 -0.00000465 1.01139332 -0.00001038 -0.00000415 1.01139332 -0.00000037 -0.00000400 1.01139332 0.00002127 -0.00000454 1.01139332 0.00002665 -0.00000581 1.01139332 0.00002890 -0.00000683 1.01139332 0.00001183 -0.00000367 1.01139332 0.00001750 0.00000855 1.01164558 0.00063704 -0.00001904 1.01164558 0.00026264 -0.00001286 1.01164558 0.00016082 -0.00001014 1.01164558 0.00008310 -0.00000762 1.01164558 0.00003351 -0.00000558 1.01164558 0.00001135 -0.00000655 1.01139492 -0.00003860 -0.00000305 1.01139492 -0.00005151 -0.00000111 1.01139492 -0.00004819 0.00000023 1.01139492 -0.00004141 0.00000118 1.01139492 -0.00004678 0.00000281 1.01139492 -0.00005204 0.00000515 1.01139492 -0.00006430 0.00000927 1.01159652 0.00026142 -0.00001275 1.01159652 0.00015261 -0.00000959 1.01159652 0.00005967 -0.00000573 1.01159652 -0.00001740 -0.00000040 1.01159652 -0.00007052 0.00000591
1.36000000 1.01151149 -0.00001266 -0.00000486 1.01151149 -0.00002046 -0.00000374 1.01151149 -0.00001510 -0.00000338 1.01151149 -0.00000098 -0.00000415 1.01151149 0.00001062 -0.00000500 1.01151149 0.00003083 -0.00000929 1.01151149 0.00001612 -0.00001241 1.01151149 0.00001590 -0.00001978 1.01167548 0.00060888 -0.00001808 1.01167548 0.00025183 -0.00001228 1.01167548 0.00015415 -0.00000970 1.01167548 0.00007601 -0.00000711 1.01167548 0.00002870 -0.00000535 1.01167548 0.00000668 -0.00000694 1.01167548 0.00001979 -0.00001706 1.01141253 -0.00002698 -0.00000345 1.01141253 -0.00003009 -0.00000239 1.01141253 -0.00001518 -0.00000238 1.01141253 -0.00000310 -0.00000264 1.01141253 0.00000753 -0.00000357 1.01141253 0.00001267 -0.00000314 1.01141253 0.00001133 -0.00000332 1.01141253 0.00002344 -0.00000847 1.01158244 0.00060792 -0.00001801 1.01158244 0.00024659 -0.00001194 1.01158244 0.00014501 -0.00000904 1.01158244 0.00006671 -0.00000604 1.01158244 0.00001696 -0.00000346 1.01158244 -0.00000395 -0.00000234 1.01158244 -0.00001116 0.00000022 1.01138428 -0.00002006 -0.00000372 1.01138428 -0.00001548 -0.00000331 1.01138428 -0.00000659 -0.00000313 1.01138428 0.00001285 -0.00000372 1.01138428 0.00001811 -0.00000395 1.01138428 0.00002187 -0.00000491 1.01138428 0.00000754 -0.00000161 1.01138428 0.00003339 0.00002227 1.01163229 0.00061997 -0.00001839 1.01163229 0.00024643 -0.00001198 1.01163229 0.00014787 -0.00000927 1.01163229 0.00007401 -0.00000679 1.01163229 0.00003061 -0.00000503 1.01163229 0.00000508 -0.00000534 1.01135103 -0.00004821 -0.00000189 1.01135103 -0.00005568 -0.00000023 1.01135103 -0.00005487 0.00000152 1.01135103 -0.00005011 0.00000278 1.01135103 -0.00005202 0.00000465 1.01135103 -0.00005483 0.00000742 1.01135103 -0.00005797 0.00001154 1.01145458 0.00024469 -0.00001171 1.01145458 0.00013941 -0.00000850 1.01145458 0.00005021 -0.00000448 1.01145458 -0.00002132 0.00000112 1.01145458 -0.00006570 0.00000868
1.37000000 1.01151344 -0.00001839 -0.00000410 1.01151344 -0.00002350 -0.00000303 1.01151344 -0.00001810 -0.00000271 1.01151344 -0.00000241 -0.00000371 1.01151344 0.00000579 -0.00000399 1.01151344 0.00002758 -0.00000922 1.01151344 -0.00000906 -0.00000721 1.01151344 0.00000350 -0.00002075 1.01172408 0.00059252 -0.00001749 1.01172408 0.00023725 -0.00001156 1.01172408 0.00014263 -0.00000903 1.01172408 0.00006614 -0.00000641 1.01172408 0.00002575 -0.00000518 1.01172408 -0.00000126 -0.00000705 1.01172408 0.00000559 -0.00002159 1.01137984 -0.00003553 -0.00000246 1.01137984 -0.00003303 -0.00000166 1.01137984 -0.00001594 -0.00000198 1.01137984 -0.00000475 -0.00000182 1.01137984 0.00000279 -0.00000237 1.01137984 0.00000901 -0.00000200 1.01137984 0.00000146 -0.00000012 1.01137984 0.00000771 0.00000031 1.01156119 0.00059136 -0.00001739 1.01156119 0.00023189 -0.00001114 1.01156119 0.00013360 -0.00000827 1.01156119 0.00005850 -0.00000532 1.01156119 0.00001449 -0.00000298 1.01156119 -0.00000447 -0.00000135 1.01156119 -0.00001076 0.00000138 1.01142100 -0.00002587 -0.00000308 1.01142100 -0.00001893 -0.00000283 1.01142100 -0.00000897 -0.00000288 1.01142100 0.00000905 -0.00000361 1.01142100 0.00001122 -0.00000353 1.01142100 0.00001637 -0.00000459 1.01142100 -0.00000951 -0.00000258 1.01142100 0.00002033 0.00001411 1.01163033 0.00060366 -0.00001777 1.01163033 0.00023236 -0.00001124 1.01163033 0.00013612 -0.00000850 1.01163033 0.00006544 -0.00000605 1.01163033 0.00002542 -0.00000435 1.01163033 0.00000167 -0.00000499 1.01128872 -0.00005572 -0.00000085 1.01128872 -0.00005948 0.00000070 1.01128872 -0.00005824 0.00000247 1.01128872 -0.00005074 0.00000374 1.01128872 -0.00005491 0.00000647 1.01128872 -0.00005239 0.00000842 1.01128872 -0.00005630 0.00001424 1.01138299 0.00023017 -0.00001086 1.01138299 0.00012728 -0.00000761 1.01138299 0.00004168 -0.00000355 1.01138299 -0.00002321 0.00000186 1.01138299 -0.00006130 0.00000958
1.38000000 1.01155459 -0.00002554 -0.00000350 1.01155459 -0.00002853 -0.00000257 1.01155459 -0.00001479 -0.00000286 1.01155459 -0.00000188 -0.00000367 1.01155459 0.00000841 -0.00000507 1.01155459 0.00001281 -0.00000741 1.01155459 -0.00001843 -0.00000746 1.01155459 -0.00002552 -0.00003284 1.01175858 0.00057690 -0.00001692 1.01175858 0.00022308 -0.00001086 1.01175858 0.00013066 -0.00000837 1.01175858 0.00005562 -0.00000563 1.01175858 0.00001984 -0.00000465 1.01175858 -0.00000854 -0.00000617 1.01175858 -0.00000440 -0.00002339 1.01144674 -0.00004416 -0.00000185 1.01144674 -0.00003303 -0.00000164 1.01144674 -0.00001722 -0.00000178 1.01144674 -0.00000446 -0.00000206 1.01144674 0.00000480 -0.00000309 1.01144674 -0.00000144 -0.00000229 1.01144674 0.00000035 -0.00000228 1.01144674 0.00000136 -0.00001566 1.01157612 0.00057612 -0.00001682 1.01157612 0.00021775 -0.00001042 1.01157612 0.00012223 -0.00000758 1.01157612 0.00004952 -0.00000464 1.01157612 0.00000922 -0.00000245 1.01157612 -0.00000763 -0.00000160 1.01157612 -0.00001197 -0.00000136 1.01148611 -0.00003135 -0.00000268 1.01148611 -0.00002214 -0.00000254 1.01148611 -0.00000609 -0.00000311 1.01148611 0.00000781 -0.00000391 1.01148611 0.00001798 -0.00000476 1.01148611 0.00000912 -0.00000468 1.01148611 -0.00001001 -0.00000335 1.01148611 0.00001042 -0.00000482 1.01161683 0.00058716 -0.00001716 1.01161683 0.00021840 -0.00001049 1.01161683 0.00012556 -0.00000781 1.01161683 0.00005497 -0.00000513 1.01161683 0.00001644 -0.00000325 1.01161683 -0.00000142 -0.00000385 1.01125498 -0.00006564 0.00000017 1.01125498 -0.00006302 0.00000143 1.01125498 -0.00005774 0.00000294 1.01125498 -0.00004681 0.00000406 1.01125498 -0.00004915 0.00000654 1.01125498 -0.00005022 0.00000935 1.01125498 -0.00005424 0.00001400 1.01133751 0.00021594 -0.00001008 1.01133751 0.00011505 -0.00000677 1.01133751 0.00003185 -0.00000263 1.01133751 -0.00002817 0.00000276 1.01133751 -0.00005705 0.00001006
1.39000000 1.01151568 -0.00003604 -0.00000242 1.01151568 -0.00002796 -0.00000210 1.01151568 -0.00001844 -0.00000212 1.01151568 -0.00000590 -0.00000304 1.01151568 0.00001227 -0.00000455 1.01151568 0.00000891 -0.00000523 1.01151568 -0.00000941 -0.00000458 1.01151568 -0.00002203 -0.00001407 1.01170137 0.00056122 -0.00001632 1.01170137 0.00021024 -0.00001012 1.01170137 0.00012054 -0.00000762 1.01170137 0.00004883 -0.00000489 1.01170137 0.00001366 -0.00000354 1.01170137 -0.00000940 -0.00000443 1.01170137 -0.00001828 -0.00001283 1.01144838 -0.00004968 -0.00000123 1.01144838 -0.00003333 -0.00000127 1.01144838 -0.00001871 -0.00000143 1.01144838 -0.00000488 -0.00000189 1.01144838 0.00000037 -0.00000253 1.01144838 0.00000112 -0.00000242 1.01144838 0.00000471 -0.00000193 1.01144838 -0.00000722 -0.00001320 1.01156283 0.00055986 -0.00001623 1.01156283 0.00020543 -0.00000976 1.01156283 0.00011117 -0.00000687 1.01156283 0.00004304 -0.00000408 1.01156283 0.00000719 -0.00000221 1.01156283 -0.00000954 -0.00000140 1.01156283 -0.00001384 -0.00000057 1.01150941 -0.00003569 -0.00000219 1.01150941 -0.00002196 -0.00000229 1.01150941 -0.00000852 -0.00000271 1.01150941 0.00000534 -0.00000403 1.01150941 0.00001564 -0.00000474 1.01150941 0.00000169 -0.00000307 1.01150941 -0.00000606 -0.00000519 1.01150941 0.00000307 -0.00002096 1.01161658 0.00057038 -0.00001655 1.01161658 0.00020633 -0.00000985 1.01161658 0.00011514 -0.00000717 1.01161658 0.00004875 -0.00000465 1.01161658 0.00001180 -0.00000301 1.01161658 -0.00000436 -0.00000411 1.01122614 -0.00007060 0.00000085 1.01122614 -0.00006590 0.00000209 1.01122614 -0.00005860 0.00000338 1.01122614 -0.00004438 0.00000427 1.01122614 -0.00004600 0.00000668 1.01122614 -0.00004280 0.00000886 1.01122614 -0.00002999 0.00000962 1.01125424 0.00020323 -0.00000933 1.01125424 0.00010380 -0.00000593 1.01125424 0.00002512 -0.00000185 1.01125424 -0.00002700 0.00000320 1.01125424 -0.00005158 0.00001098
1.40000000 1.01142962 -0.00004262 -0.00000141 1.01142962 -0.00003514 -0.00000091 1.01142962 -0.00001982 -0.00000110 1.01142962 -0.00001129 -0.00000156 1.01142962 0.00001081 -0.00000360 1.01142962 0.00000415 -0.00000256 1.01142962 -0.00000954 0.00000047 1.01142962 -0.00000864 -0.00000300 1.01163918 0.00054605 -0.00001575 1.01163918 0.00019759 -0.00000941 1.01163918 0.00011012 -0.00000687 1.01163918 0.00004275 -0.00000420 1.01163918 0.00000825 -0.00000260 1.01163918 -0.00000259 -0.00000608 1.01163918 -0.00002205 -0.00000593 1.01141758 -0.00005304 -0.00000064 1.01141758 -0.00003744 -0.00000058 1.01141758 -0.00002007 -0.00000085 1.01141758 -0.00000700 -0.00000143 1.01141758 -0.00000070 -0.00000156 1.01141758 -0.00000056 -0.00000209 1.01141758 0.00000965 -0.00000177 1.01141758 0.00000707 -0.00000228 1.01155560 0.00054448 -0.00001567 1.01155560 0.00019207 -0.00000907 1.01155560 0.00010161 -0.00000625 1.01155560 0.00003655 -0.00000354 1.01155560 0.00000480 -0.00000188 1.01155560 -0.00001281 -0.00000115 1.01155560 -0.00001387 -0.00000400 1.01154439 -0.00003896 -0.00000182 1.01154439 -0.00002760 -0.00000170 1.01154439 -0.00001064 -0.00000241 1.01154439 0.00000247 -0.00000377 1.01154439 0.00000918 -0.00000440 1.01154439 -0.00000130 -0.00000368 1.01154439 -0.00000716 -0.00000588 1.01154439 0.00000722 -0.00003482 1.01161742 0.00055419 -0.00001597 1.01161742 0.00019273 -0.00000916 1.01161742 0.00010510 -0.00000655 1.01161742 0.00004219 -0.00000412 1.01161742 0.00000950 -0.00000276 1.01161742 -0.00000954 -0.00000342 1.01122510 -0.00007547 0.00000145 1.01122510 -0.00007098 0.00000277 1.01122510 -0.00005979 0.00000379 1.01122510 -0.00005228 0.00000522 1.01122510 -0.00004395 0.00000654 1.01122510 -0.00003978 0.00000897 1.01122510 -0.00002930 0.00001011 1.01122506 0.00018971 -0.00000861 1.01122506 0.00009352 -0.00000525 1.01122506 0.00001824 -0.00000123 1.01122506 -0.00002829 0.00000352 1.01122506 -0.00004766 0.00001097
